Open-cluster density profiles derived using a kernel estimator

Surface and spatial radial density profiles in open clusters are derived using a kernel estimator method. Formulae are obtained for the contribution of every star into the spatial density profile. The evaluation of spatial density profiles is tested against open-cluster models from N-body experiments with N = 500. Surface density profiles are derived for seven open clusters (NGC 1502, 1960, 2287, 2516, 2682, 6819 and 6939) using Two-Micron All-Sky Survey data and for different limiting magnitudes. The selection of an optimal kernel half-width is discussed. It is shown that open-cluster radius estimates hardly depend on the kernel half-width. Hints of stellar mass segregation and structural features indicating cluster non-stationarity in the regular force field are found. A comparison with other investigations shows that the data on open-cluster sizes are often underestimated. The existence of an extended corona around the open cluster NGC 6939 was confirmed. A combined function composed of the King density profile for the cluster core and the uniform sphere for the cluster corona is shown to be a better approximation of the surface radial density profile.The King function alone does not reproduce surface density profiles of sample clusters properly. The number of stars, the cluster masses and the tidal radii in the Galactic gravitational field for the sample clusters are estimated. It is shown that NGC 6819 and 6939 are extended beyond their tidal surfaces.

==> Table_11_approx_res.txt <==
%auto-ignore
Columns description
1    the cluster name
2    the limiting magnitude in J band

Visual estimates
3    visual estimate of the cluster radius
4    uncertainty of the cluster radius
5    visual estimate of the surface density of the stellar background
6    uncertainty of the surface density of the stellar background
7    the estimate of the cluster star number
8    uncertainty of the estimate of the cluster star number

Approximation by the combined model (King profile plus corona)
9    k
10   uncertainty of k
11   r_c
12   uncertainty of r_c
13   r_t
14   uncertainty of r_t
15   surface density of the stellar background
16   uncertainty of the surface density of the stellar background
17   the corona radius R_2
18   uncertainty of R_2
19   the spatial density of the corona
20   uncertainty of the spatial density of the corona
21   chi-square parameter
22   the cluster star number
23   the star number of the cluster corona
24   the star number of the cluster core

Approximation by the King model (King profile)
25   k
26   uncertainty of k
27   r_c
28   uncertainty of r_c
29   r_t
30   uncertainty of r_t
31   surface density of the stellar background
32   uncertainty of the surface density of the stellar background
33   chi-square parameter
34   the cluster star number

                    Visual estimates            Approximation by combination of King profile and of uniform sphere for corona                                        Approximation by King profile alone
Cluster	Jlim	R_c	sR_c	F_b	    sF_b	    N	  sN	    k	    sk	   r_c	  sr_c	  r_t	  sr_t	   F_b	   sF_b   	R_2	sR_2	    dens	     sdens	   CHISQ	  N_mod	N_corona	N_core	 k	   sk    	r_c	  sr_c	  r_t	  sr_t	   F_b	    sF_b     CHISQ	N_king
     1    2   3   4    5       6        7   8      9     10    11    12     13    14      15      16    17   18       19        20        21       22    23     24    25     26     27    28     29    30      31      32       33     34
NGC 1502	11	  53	 8 	 0.05	  0.0032   	71 	13   	11.6	  3	   19.3	  1.4	  11.1	  0.1  	0.0501	 0.0002	 53.6	 0.8	  0.000066	 0.000003	 5.00E-06	   66	   43	    23	   5.9	  1.5   	16.2	  1.2	  11.6	  0.2	  0.0533	 0.0002  1.18E-05  	25
        	12 	 52 	3	  0.115	 0.0054 	 128 	10    	8.1	  0.9	 15	    0.5	  11.9  	0.09	 0.1157 	0.0003	 53.   0.7	  0.000109	 0.000005  1.09E-05	  114	   68	    46	   6.    0.9   	13.9	  0.6	  12.4	  0.1  	0.1207 	0.0003  2.88E-05  	49
	        13 	 52 	2 	 0.245	 0.009	   244	 22	   10.    1.4	 14.6  	0.6	  12.3	  0.1  	0.2451 	0.0005	 53.   0.6	  0.000258	 0.000009  4.05E-05	  232	  161	    71	   5.4	  0.8	   12.3	  0.6	  13.5	  0.3	  0.2569	 0.0006  1.38E-04  	79
        	14 	 53 	4 	 0.49	  0.013	   374	 10	    9.7	  1.1	 13.1	  0.5	  12.6	  0.1	  0.4914	 0.0007	 51.8	 0.3	  0.00045	  0.000012  8.31E-05	  358	  263	    95	   4.2	  0.5	   10.2	  0.5	  14.8	  0.4	  0.51	   0.001   3.61E-04 	111
	        15 	 52 	4	  1.02	  0.017	   518  	9	   17.4  	1.3	 14.1  	0.3	  12.46	 0.07	 1.0189	 0.0006 	49.7 	0.2	  0.00073	  0.00001	  5.28E-05	  517	  377	   140   	8.    1.2	   11.3	  0.6	  14.2	  0.3	  1.047	  0.001	  7.43E-04 	163
        	16 	 55	 9 	 2.13	  0.025   	860	 50	   12.3  	0.5	 11.7  	0.2	  14.8	  0.1	  2.124	  0.001	  47.5	 0.2	  0.00138	  0.00002	  1.66E-04	  889	  616	   273	   4.8	  0.3	    8.5	  0.3	  21.2	  0.7	  2.165	  0.003	  2.05E-03	 360
NGC 1960	11 	 10 	2   0.072 	0.0119	   26  	4	    2.3	  0.3	  5.7	  0.3   	7.5   0.3	  0.0721 	0.0003  	9.2 	0.1	  0.0036	   0.0003	   2.27E-05	   26	   12	    14	   0.97 	0.03	   4.57 	0.08 	12.7	  0.3	  0.0719 	0.0003  2.38E-05  	26
	        12 	 17	 2 	 0.17	  0.0134	   59	  9	    2.    0.1  	5.6	  0.1	  12.1  	0.4	  0.1684	 0.0006	 17.4	 0.7	  0.00062	  0.00011	  7.28E-05	   60	   14	    46	   1.54 	0.06	   5.18 	0.1	  14.7	  0.4	  0.1695 	0.0006  8.41E-05	  55
	        13	  23	 2 	 0.372	 0.0228	  142 	13    	4.2	  0.2	  5.46 	0.09 	12.    0.2	  0.371	  0.001	  23.2 	0.6	  0.00082	  0.00008	  1.67E-04	  141	   43	    98	   3.5	  0.1	    5.14	 0.08	 13.9	  0.3	  0.377  	0.001	  2.62E-04	 111
	        14	  21 	3 	 0.752 	0.0288  	232 	20	    5.5	  0.2	  5.92	 0.09 	14.3	  0.4  	0.769	  0.001	  18.6 	1.1  	0.00089	  0.00026	  3.29E-04	  210	   24	   186   	4.9	  0.1	    5.72	 0.07	 15.7	  0.3	  0.771	  0.001	  3.49E-04	 201
	        15	  21 	4 	 1.584	 0.0297	  331 	45	    6.7  	0.3	  5.12	 0.09	 14.9  	0.5	  1.584	  0.002	  19.6	 0.6  	0.0026	   0.0004	   1.01E-03	  326	   81	   245	   5.3	  0.1	    4.71	 0.06	 20.3	  0.6	  1.588	  0.002   1.16E-03	 306
	        16	  23 	3 	 3.22	  0.069	   530 	23	   16.   	0.7	  6.8	  0.1	  11.7  	0.2	  3.241	  0.002	  21.5	 0.2	  0.0045	   0.0002	   1.04E-03	  494  	186	   308	   9.4	  0.3	    5.7	  0.1	  15.9	  0.4	  3.259	  0.003	  2.72E-03 	393
NGC 2287	11	  49 	4	  0.052 	0.003	   153	 22	    0.46	 0.02	13.5	  0.2	  31.9  	0.8	  0.0519	 0.0001 	48.1	 0.3	  0.00016	  0.000006	 3.64E-06	  152	   75	    77	   0.242	0.004	 10.7	  0.1  	93.    6.    0.0518 	0.0002	 6.35E-06	 154
	        12	  50 	5	  0.116 	0.048	   229	 24	    1.5  	0.1	 20.1	  0.6	  27.2	  0.4	  0.1164	 0.0002	 48.2	 0.5  	0.000215	 0.000009	 9.74E-06	  225	  101	   124	   0.49	 0.02	  13.4	  0.3	  52.    2.    0.1173	 0.0004  2.68E-05	 198
	        13	  47	 4	  0.253	 0.0067	  323 	36    	4.3	  0.6	 24.5  	1.	   23.9  	0.3	  0.2553	 0.0003	 45.3	 0.3  	0.00037	  0.00001	  1.98E-05	  303	  145	   158	   0.73	 0.03	  13.5	  0.3	  48.    2.    0.2568	 0.0006  7.51E-05	 262
	        14	  57 	9	  0.552	 0.013	   463	 11	    5.3	  2.5	 25.    4.	   23.4  	1.1	  0.554	  0.001	  40.1	 0.8	  0.0007	   0.00007	  2.92E-04	  362	  188	   174   	1.    0.06	  15    	0.5	  48.    3.    0.555	  0.001	  2.20E-04	 376
        	15	  51 	6	  1.115	 0.0114  	586 	86	    4.9  	2.3	 24.7  	3.8	  24.8	  1.3	  1.115	  0.002	  48.1	 0.9	  0.00074	  0.00006	  4.50E-04	  547  	344	   203	   0.85	 0.05	  13.9	  0.5  	68.   	7.    1.117	  0.002   4.96E-04 	512
	        16	  37	 3	  2.2	   0.027	   532		      31.   26.  	38.    9.    21.6	  0.7	  2.201	  0.001  	36.8	 0.04	 0.00136	  0.00007	  3.51E-04	  522	  285	   237	   1.31	 0.09	  14.8	  0.6	  49.   	3. 	  2.202	  0.002	  4.87E-04 	494
NGC 2516	11	  88 	3	  0.04  	0.0035	  333	  4    	0.85	 0.01	13.    0.1	  28.9	  0.2	  0.0392	 0.0002 	88.6	 0.3	  0.000081	 0.000001	 4.34E-06	  351	  236	   115	   0.65	 0.02	  11.8	  0.2	  35.4	  0.8	  0.0464 	0.0002  2.38E-05	 133
	        12	  90 	3	  0.088	 0.0025	  521	 66    	0.72	 0.01 	9.79 	0.08	 38.8	  0.8	  0.088	  0.0004	 88.1 	0.4	  0.000148	 0.000003	 1.68E-05	  583	  423	   160   	0.46	 0.01	   8.    0.1	 161.   40.    0.092	  0.0009	 8.93E-05	 300
	        13	  90 	2	  0.185	 0.0045	  862	 64	    0.81 	0.02 	8.4	  0.1	  53.9  	3.6	  0.186	  0.001	  88.4	 1.    0.0002	   0.00001	  1.23E-04	  808	  570 	  238	   0.68	 0.01	   8.    0.1 	181.   40.    0.197	  0.001		 1.15E-04 	467
	        14	  92 	4	  0.395	 0.0065	 1042	105	    0.8	  0.03	 8.9	  0.2	  74.  	11.    0.4025 	0.001	  74.1 	0.8	  0.00031	  0.00002	  1.72E-04  	874  	532	   342	   0.74	 0.02	   9.    0.2	 159.  	38.    0.408	  0.002		 2.74E-04  561
	        15	  88 	2	  0.821	 0.0107	 1432 	86	    0.95 	0.05	 9.4	  0.3  	70.2 	13.2  	0.83	   0.001	  70.1	 0.6	  0.00066	  0.00004	  3.89E-04	 1369	  960	   409   	0.93	 0.03	  10.3	  0.2	 171.   46.    0.843	  0.003		 5.47E-04	 887
        	16	  88 	2	  1.65	  0.0146	 1963	138    	1.21	 0.07	12.    0.4	  87.   18.    1.65	   0.003  	86.9	 1.2  	0.00046	  0.00005	  9.55E-04	 2097  1274 	  823   	1.04	 0.03	  12.2	  0.2	 178.   32.	   1.67	   0.002		 9.20E-04	1289
NGC 2682	11	  51 	4	  0.014	 0.0028	   82 	16    	0.91	 0.03	 6.53	 0.08	 14.3  	0.2	  0.0137 	0.0001 	49.7 	0.5	  0.000107	 0.000003	 6.46E-06   	85	   55	    30	   0.66	 0.02   	5.81	 0.1	  18.4  	0.5	 0.0162	  0.0002  1.88E-05	  36
        	12	  45 	2	  0.03	  0.0038	  191	 22	    1.69	 0.03	 5.36	 0.04 	19.4	  0.3  	0.0303	 0.0003	 44.7	 0.4	  0.00025	  0.00001	  3.43E-05	  189	   91	    98	   1.38	 0.02	   4.94	 0.05	 27.4	  0.7	 0.0337	  0.0004  6.96E-05	 120
	        13	  43 	2	  0.065	 0.0063	  405	 30	    2.31 	0.02	 5.09	 0.03	 37.    1.2	  0.0646	 0.0005	 42.9	 0.5	  0.00038	  0.00003	  7.36E-05  	409	  125	   284	   2.03 	0.01	   4.83	 0.02	 69.6	  2.6	 0.0655	  0.0005  9.09E-05	 389
	        14	  53 	5	  0.13 	 0.0107	  675	 29	    3.    0.03	 5.24 	0.03	 52.    3.    0.129	  0.0007	 51.6	 0.2	  0.00037  	0.00003	  1.77E-04	  726	  214	   512	   2.79 	0.01	   5.15	 0.02 	87.    3.   0.1297	  0.0007	 1.54E-04	 672
	        15	  55	 4	  0.24	  0.0143	 1036	 34	    3.51	 0.07	 6.07	 0.07	 50.   	4.   	0.24	   0.001	  50.   0.4	  0.00085	  0.00008	  6.59E-04	 1138	  445	   693   	3.03 	0.05   	5.39	 0.07	124.   23.   0.235	   0.003		 1.96E-03	 954
	        16	  57 	5	  0.43	  0.0135	 1364 	77	    3.6	  0.2	  6.5  	0.2	  52.   	9.    0.439	  0.003	  52.2 	0.9	  0.00093	  0.00018	  3.58E-03	 1356	  555	   801	   3.2	  0.1	    7.7	  0.2	  80.   13.   0.436	   0.005		 8.69E-03	1229
NGC 6819	11	  16 	1	  0.09	  0.0104	   52	  9	    5.1	  0.4	  5.9	  0.2	   7.4  	0.1  	0.0919	 0.0004	 14.7	 0.2	  0.00158	  0.00007	  4.03E-05	   49	   21    	28	   2.1	  0.1	    4.4	  0.1	  10.6	  0.3	 0.095	   0.0007  1.20E-04	  38
	        12	  32 	2	  0.2	   0.014	   127 	13	    2.6  	0.1	  4.3	  0.1	  11.    0.3  	0.2	    0.001  	34.   1.    0.00044	  0.00004	  2.06E-04	  124	   72	    52	   2.01  0.08	   3.9	  0.09	 14.1	  0.6	 0.21	    0.001	  3.00E-04  	62
	        13	  33 	2	  0.44	  0.0212	  158	 12	    3.3	  0.1	  4.54	 0.09 	11.2	  0.3  	0.443	  0.001	  33.6	 1.1  	0.00043	  0.00004	  2.19E-04	  138	   69	    69	   2.8	  0.1	    4.28	 0.09  12.9	  0.4	 0.453   	0.001	  3.14E-04	  77
	        14	  33 	4	  0.94  	0.0242	  421	 47	   14.3	  0.5	  5.22	 0.07	  9.6  	0.1	  0.949	  0.002	  19.   0.1	  0.0052	   0.0002	   6.54E-04	  347  	149	   198	   8.1	  0.3	    4.27	 0.07	 14.4  	0.4	 0.967	   0.003	  2.53E-03	 264
	        15	  23 	6	  2.04	  0.0436	  781	 40   	31.9	  0.9	  5.6  	0.06	  9.84	 0.09	 2.05	   0.003	  15.44	0.07 	0.0188	   0.0005	   1.54E-03  	736	  289	   447	   15.7	 0.3	    4.37	 0.05	 17.    0.4	 2.063	   0.006	  6.60E-03	 673
	        16	  23	 2	  4.23	  0.0584	 1413	 45	   27.    0.4	  5.2	  0.03	 14.3	  0.2  	4.228	  0.003	  21.6	 0.2  	0.0119	   0.0004	 	 2.06E-03	 1409	  499	   910   	18.9	 0.3	    4.55	 0.04	 23.1	  0.6 	4.254	   0.007	  8.89E-03	1255
NGC 6939	11	  42 	3	  0.05	  0.0031	   66	 13	    0.8	  0.04	 9.9	  0.2	  17.3	  0.2	  0.0515	 0.00009	39.3	 0.5	  0.000097	 0.000005	 4.86E-06	   59   	25	    34    	0.48	0.01   	8.3	  0.1	 23.3	   0.5	 0.0521	  0.0001  7.57E-06  	43
	        12	 105 	10	 0.111 	0.0033	  184	 60	    0.57 	0.01	 7.87 	0.1  	25.    0.5	  0.1104	 0.0003	137.   2.    0.000019	 0.000001	 1.02E-05	  260	  203  	  57    	0.54	0.01	   7.7  	0.1	 26.5	   0.6	 0.114	   0.0001  1.28E-05	  60
	        13	 102 	3	  0.235	 0.004	   327	107	    1.68	 0.04	 7.9	  0.1	  21.2  	0.4	  0.2372	 0.0004	103.2	 2.2	  0.000054	 0.000004	 5.59E-05	  374	  249    125	    1.39	0.03	   7.31	 0.09	25.3	   0.5	 0.2416	  0.0003  7.09E-05	 139
        	14	 102	 3	  0.49	  0.0061	  792	101	    2.92  0.05	 7.95	 0.08 	25.1	  0.4  	0.4912	 0.0007	101.2	 1.4	  0.000143	 0.000006	 1.54E-04	  918	  621 	  297	    2.53	0.05	   7.52	 0.08	30.     0.7	 0.5028  	0.0006  2.61E-04	 333
	        15	 100 	3	  1.02	  0.0101	 1672	153	    4.66	 0.08	 8.64	 0.08	 26.8	  0.4  	1.03	   0.001  102.4	 1.8	  0.000156	 0.000009	 3.32E-04 	1243	  702 	  541	    4.36	0.7	    8.45	 0.08	29.     0.5	 1.0432	  0.0008	 4.66E-04 	574
	        16	  97 	4	  2.08	  0.0131	 2372	247	    5.3  	0.1	  8.51	 0.09	 29.7	  0.6	  2.085  	0.002	  97.6	 0.8	  0.00036	  0.00002	  9.33E-04	 2145 	1415	   730	    4.72	0.1	    8.2	  0.1	 35.5	   1.   2.112	   0.002	  1.57E-03	 826

==> Table_2_NGC_1502.txt <==
%auto-ignore
NGC 1502
   r, arcmin    Jlim=11                                           Jlim=12                                           Jlim=13                                           Jlim=14                                           Jlim=15                                           Jlim=16
		   F        confidence  interval    histogram        F        confidence  interval    histogram        F        confidence  interval    histogram        F        confidence  interval    histogram        F        confidence  interval    histogram        F        confidence  interval    histogram
     0.000      0.259154    0.223405    0.294902    0.497359      0.504841    0.446151    0.563532    0.875352      0.825743    0.777304    0.874182    1.253345      1.283158    1.227705    1.338611    1.909859      2.175476    2.053981    2.296972    2.984155      4.030513    3.883833    4.177192    5.192430
     0.200      0.258997    0.223273    0.294722    0.497359      0.504559    0.445912    0.563207    0.875352      0.825328    0.776926    0.873729    1.253345      1.282583    1.227168    1.337999    1.909859      2.174612    2.053210    2.296015    2.984155      4.029185    3.882591    4.175779    5.192430
     0.400      0.258527    0.222873    0.294180    0.497359      0.503711    0.445191    0.562231    0.875352      0.824082    0.775792    0.872372    1.253345      1.280864    1.225564    1.336163    1.909859      2.172059    2.050932    2.293187    2.984155      4.025248    3.878905    4.171591    5.192430
     0.600      0.257738    0.222203    0.293274    0.497359      0.502291    0.443980    0.560601    0.875352      0.822006    0.773902    0.870110    1.253345      1.277993    1.222888    1.333098    1.909859      2.167835    2.047165    2.288505    2.984155      4.018748    3.872824    4.164672    5.192430
     0.800      0.256633    0.221264    0.292003    0.497359      0.500293    0.442272    0.558314    0.875352      0.819105    0.771257    0.866952    1.253345      1.273961    1.219123    1.328798    1.909859      2.161936    2.041907    2.281964    2.984155      4.009702    3.864365    4.155039    5.192430
     1.000      0.255221    0.220064    0.290377    0.497359      0.497730    0.440076    0.555384    0.875352      0.815396    0.767873    0.862919    1.253345      1.268783    1.214285    1.323281    1.909859      2.154395    2.035191    2.273598    2.984155      3.998154    3.853572    4.142736    5.192430
     1.200      0.253507    0.218610    0.288405    0.497359      0.494615    0.437403    0.551827    0.875352      0.810892    0.763756    0.858029    1.253345      1.262478    1.208383    1.316574    1.909859      2.145239    2.027040    2.263437    2.984155      3.984143    3.840485    4.127801    5.192430
     1.400      0.251499    0.216905    0.286093    0.497359      0.490955    0.434258    0.547652    0.875352      0.805607    0.758912    0.852301    1.253345      1.255077    1.201443    1.308711    1.909859      2.134517    2.017502    2.251531    2.984155      3.967748    3.825186    4.110311    5.192430
     1.600      0.249203    0.214958    0.283448    0.497359      0.486761    0.430653    0.542870    0.875352      0.799556    0.753357    0.845755    1.253345      1.246613    1.193498    1.299728    1.909859      2.122254    2.006595    2.237913    2.984155      3.949015    3.807713    4.090317    5.192430
     1.800      0.246626    0.212772    0.280480    0.497359      0.482049    0.426601    0.537498    0.875352      0.792761    0.747104    0.838417    1.253345      1.237122    1.184581    1.289664    1.909859      2.108492    1.994349    2.222634    2.984155      3.928006    3.788121    4.067891    5.192430
     2.000      0.243776    0.210352    0.277200    0.497359      0.476835    0.422113    0.531557    0.875352      0.785242    0.740169    0.830314    1.253345      1.226642    1.174728    1.278556    1.909859      2.093281    1.980808    2.205755    2.984155      3.904788    3.766464    4.043111    5.192430
     2.200      0.240661    0.207704    0.273618    0.497359      0.471136    0.417204    0.525068    0.875352      0.777023    0.732569    0.821477    1.253345      1.215207    1.163971    1.266443    1.909859      2.076678    1.966019    2.187336    2.984155      3.879420    3.742792    4.016048    5.192430
     2.400      0.237288    0.204833    0.269744    0.497359      0.464966    0.411884    0.518047    0.875352      0.768132    0.724325    0.811939    1.253345      1.202858    1.152343    1.253374    1.909859      2.058748    1.950045    2.167451    2.984155      3.851994    3.717185    3.986803    5.192430
     2.600      0.233661    0.201741    0.265581    0.497359      0.458332    0.406158    0.510506    0.875352      0.758590    0.715455    0.801726    1.253345      1.189631    1.139873    1.239389    1.909859      2.039564    1.932948    2.146180    2.984155      3.822622    3.689742    3.955502    5.192430
     2.800      0.229788    0.198436    0.261141    0.497359      0.451249    0.400037    0.502462    0.875352      0.748427    0.705982    0.790871    1.253345      1.175562    1.126595    1.224529    1.909859      2.019199    1.914788    2.123611    2.984155      3.791425    3.660568    3.922283    5.192430
     3.000      0.225681    0.194927    0.256434    0.497359      0.443733    0.393532    0.493933    0.875352      0.737672    0.695933    0.779411    1.253345      1.160688    1.112541    1.208835    1.909859      1.997724    1.895623    2.099826    2.984155      3.758526    3.629774    3.887277    5.192430
     3.200      0.221350    0.191223    0.251476    0.497359      0.435801    0.386660    0.484942    0.875352      0.726356    0.685333    0.767380    1.253345      1.145052    1.097752    1.192352    1.909859      1.975217    1.875523    2.074912    2.984155      3.724051    3.597485    3.850616    5.192430
     3.400      0.216811    0.187337    0.246285    0.497359      0.427483    0.379446    0.475519    0.875352      0.714518    0.674216    0.754820    1.253345      1.128714    1.082286    1.175142    1.909859      1.951772    1.854570    2.048973    2.984155      3.688145    3.563841    3.812449    5.192430
     3.600      0.212082    0.183283    0.240881    0.497359      0.418808    0.371917    0.465699    0.875352      0.702194    0.662616    0.741771    1.253345      1.111729    1.066193    1.157266    1.909859      1.927463    1.832827    2.022099    2.984155      3.650946    3.528970    3.772922    5.192430
     3.800      0.207174    0.179070    0.235278    0.497359      0.409804    0.364096    0.455512    0.875352      0.689418    0.650565    0.728271    1.253345      1.094144    1.049516    1.138773    1.909859      1.902364    1.810352    1.994377    2.984155      3.612608    3.493015    3.732200    5.192430
     4.000      0.202101    0.174709    0.229493    0.072946      0.400504    0.356011    0.444996    0.205575      0.676234    0.638103    0.714364    0.450939      1.076021    1.032313    1.119729    0.769249      1.876559    1.787221    1.965898    1.498709      3.573284    3.456123    3.690444    2.964261
     4.200      0.196873    0.170206    0.223539    0.072946      0.390937    0.347686    0.434187    0.205575      0.662685    0.625273    0.700097    0.450939      1.057421    1.014646    1.100196    0.769249      1.850124    1.763502    1.936745    1.498709      3.533116    3.418424    3.647807    2.964261
     4.400      0.191502    0.165570    0.217434    0.072946      0.381135    0.339146    0.423124    0.205575      0.648814    0.612115    0.685513    0.450939      1.038402    0.996570    1.080234    0.769249      1.823133    1.739263    1.907003    1.498709      3.492224    3.380028    3.604421    2.964261
     4.600      0.186004    0.160813    0.211195    0.072946      0.371128    0.330414    0.411843    0.205575      0.634656    0.598663    0.670648    0.450939      1.019011    0.978131    1.059892    0.769249      1.795660    1.714567    1.876752    1.498709      3.450732    3.341040    3.560424    2.964261
     4.800      0.180394    0.155947    0.204840    0.072946      0.360946    0.321515    0.400378    0.205575      0.620253    0.584958    0.655548    0.450939      0.999307    0.959381    1.039232    0.769249      1.767786    1.689485    1.846087    1.498709      3.408781    3.301589    3.515973    2.964261
     5.000      0.174689    0.150989    0.198388    0.072946      0.350620    0.312475    0.388765    0.205575      0.605650    0.571041    0.640259    0.450939      0.979353    0.940378    1.018328    0.769249      1.739606    1.664102    1.815111    1.498709      3.366508    3.261797    3.471219    2.964261
     5.200      0.168908    0.145956    0.191860    0.072946      0.340183    0.303324    0.377043    0.205575      0.590894    0.556956    0.624831    0.450939      0.959221    0.921185    0.997258    0.769249      1.711207    1.638500    1.783915    1.498709      3.324029    3.221773    3.426284    2.964261
     5.400      0.163072    0.140867    0.185277    0.072946      0.329672    0.294093    0.365251    0.205575      0.576031    0.542747    0.609314    0.450939      0.938978    0.901864    0.976091    0.769249      1.682658    1.612738    1.752578    1.498709      3.281448    3.181611    3.381285    2.964261
     5.600      0.157202    0.135740    0.178664    0.072946      0.319124    0.284815    0.353434    0.205575      0.561109    0.528459    0.593758    0.450939      0.918694    0.882482    0.954906    0.769249      1.654033    1.586880    1.721185    1.498709      3.238872    3.141401    3.336343    2.964261
     5.800      0.151320    0.130594    0.172045    0.072946      0.308579    0.275524    0.341635    0.205575      0.546179    0.514140    0.578218    0.450939      0.898443    0.863108    0.933777    0.769249      1.625404    1.560990    1.689818    1.498709      3.196396    3.101225    3.291566    2.964261
     6.000      0.145446    0.125449    0.165444    0.072946      0.298077    0.266254    0.329900    0.205575      0.531296    0.499841    0.562751    0.450939      0.878299    0.843816    0.912782    0.769249      1.596862    1.535153    1.658572    1.498709      3.154121    3.061179    3.247062    2.964261
     6.200      0.139606    0.120327    0.158885    0.072946      0.287650    0.257037    0.318264    0.205575      0.516503    0.485604    0.547401    0.450939      0.858334    0.824672    0.891995    0.769249      1.568505    1.509455    1.627554    1.498709      3.112149    3.021360    3.202938    2.964261
     6.400      0.133822    0.115251    0.152394    0.072946      0.277332    0.247900    0.306764    0.205575      0.501842    0.471470    0.532214    0.450939      0.838612    0.805738    0.871486    0.769249      1.540424    1.483981    1.596867    1.498709      3.070570    2.981853    3.159287    2.964261
     6.600      0.128122    0.110246    0.145998    0.072946      0.267161    0.238878    0.295444    0.205575      0.487367    0.457490    0.517244    0.450939      0.819207    0.787079    0.851334    0.769249      1.512712    1.458812    1.566613    1.498709      3.029475    2.942750    3.116199    2.964261
     6.800      0.122529    0.105334    0.139724    0.072946      0.257181    0.230014    0.284348    0.205575      0.473135    0.443722    0.502549    0.450939      0.800194    0.768769    0.831619    0.769249      1.485466    1.434032    1.536899    1.498709      2.988945    2.904134    3.073757    2.964261
     7.000      0.117066    0.100537    0.133595    0.072946      0.247430    0.221344    0.273515    0.205575      0.459201    0.430222    0.488181    0.450939      0.781655    0.750886    0.812423    0.769249      1.458786    1.409732    1.507840    1.498709      2.949081    2.866108    3.032055    2.964261
     7.200      0.111755    0.095876    0.127635    0.072946      0.237948    0.212907    0.262988    0.205575      0.445617    0.417046    0.474188    0.450939      0.763655    0.733499    0.793812    0.769249      1.432763    1.385985    1.479540    1.498709      2.909982    2.828774    2.991190    2.964261
     7.400      0.106625    0.091377    0.121873    0.072946      0.228776    0.204742    0.252810    0.205575      0.432433    0.404251    0.460615    0.450939      0.746254    0.716665    0.775843    0.769249      1.407481    1.362862    1.452099    1.498709      2.871754    2.792240    2.951269    2.964261
     7.600      0.101700    0.087065    0.116336    0.072946      0.219951    0.196880    0.243021    0.205575      0.419693    0.391884    0.447502    0.450939      0.729502    0.700439    0.758566    0.769249      1.383012    1.340423    1.425601    1.498709      2.834495    2.756604    2.912386    2.964261
     7.800      0.097004    0.082962    0.111047    0.072946      0.211496    0.189344    0.233649    0.205575      0.407431    0.379983    0.434879    0.450939      0.713446    0.684871    0.742021    0.769249      1.359424    1.318723    1.400125    1.498709      2.798287    2.721958    2.874617    2.964261
     8.000      0.092554    0.079084    0.106025    0.059683      0.203435    0.182154    0.224715    0.127324      0.395679    0.368584    0.422773    0.270563      0.698120    0.670002    0.726239    0.497359      1.336762    1.297797    1.375726    1.014613      2.763186    2.688364    2.838007    2.335599
     8.200      0.088363    0.075442    0.101284    0.059683      0.195782    0.175324    0.216240    0.127324      0.384458    0.357715    0.411202    0.270563      0.683555    0.655868    0.711242    0.497359      1.315070    1.277684    1.352455    1.014613      2.729237    2.655877    2.802596    2.335599
     8.400      0.084439    0.072046    0.096832    0.059683      0.188555    0.168872    0.208237    0.127324      0.373795    0.347406    0.400184    0.270563      0.669781    0.642507    0.697055    0.497359      1.294388    1.258420    1.330356    1.014613      2.696489    2.624551    2.768426    2.335599
     8.600      0.080792    0.068903    0.092681    0.059683      0.181769    0.162813    0.200725    0.127324      0.363714    0.337686    0.389742    0.270563      0.656824    0.629953    0.683695    0.497359      1.274747    1.240034    1.309460    1.014613      2.664988    2.594440    2.735537    2.335599
     8.800      0.077431    0.066023    0.088840    0.059683      0.175440    0.157162    0.193718    0.127324      0.354236    0.328578    0.379895    0.270563      0.644707    0.618233    0.671182    0.497359      1.256181    1.222565    1.289797    1.014613      2.634784    2.565598    2.703970    2.335599
     9.000      0.074372    0.063422    0.085322    0.059683      0.169587    0.151940    0.187234    0.127324      0.345385    0.320107    0.370663    0.270563      0.633455    0.607377    0.659534    0.497359      1.238729    1.206056    1.271401    1.014613      2.605920    2.538074    2.673766    2.335599
     9.200      0.071624    0.061111    0.082137    0.059683      0.164221    0.147160    0.181283    0.127324      0.337181    0.312296    0.362065    0.270563      0.623083    0.597400    0.648765    0.497359      1.222416    1.190536    1.254295    1.014613      2.578424    2.511901    2.644946    2.335599
     9.400      0.069187    0.059090    0.079284    0.059683      0.159341    0.142823    0.175859    0.127324      0.329630    0.305152    0.354109    0.270563      0.613591    0.588305    0.638878    0.497359      1.207249    1.176015    1.238482    1.014613      2.552319    2.487111    2.617527    2.335599
     9.600      0.067056    0.057356    0.076756    0.059683      0.154941    0.138926    0.170956    0.127324      0.322732    0.298669    0.346796    0.270563      0.604973    0.580080    0.629865    0.497359      1.193217    1.162494    1.223940    1.014613      2.527621    2.463724    2.591518    2.335599
     9.800      0.065227    0.055905    0.074549    0.059683      0.151010    0.135460    0.166560    0.127324      0.316471    0.292829    0.340114    0.270563      0.597205    0.572701    0.621708    0.497359      1.180294    1.149957    1.210630    1.014613      2.504334    2.441745    2.566923    2.335599
    10.000      0.063683    0.054720    0.072647    0.059683      0.147525    0.132405    0.162646    0.127324      0.310815    0.287598    0.334033    0.270563      0.590243    0.566120    0.614365    0.497359      1.168435    1.138374    1.198497    1.014613      2.482447    2.421164    2.543730    2.335599
    10.200      0.062370    0.053746    0.070994    0.059683      0.144423    0.129701    0.159146    0.127324      0.305692    0.282899    0.328484    0.270563      0.583996    0.560243    0.607748    0.497359      1.157554    1.127668    1.187441    1.014613      2.461904    2.401920    2.521889    2.335599
    10.400      0.061226    0.052922    0.069530    0.059683      0.141636    0.127285    0.155988    0.127324      0.301024    0.278654    0.323393    0.270563      0.578370    0.554974    0.601765    0.497359      1.147566    1.117766    1.177367    1.014613      2.442646    2.383947    2.501346    2.335599
    10.600      0.060227    0.052224    0.068230    0.059683      0.139129    0.125125    0.153133    0.127324      0.296768    0.274816    0.318720    0.270563      0.573308    0.550254    0.596363    0.497359      1.138417    1.108629    1.168204    1.014613      2.424644    2.367213    2.482075    2.335599
    10.800      0.059356    0.051635    0.067077    0.059683      0.136874    0.123197    0.150551    0.127324      0.292890    0.271348    0.314431    0.270563      0.568765    0.546035    0.591496    0.497359      1.130051    1.100219    1.159884    1.014613      2.407868    2.351685    2.464050    2.335599
    11.000      0.058594    0.051138    0.066051    0.059683      0.134849    0.121481    0.148217    0.127324      0.289362    0.268221    0.310503    0.270563      0.564702    0.542275    0.587128    0.497359      1.122428    1.092507    1.152348    1.014613      2.392291    2.337334    2.447248    2.335599
    11.200      0.057927    0.050720    0.065134    0.059683      0.133030    0.119957    0.146103    0.127324      0.286166    0.265415    0.306917    0.270563      0.561081    0.538937    0.583225    0.497359      1.115508    1.085469    1.145547    1.014613      2.377884    2.324128    2.431641    2.335599
    11.400      0.057345    0.050375    0.064315    0.059683      0.131404    0.118615    0.144193    0.127324      0.283288    0.262916    0.303660    0.270563      0.557877    0.535993    0.579762    0.497359      1.109263    1.079088    1.139438    1.014613      2.364615    2.312033    2.417197    2.335599
    11.600      0.056843    0.050098    0.063587    0.059683      0.129963    0.117448    0.142477    0.127324      0.280715    0.260711    0.300719    0.270563      0.555070    0.533424    0.576716    0.497359      1.103676    1.073359    1.133994    1.014613      2.352460    2.301027    2.403893    2.335599
    11.800      0.056409    0.049880    0.062939    0.059683      0.128690    0.116444    0.140935    0.127324      0.278429    0.258781    0.298077    0.270563      0.552633    0.531206    0.574060    0.497359      1.098719    1.068262    1.129176    1.014613      2.341384    2.291071    2.391697    2.335599
    12.000      0.056030    0.049705    0.062354    0.048315      0.127567    0.115585    0.139549    0.110840      0.276409    0.257104    0.295714    0.247259      0.550534    0.529307    0.571762    0.545674      1.094348    1.063761    1.124935    1.057244      2.331331    2.282103    2.380558    2.202591
    12.200      0.055690    0.049559    0.061821    0.048315      0.126574    0.114852    0.138295    0.110840      0.274633    0.255660    0.293606    0.247259      0.548743    0.527696    0.569790    0.545674      1.090522    1.059820    1.121224    1.057244      2.322243    2.274062    2.370424    2.202591
    12.400      0.055377    0.049428    0.061327    0.048315      0.125693    0.114230    0.137156    0.110840      0.273079    0.254426    0.291731    0.247259      0.547230    0.526346    0.568114    0.545674      1.087200    1.056403    1.117998    1.057244      2.314062    2.266885    2.361240    2.202591
    12.600      0.055087    0.049307    0.060867    0.048315      0.124910    0.113704    0.136116    0.110840      0.271726    0.253385    0.290068    0.247259      0.545967    0.525232    0.566702    0.545674      1.084339    1.053471    1.115208    1.057244      2.306737    2.260518    2.352956    2.202591
    12.800      0.054814    0.049191    0.060437    0.048315      0.124211    0.113259    0.135162    0.110840      0.270561    0.252520    0.288602    0.247259      0.544929    0.524333    0.565525    0.545674      1.081911    1.050997    1.112825    1.057244      2.300234    2.254931    2.345537    2.202591
    13.000      0.054557    0.049077    0.060037    0.048315      0.123589    0.112889    0.134289    0.110840      0.269570    0.251820    0.287320    0.247259      0.544092    0.523627    0.564556    0.545674      1.079880    1.048945    1.110816    1.057244      2.294508    2.250076    2.338940    2.202591
    13.200      0.054315    0.048964    0.059666    0.048315      0.123042    0.112590    0.133494    0.110840      0.268741    0.251272    0.286211    0.247259      0.543426    0.523085    0.563766    0.545674      1.078213    1.047276    1.109150    1.057244      2.289505    2.245899    2.333111    2.202591
    13.400      0.054087    0.048853    0.059322    0.048315      0.122565    0.112357    0.132773    0.110840      0.268062    0.250863    0.285261    0.247259      0.542908    0.522688    0.563128    0.545674      1.076878    1.045961    1.107796    1.057244      2.285159    2.242336    2.327982    2.202591
    13.600      0.053871    0.048740    0.059002    0.048315      0.122154    0.112186    0.132122    0.110840      0.267524    0.250586    0.284462    0.247259      0.542525    0.522424    0.562626    0.545674      1.075854    1.044977    1.106732    1.057244      2.281406    2.239329    2.323484    2.202591
    13.800      0.053667    0.048628    0.058706    0.048315      0.121809    0.112077    0.131540    0.110840      0.267120    0.250432    0.283807    0.247259      0.542263    0.522282    0.562244    0.545674      1.075115    1.044299    1.105931    1.057244      2.278171    2.236805    2.319537    2.202591
    14.000      0.053477    0.048519    0.058436    0.048315      0.121528    0.112028    0.131028    0.110840      0.266847    0.250397    0.283297    0.247259      0.542110    0.522251    0.561969    0.545674      1.074640    1.043909    1.105371    1.057244      2.275387    2.234702    2.316072    2.202591
    14.200      0.053301    0.048412    0.058190    0.048315      0.121307    0.112033    0.130580    0.110840      0.266696    0.250471    0.282921    0.247259      0.542051    0.522317    0.561784    0.545674      1.074410    1.043790    1.105030    1.057244      2.272992    2.232957    2.313027    2.202591
    14.400      0.053141    0.048310    0.057972    0.048315      0.121138    0.112086    0.130191    0.110840      0.266652    0.250638    0.282666    0.247259      0.542070    0.522467    0.561673    0.545674      1.074408    1.043924    1.104893    1.057244      2.270936    2.231521    2.310351    2.202591
    14.600      0.052998    0.048216    0.057781    0.048315      0.121022    0.112185    0.129860    0.110840      0.266706    0.250890    0.282521    0.247259      0.542158    0.522692    0.561624    0.545674      1.074622    1.044295    1.104948    1.057244      2.269166    2.230341    2.307991    2.202591
    14.800      0.052873    0.048129    0.057617    0.048315      0.120956    0.112327    0.129584    0.110840      0.266850    0.251220    0.282479    0.247259      0.542305    0.522984    0.561626    0.545674      1.075025    1.044877    1.105174    1.057244      2.267622    2.229357    2.305888    2.202591
    15.000      0.052768    0.048053    0.057482    0.048315      0.120937    0.112512    0.129362    0.110840      0.267073    0.251617    0.282528    0.247259      0.542499    0.523335    0.561663    0.545674      1.075590    1.045638    1.105542    1.057244      2.266250    2.228513    2.303988    2.202591
    15.200      0.052685    0.047991    0.057378    0.048315      0.120964    0.112736    0.129192    0.110840      0.267364    0.252070    0.282658    0.247259      0.542723    0.523724    0.561721    0.545674      1.076283    1.046545    1.106021    1.057244      2.265005    2.227765    2.302245    2.202591
    15.400      0.052624    0.047946    0.057302    0.048315      0.121032    0.112996    0.129069    0.110840      0.267711    0.252567    0.282854    0.247259      0.542960    0.524135    0.561785    0.545674      1.077080    1.047573    1.106587    1.057244      2.263841    2.227063    2.300618    2.202591
    15.600      0.052586    0.047918    0.057255    0.048315      0.121137    0.113285    0.128989    0.110840      0.268099    0.253095    0.283103    0.247259      0.543193    0.524549    0.561837    0.545674      1.077954    1.048694    1.107214    1.057244      2.262717    2.226368    2.299067    2.202591
    15.800      0.052570    0.047906    0.057233    0.048315      0.121275    0.113601    0.128949    0.110840      0.268521    0.253648    0.283394    0.247259      0.543408    0.524953    0.561862    0.545674      1.078879    1.049882    1.107875    1.057244      2.261603    2.225650    2.297557    2.202591
    16.000      0.052574    0.047912    0.057236    0.050841      0.121443    0.113941    0.128944    0.119366      0.268965    0.254217    0.283712    0.274100      0.543592    0.525336    0.561847    0.545990      1.079833    1.051120    1.108547    1.098611      2.260472    2.224880    2.296065    2.307747
    16.200      0.052596    0.047933    0.057259    0.050841      0.121637    0.114303    0.128972    0.119366      0.269424    0.254798    0.284051    0.274100      0.543742    0.525696    0.561788    0.545990      1.080804    1.052393    1.109215    1.098611      2.259307    2.224042    2.294572    2.307747
    16.400      0.052633    0.047968    0.057298    0.050841      0.121855    0.114684    0.129025    0.119366      0.269890    0.255382    0.284398    0.274100      0.543851    0.526026    0.561676    0.545990      1.081773    1.053685    1.109860    1.098611      2.258091    2.223120    2.293061    2.307747
    16.600      0.052680    0.048012    0.057348    0.050841      0.122091    0.115082    0.129101    0.119366      0.270354    0.255964    0.284744    0.274100      0.543913    0.526322    0.561503    0.545990      1.082721    1.054981    1.110462    1.098611      2.256812    2.222103    2.291521    2.307747
    16.800      0.052737    0.048067    0.057406    0.050841      0.122342    0.115493    0.129192    0.119366      0.270809    0.256536    0.285082    0.274100      0.543918    0.526575    0.561260    0.545990      1.083635    1.056267    1.111004    1.098611      2.255471    2.220989    2.289953    2.307747
    17.000      0.052802    0.048132    0.057473    0.050841      0.122608    0.115916    0.129299    0.119366      0.271246    0.257090    0.285403    0.274100      0.543857    0.526777    0.560936    0.545990      1.084497    1.057527    1.111468    1.098611      2.254070    2.219781    2.288358    2.307747
    17.200      0.052878    0.048210    0.057546    0.050841      0.122884    0.116352    0.129417    0.119366      0.271661    0.257623    0.285700    0.274100      0.543724    0.526921    0.560527    0.545990      1.085297    1.058749    1.111844    1.098611      2.252611    2.218482    2.286740    2.307747
    17.400      0.052962    0.048300    0.057624    0.050841      0.123169    0.116796    0.129543    0.119366      0.272046    0.258126    0.285966    0.274100      0.543511    0.526999    0.560023    0.545990      1.086023    1.059921    1.112126    1.098611      2.251103    2.217101    2.285105    2.307747
    17.600      0.053056    0.048403    0.057709    0.050841      0.123461    0.117247    0.129675    0.119366      0.272398    0.258599    0.286198    0.274100      0.543214    0.527005    0.559424    0.545990      1.086672    1.061035    1.112309    1.098611      2.249556    2.215648    2.283465    2.307747
    17.800      0.053160    0.048521    0.057799    0.050841      0.123757    0.117703    0.129811    0.119366      0.272715    0.259040    0.286391    0.274100      0.542834    0.526937    0.558730    0.545990      1.087241    1.062086    1.112396    1.098611      2.247985    2.214136    2.281833    2.307747
    18.000      0.053272    0.048652    0.057892    0.050841      0.124052    0.118159    0.129945    0.119366      0.272994    0.259444    0.286544    0.274100      0.542364    0.526788    0.557939    0.545990      1.087725    1.063065    1.112386    1.098611      2.246395    2.212572    2.280217    2.307747
    18.200      0.053392    0.048796    0.057987    0.050841      0.124342    0.118609    0.130075    0.119366      0.273232    0.259810    0.286654    0.274100      0.541802    0.526551    0.557052    0.545990      1.088122    1.063966    1.112278    1.098611      2.244785    2.210956    2.278614    2.307747
    18.400      0.053519    0.048952    0.058085    0.050841      0.124627    0.119052    0.130202    0.119366      0.273428    0.260134    0.286722    0.274100      0.541147    0.526223    0.556071    0.545990      1.088432    1.064787    1.112077    1.098611      2.243156    2.209290    2.277022    2.307747
    18.600      0.053653    0.049121    0.058185    0.050841      0.124903    0.119483    0.130324    0.119366      0.273580    0.260413    0.286747    0.274100      0.540403    0.525805    0.555001    0.545990      1.088663    1.065532    1.111793    1.098611      2.241524    2.207596    2.275453    2.307747
    18.800      0.053794    0.049300    0.058287    0.050841      0.125168    0.119897    0.130440    0.119366      0.273684    0.260641    0.286727    0.274100      0.539569    0.525290    0.553847    0.545990      1.088815    1.066198    1.111432    1.098611      2.239889    2.205877    2.273902    2.307747
    19.000      0.053940    0.049489    0.058390    0.050841      0.125416    0.120288    0.130545    0.119366      0.273737    0.260816    0.286658    0.274100      0.538644    0.524679    0.552610    0.545990      1.088882    1.066775    1.110989    1.098611      2.238243    2.204132    2.272355    2.307747
    19.200      0.054088    0.049684    0.058493    0.050841      0.125642    0.120650    0.130634    0.119366      0.273738    0.260935    0.286541    0.274100      0.537632    0.523970    0.551294    0.545990      1.088863    1.067260    1.110467    1.098611      2.236595    2.202378    2.270813    2.307747
    19.400      0.054238    0.049882    0.058595    0.050841      0.125842    0.120978    0.130706    0.119366      0.273681    0.260990    0.286371    0.274100      0.536533    0.523161    0.549904    0.545990      1.088755    1.067645    1.109864    1.098611      2.234948    2.200624    2.269272    2.307747
    19.600      0.054388    0.050080    0.058695    0.050841      0.126014    0.121269    0.130758    0.119366      0.273563    0.260979    0.286147    0.274100      0.535345    0.522247    0.548443    0.545990      1.088554    1.067926    1.109182    1.098611      2.233302    2.198875    2.267728    2.307747
    19.800      0.054533    0.050277    0.058790    0.050841      0.126153    0.121518    0.130789    0.119366      0.273383    0.260897    0.285869    0.274100      0.534075    0.521231    0.546919    0.545990      1.088264    1.068103    1.108426    1.098611      2.231661    2.197141    2.266182    2.307747
    20.000      0.054673    0.050467    0.058878    0.054257      0.126260    0.121723    0.130798    0.137452      0.273140    0.260743    0.285536    0.292990      0.532733    0.520120    0.545345    0.535339      1.087891    1.068177    1.107605    1.108659      2.230035    2.195430    2.264640    2.219126
    20.200      0.054803    0.050650    0.058957    0.054257      0.126336    0.121886    0.130786    0.137452      0.272837    0.260521    0.285154    0.292990      0.531334    0.518927    0.543741    0.535339      1.087443    1.068157    1.106729    1.108659      2.228429    2.193752    2.263106    2.219126
    20.400      0.054924    0.050823    0.059025    0.054257      0.126385    0.122011    0.130759    0.137452      0.272481    0.260235    0.284727    0.292990      0.529895    0.517667    0.542123    0.535339      1.086925    1.068045    1.105804    1.108659      2.226845    2.192109    2.261581    2.219126
    20.600      0.055032    0.050985    0.059080    0.054257      0.126408    0.122099    0.130717    0.137452      0.272077    0.259891    0.284262    0.292990      0.528432    0.516354    0.540510    0.535339      1.086347    1.067850    1.104844    1.108659      2.225289    2.190509    2.260069    2.219126
    20.800      0.055128    0.051134    0.059121    0.054257      0.126408    0.122153    0.130663    0.137452      0.271627    0.259494    0.283760    0.292990      0.526955    0.514999    0.538911    0.535339      1.085721    1.067580    1.103861    1.108659      2.223771    2.188962    2.258580    2.219126
    21.000      0.055208    0.051269    0.059148    0.054257      0.126384    0.122170    0.130599    0.137452      0.271133    0.259044    0.283222    0.292990      0.525473    0.513609    0.537337    0.535339      1.085050    1.067239    1.102860    1.108659      2.222296    2.187475    2.257118    2.219126
    21.200      0.055274    0.051388    0.059160    0.054257      0.126338    0.122151    0.130525    0.137452      0.270594    0.258541    0.282646    0.292990      0.523990    0.512189    0.535791    0.535339      1.084334    1.066827    1.101840    1.108659      2.220862    2.186046    2.255677    2.219126
    21.400      0.055325    0.051493    0.059157    0.054257      0.126269    0.122097    0.130441    0.137452      0.270010    0.257987    0.282034    0.292990      0.522511    0.510744    0.534279    0.535339      1.083581    1.066352    1.100810    1.108659      2.219469    2.184678    2.254260    2.219126
    21.600      0.055362    0.051583    0.059141    0.054257      0.126179    0.122009    0.130349    0.137452      0.269385    0.257384    0.281386    0.292990      0.521041    0.509282    0.532801    0.535339      1.082797    1.065822    1.099772    1.108659      2.218117    2.183369    2.252865    2.219126
    21.800      0.055387    0.051662    0.059113    0.054257      0.126070    0.121890    0.130251    0.137452      0.268721    0.256738    0.280704    0.292990      0.519587    0.507811    0.531363    0.535339      1.081988    1.065246    1.098731    1.108659      2.216811    2.182126    2.251496    2.219126
    22.000      0.055401    0.051729    0.059074    0.054257      0.125944    0.121740    0.130148    0.137452      0.268025    0.256057    0.279993    0.292990      0.518157    0.506344    0.529970    0.535339      1.081163    1.064632    1.097694    1.108659      2.215562    2.180958    2.250165    2.219126
    22.200      0.055405    0.051784    0.059025    0.054257      0.125803    0.121563    0.130043    0.137452      0.267302    0.255348    0.279256    0.292990      0.516759    0.504890    0.528628    0.535339      1.080325    1.063986    1.096663    1.108659      2.214371    2.179865    2.248877    2.219126
    22.400      0.055398    0.051829    0.058967    0.054257      0.125648    0.121361    0.129935    0.137452      0.266557    0.254618    0.278496    0.292990      0.515398    0.503458    0.527337    0.535339      1.079476    1.063313    1.095639    1.108659      2.213241    2.178848    2.247635    2.219126
    22.600      0.055382    0.051863    0.058900    0.054257      0.125481    0.121136    0.129825    0.137452      0.265797    0.253875    0.277719    0.292990      0.514085    0.502064    0.526105    0.535339      1.078625    1.062624    1.094626    1.108659      2.212189    2.177920    2.246458    2.219126
    22.800      0.055357    0.051886    0.058827    0.054257      0.125305    0.120894    0.129717    0.137452      0.265028    0.253127    0.276929    0.292990      0.512830    0.500720    0.524940    0.535339      1.077780    1.061927    1.093634    1.108659      2.211222    2.177085    2.245360    2.219126
    23.000      0.055324    0.051900    0.058749    0.054257      0.125124    0.120636    0.129611    0.137452      0.264257    0.252381    0.276133    0.292990      0.511641    0.499436    0.523846    0.535339      1.076943    1.061225    1.092661    1.108659      2.210341    2.176339    2.244343    2.219126
    23.200      0.055286    0.051907    0.058665    0.054257      0.124938    0.120367    0.129509    0.137452      0.263491    0.251645    0.275337    0.292990      0.510525    0.498222    0.522828    0.535339      1.076112    1.060517    1.091707    1.108659      2.209543    2.175674    2.243411    2.219126
    23.400      0.055241    0.051905    0.058578    0.054257      0.124748    0.120088    0.129409    0.137452      0.262737    0.250926    0.274547    0.292990      0.509489    0.497087    0.521892    0.535339      1.075292    1.059809    1.090775    1.108659      2.208826    2.175087    2.242565    2.219126
    23.600      0.055192    0.051897    0.058487    0.054257      0.124556    0.119800    0.129313    0.137452      0.262000    0.250233    0.273767    0.292990      0.508546    0.496043    0.521048    0.535339      1.074494    1.059117    1.089872    1.108659      2.208186    2.174575    2.241797    2.219126
    23.800      0.055140    0.051883    0.058397    0.054257      0.124363    0.119505    0.129220    0.137452      0.261283    0.249567    0.272999    0.292990      0.507700    0.495099    0.520300    0.535339      1.073724    1.058447    1.089000    1.108659      2.207613    2.174129    2.241096    2.219126
    24.000      0.055087    0.051866    0.058307    0.064274      0.124167    0.119205    0.129129    0.123957      0.260587    0.248930    0.272244    0.235672      0.506953    0.494257    0.519650    0.471343      1.072981    1.057803    1.088159    1.037568      2.207095    2.173738    2.240452    2.144001
    24.200      0.055034    0.051846    0.058222    0.064274      0.123971    0.118901    0.129042    0.123957      0.259915    0.248323    0.271506    0.235672      0.506311    0.493521    0.519102    0.471343      1.072276    1.057196    1.087355    1.037568      2.206634    2.173403    2.239866    2.144001
    24.400      0.054983    0.051825    0.058142    0.064274      0.123777    0.118597    0.128957    0.123957      0.259269    0.247750    0.270788    0.235672      0.505778    0.492896    0.518659    0.471343      1.071614    1.056633    1.086596    1.037568      2.206236    2.173129    2.239343    2.144001
    24.600      0.054934    0.051802    0.058067    0.064274      0.123585    0.118294    0.128877    0.123957      0.258654    0.247214    0.270095    0.235672      0.505353    0.492381    0.518324    0.471343      1.070999    1.056115    1.085882    1.037568      2.205902    2.172916    2.238887    2.144001
    24.800      0.054888    0.051778    0.057999    0.064274      0.123398    0.117997    0.128800    0.123957      0.258075    0.246718    0.269432    0.235672      0.505037    0.491976    0.518098    0.471343      1.070434    1.055647    1.085221    1.037568      2.205636    2.172766    2.238505    2.144001
    25.000      0.054847    0.051755    0.057939    0.064274      0.123217    0.117706    0.128727    0.123957      0.257540    0.246271    0.268808    0.235672      0.504836    0.491686    0.517986    0.471343      1.069932    1.055238    1.084626    1.037568      2.205452    2.172691    2.238213    2.144001
    25.200      0.054813    0.051735    0.057892    0.064274      0.123042    0.117424    0.128660    0.123957      0.257056    0.245880    0.268232    0.235672      0.504755    0.491516    0.517993    0.471343      1.069506    1.054898    1.084113    1.037568      2.205365    2.172703    2.238028    2.144001
    25.400      0.054788    0.051717    0.057858    0.064274      0.122876    0.117153    0.128598    0.123957      0.256628    0.245546    0.267709    0.235672      0.504791    0.491464    0.518118    0.471343      1.069158    1.054628    1.083688    1.037568      2.205385    2.172812    2.237957    2.144001
    25.600      0.054772    0.051703    0.057841    0.064274      0.122719    0.116895    0.128544    0.123957      0.256259    0.245273    0.267245    0.235672      0.504946    0.491530    0.518361    0.471343      1.068892    1.054428    1.083355    1.037568      2.205516    2.173028    2.238004    2.144001
    25.800      0.054767    0.051693    0.057841    0.064274      0.122575    0.116651    0.128498    0.123957      0.255950    0.245060    0.266840    0.235672      0.505218    0.491713    0.518723    0.471343      1.068715    1.054305    1.083125    1.037568      2.205771    2.173361    2.238181    2.144001
    26.000      0.054775    0.051689    0.057860    0.064274      0.122445    0.116427    0.128463    0.123957      0.255702    0.244906    0.266498    0.235672      0.505605    0.492010    0.519199    0.471343      1.068630    1.054258    1.083002    1.037568      2.206160    2.173822    2.238498    2.144001
    26.200      0.054796    0.051691    0.057900    0.064274      0.122333    0.116226    0.128440    0.123957      0.255518    0.244815    0.266221    0.235672      0.506103    0.492419    0.519787    0.471343      1.068641    1.054290    1.082992    1.037568      2.206694    2.174425    2.238963    2.144001
    26.400      0.054832    0.051703    0.057961    0.064274      0.122242    0.116053    0.128432    0.123957      0.255399    0.244786    0.266012    0.235672      0.506710    0.492937    0.520482    0.471343      1.068749    1.054401    1.083098    1.037568      2.207372    2.175172    2.239572    2.144001
    26.600      0.054885    0.051725    0.058044    0.064274      0.122172    0.115908    0.128437    0.123957      0.255343    0.244817    0.265870    0.235672      0.507418    0.493558    0.521279    0.471343      1.068952    1.054587    1.083317    1.037568      2.208189    2.176061    2.240316    2.144001
    26.800      0.054954    0.051760    0.058149    0.064274      0.122122    0.115791    0.128454    0.123957      0.255348    0.244902    0.265793    0.235672      0.508219    0.494270    0.522169    0.471343      1.069240    1.054839    1.083641    1.037568      2.209136    2.177088    2.241185    2.144001
    27.000      0.055041    0.051808    0.058274    0.064274      0.122091    0.115702    0.128480    0.123957      0.255413    0.245041    0.265784    0.235672      0.509109    0.495070    0.523148    0.471343      1.069611    1.055152    1.084069    1.037568      2.210206    2.178247    2.242166    2.144001
    27.200      0.055142    0.051868    0.058417    0.064274      0.122079    0.115641    0.128516    0.123957      0.255538    0.245234    0.265842    0.235672      0.510084    0.495955    0.524212    0.471343      1.070062    1.055526    1.084599    1.037568      2.211389    2.179530    2.243248    2.144001
    27.400      0.055259    0.051939    0.058578    0.064274      0.122084    0.115608    0.128560    0.123957      0.255723    0.245480    0.265966    0.235672      0.511136    0.496919    0.525353    0.471343      1.070590    1.055955    1.085226    1.037568      2.212672    2.180929    2.244415    2.144001
    27.600      0.055387    0.052022    0.058752    0.064274      0.122106    0.115602    0.128611    0.123957      0.255963    0.245772    0.266153    0.235672      0.512259    0.497955    0.526563    0.471343      1.071187    1.056433    1.085941    1.037568      2.214049    2.182441    2.245657    2.144001
    27.800      0.055528    0.052116    0.058939    0.064274      0.122144    0.115621    0.128667    0.123957      0.256253    0.246108    0.266399    0.235672      0.513444    0.499055    0.527834    0.471343      1.071847    1.056953    1.086740    1.037568      2.215518    2.184065    2.246972    2.144001
    28.000      0.055680    0.052222    0.059137    0.046420      0.122196    0.115664    0.128728    0.114061      0.256592    0.246482    0.266702    0.253322      0.514686    0.500214    0.529159    0.529190      1.072562    1.057510    1.087614    1.090211      2.217074    2.185793    2.248354    2.281221
    28.200      0.055841    0.052338    0.059344    0.046420      0.122260    0.115727    0.128792    0.114061      0.256977    0.246893    0.267061    0.253322      0.515977    0.501422    0.530533    0.529190      1.073326    1.058097    1.088555    1.090211      2.218701    2.187609    2.249792    2.281221
    28.400      0.056010    0.052464    0.059556    0.046420      0.122332    0.115808    0.128857    0.114061      0.257403    0.247334    0.267473    0.253322      0.517308    0.502668    0.531948    0.529190      1.074132    1.058709    1.089556    1.090211      2.220386    2.189497    2.251276    2.281221
    28.600      0.056183    0.052596    0.059771    0.046420      0.122413    0.115904    0.128923    0.114061      0.257868    0.247802    0.267934    0.253322      0.518671    0.503943    0.533399    0.529190      1.074975    1.059343    1.090607    1.090211      2.222119    2.191442    2.252797    2.281221
    28.800      0.056361    0.052736    0.059986    0.046420      0.122505    0.116018    0.128992    0.114061      0.258372    0.248297    0.268446    0.253322      0.520061    0.505242    0.534879    0.529190      1.075849    1.059998    1.091700    1.090211      2.223894    2.193435    2.254353    2.281221
    29.000      0.056542    0.052884    0.060201    0.046420      0.122611    0.116153    0.129069    0.114061      0.258911    0.248817    0.269006    0.253322      0.521469    0.506555    0.536382    0.529190      1.076749    1.060669    1.092828    1.090211      2.225697    2.195460    2.255934    2.281221
    29.200      0.056728    0.053038    0.060417    0.046420      0.122735    0.116312    0.129158    0.114061      0.259485    0.249358    0.269612    0.253322      0.522888    0.507874    0.537901    0.529190      1.077668    1.061356    1.093981    1.090211      2.227516    2.197502    2.257529    2.281221
    29.400      0.056917    0.053200    0.060633    0.046420      0.122879    0.116497    0.129262    0.114061      0.260091    0.249919    0.270263    0.253322      0.524309    0.509192    0.539427    0.529190      1.078605    1.062056    1.095154    1.090211      2.229334    2.199544    2.259125    2.281221
    29.600      0.057109    0.053369    0.060850    0.046420      0.123045    0.116709    0.129381    0.114061      0.260723    0.250494    0.270952    0.253322      0.525728    0.510502    0.540954    0.529190      1.079554    1.062769    1.096339    1.090211      2.231139    2.201572    2.260706    2.281221
    29.800      0.057305    0.053543    0.061066    0.046420      0.123231    0.116944    0.129517    0.114061      0.261377    0.251077    0.271676    0.253322      0.527136    0.511798    0.542474    0.529190      1.080508    1.063488    1.097527    1.090211      2.232914    2.203569    2.262259    2.281221
    30.000      0.057501    0.053721    0.061280    0.046420      0.123435    0.117202    0.129668    0.114061      0.262046    0.251664    0.272427    0.253322      0.528529    0.513077    0.543982    0.529190      1.081462    1.064209    1.098715    1.090211      2.234650    2.205524    2.263776    2.281221
    30.200      0.057696    0.053900    0.061491    0.046420      0.123658    0.117481    0.129835    0.114061      0.262726    0.252250    0.273201    0.253322      0.529898    0.514330    0.545467    0.529190      1.082407    1.064923    1.099891    1.090211      2.236330    2.207415    2.265246    2.281221
    30.400      0.057889    0.054080    0.061697    0.046420      0.123896    0.117777    0.130016    0.114061      0.263411    0.252830    0.273991    0.253322      0.531235    0.515550    0.546919    0.529190      1.083328    1.065613    1.101044    1.090211      2.237937    2.209220    2.266655    2.281221
    30.600      0.058078    0.054258    0.061899    0.046420      0.124149    0.118088    0.130209    0.114061      0.264099    0.253403    0.274795    0.253322      0.532529    0.516727    0.548330    0.529190      1.084214    1.066267    1.102161    1.090211      2.239447    2.210912    2.267982    2.281221
    30.800      0.058264    0.054434    0.062093    0.046420      0.124413    0.118413    0.130412    0.114061      0.264785    0.253965    0.275606    0.253322      0.533772    0.517855    0.549689    0.529190      1.085060    1.066879    1.103241    1.090211      2.240842    2.212472    2.269213    2.281221
    31.000      0.058444    0.054608    0.062281    0.046420      0.124688    0.118751    0.130625    0.114061      0.265465    0.254513    0.276418    0.253322      0.534958    0.518930    0.550987    0.529190      1.085862    1.067445    1.104280    1.090211      2.242116    2.213890    2.270343    2.281221
    31.200      0.058620    0.054779    0.062462    0.046420      0.124973    0.119099    0.130848    0.114061      0.266137    0.255046    0.277228    0.253322      0.536087    0.519953    0.552220    0.529190      1.086621    1.067966    1.105276    1.090211      2.243266    2.215163    2.271369    2.281221
    31.400      0.058789    0.054945    0.062634    0.046420      0.125265    0.119453    0.131077    0.114061      0.266797    0.255564    0.278030    0.253322      0.537152    0.520922    0.553383    0.529190      1.087332    1.068442    1.106223    1.090211      2.244286    2.216287    2.272285    2.281221
    31.600      0.058952    0.055106    0.062797    0.046420      0.125561    0.119810    0.131312    0.114061      0.267443    0.256065    0.278821    0.253322      0.538152    0.521835    0.554468    0.529190      1.087996    1.068876    1.107115    1.090211      2.245174    2.217263    2.273085    2.281221
    31.800      0.059107    0.055262    0.062952    0.046420      0.125858    0.120167    0.131550    0.114061      0.268072    0.256548    0.279596    0.253322      0.539084    0.522694    0.555474    0.529190      1.088610    1.069274    1.107947    1.090211      2.245927    2.218088    2.273766    2.281221
    32.000      0.059258    0.055414    0.063101    0.070215      0.126156    0.120521    0.131791    0.136920      0.268683    0.257013    0.280353    0.297245      0.539947    0.523499    0.556396    0.585128      1.089179    1.069639    1.108718    1.130468      2.246539    2.218758    2.274320    2.278490
    32.200      0.059404    0.055564    0.063244    0.070215      0.126454    0.120873    0.132036    0.136920      0.269275    0.257462    0.281087    0.297245      0.540739    0.524247    0.557230    0.585128      1.089698    1.069972    1.109424    1.130468      2.246998    2.219261    2.274735    2.278490
    32.400      0.059546    0.055710    0.063383    0.070215      0.126751    0.121219    0.132282    0.136920      0.269843    0.257891    0.281794    0.297245      0.541455    0.524938    0.557972    0.585128      1.090165    1.070271    1.110060    1.130468      2.247294    2.219587    2.275001    2.278490
    32.600      0.059682    0.055850    0.063515    0.070215      0.127042    0.121555    0.132528    0.136920      0.270381    0.258296    0.282466    0.297245      0.542092    0.525567    0.558617    0.585128      1.090571    1.070529    1.110613    1.130468      2.247418    2.219728    2.275107    2.278490
    32.800      0.059814    0.055986    0.063641    0.070215      0.127325    0.121879    0.132771    0.136920      0.270886    0.258673    0.283098    0.297245      0.542647    0.526134    0.559161    0.585128      1.090911    1.070745    1.111077    1.130468      2.247368    2.219685    2.275050    2.278490
    33.000      0.059941    0.056118    0.063764    0.070215      0.127598    0.122187    0.133009    0.136920      0.271354    0.259019    0.283688    0.297245      0.543122    0.526639    0.559605    0.585128      1.091184    1.070921    1.111447    1.130468      2.247149    2.219464    2.274833    2.278490
    33.200      0.060064    0.056247    0.063882    0.070215      0.127860    0.122480    0.133241    0.136920      0.271785    0.259335    0.284235    0.297245      0.543518    0.527085    0.559951    0.585128      1.091389    1.071055    1.111722    1.130468      2.246769    2.219075    2.274463    2.278490
    33.400      0.060183    0.056370    0.063996    0.070215      0.128112    0.122757    0.133467    0.136920      0.272178    0.259619    0.284737    0.297245      0.543837    0.527474    0.560201    0.585128      1.091520    1.071144    1.111897    1.130468      2.246235    2.218526    2.273944    2.278490
    33.600      0.060296    0.056486    0.064105    0.070215      0.128352    0.123018    0.133686    0.136920      0.272530    0.259870    0.285191    0.297245      0.544081    0.527805    0.560356    0.585128      1.091576    1.071185    1.111968    1.130468      2.245556    2.217830    2.273282    2.278490
    33.800      0.060403    0.056597    0.064208    0.070215      0.128580    0.123263    0.133898    0.136920      0.272839    0.260085    0.285594    0.297245      0.544250    0.528081    0.560419    0.585128      1.091557    1.071176    1.111938    1.130468      2.244746    2.217003    2.272489    2.278490
    34.000      0.060503    0.056699    0.064307    0.070215      0.128794    0.123489    0.134099    0.136920      0.273104    0.260263    0.285945    0.297245      0.544348    0.528301    0.560394    0.585128      1.091461    1.071115    1.111806    1.130468      2.243814    2.216057    2.271570    2.278490
    34.200      0.060595    0.056791    0.064399    0.070215      0.128994    0.123698    0.134290    0.136920      0.273326    0.260408    0.286245    0.297245      0.544374    0.528465    0.560282    0.585128      1.091284    1.070999    1.111570    1.130468      2.242767    2.215003    2.270531    2.278490
    34.400      0.060678    0.056872    0.064484    0.070215      0.129177    0.123886    0.134469    0.136920      0.273504    0.260516    0.286491    0.297245      0.544325    0.528570    0.560080    0.585128      1.091021    1.070820    1.111222    1.130468      2.241610    2.213847    2.269372    2.278490
    34.600      0.060751    0.056940    0.064562    0.070215      0.129343    0.124054    0.134632    0.136920      0.273635    0.260589    0.286681    0.297245      0.544199    0.528612    0.559786    0.585128      1.090667    1.070575    1.110759    1.130468      2.240351    2.212599    2.268103    2.278490
    34.800      0.060811    0.056992    0.064631    0.070215      0.129489    0.124198    0.134780    0.136920      0.273722    0.260627    0.286817    0.297245      0.544000    0.528594    0.559405    0.585128      1.090227    1.070267    1.110186    1.130468      2.239004    2.211274    2.266734    2.278490
    35.000      0.060858    0.057027    0.064690    0.070215      0.129614    0.124319    0.134909    0.136920      0.273766    0.260632    0.286899    0.297245      0.543731    0.528519    0.558943    0.585128      1.089707    1.069904    1.109510    1.130468      2.237580    2.209883    2.265277    2.278490
    35.200      0.060890    0.057041    0.064740    0.070215      0.129718    0.124417    0.135020    0.136920      0.273769    0.260610    0.286929    0.297245      0.543397    0.528389    0.558405    0.585128      1.089115    1.069492    1.108738    1.130468      2.236090    2.208440    2.263739    2.278490
    35.400      0.060907    0.057034    0.064779    0.070215      0.129801    0.124491    0.135111    0.136920      0.273737    0.260563    0.286910    0.297245      0.543001    0.528204    0.557797    0.585128      1.088458    1.069037    1.107880    1.130468      2.234546    2.206961    2.262131    2.278490
    35.600      0.060908    0.057006    0.064809    0.070215      0.129861    0.124541    0.135181    0.136920      0.273669    0.260493    0.286844    0.297245      0.542544    0.527966    0.557123    0.585128      1.087745    1.068548    1.106943    1.130468      2.232966    2.205464    2.260467    2.278490
    35.800      0.060893    0.056957    0.064829    0.070215      0.129899    0.124568    0.135231    0.136920      0.273566    0.260401    0.286731    0.297245      0.542029    0.527675    0.556383    0.585128      1.086981    1.068030    1.105932    1.130468      2.231354    2.203955    2.258752    2.278490
    36.000      0.060864    0.056886    0.064841    0.052354      0.129916    0.124574    0.135259    0.126696      0.273434    0.260292    0.286576    0.251297      0.541461    0.527335    0.555586    0.499453      1.086172    1.067490    1.104855    1.046025      2.229713    2.202438    2.256987    2.200945
    36.200      0.060820    0.056796    0.064845    0.052354      0.129915    0.124560    0.135269    0.126696      0.273279    0.260174    0.286384    0.251297      0.540846    0.526952    0.554739    0.499453      1.085324    1.066931    1.103716    1.046025      2.228047    2.200916    2.255178    2.200945
    36.400      0.060763    0.056686    0.064839    0.052354      0.129896    0.124530    0.135261    0.126696      0.273105    0.260052    0.286158    0.251297      0.540192    0.526534    0.553850    0.499453      1.084440    1.066359    1.102521    1.046025      2.226361    2.199395    2.253328    2.200945
    36.600      0.060689    0.056555    0.064822    0.052354      0.129859    0.124483    0.135235    0.126696      0.272914    0.259927    0.285901    0.251297      0.539505    0.526086    0.552923    0.499453      1.083527    1.065777    1.101276    1.046025      2.224659    2.197878    2.251440    2.200945
    36.800      0.060597    0.056402    0.064792    0.052354      0.129804    0.124418    0.135190    0.126696      0.272711    0.259806    0.285616    0.251297      0.538791    0.525614    0.551968    0.499453      1.082587    1.065189    1.099985    1.046025      2.222945    2.196369    2.249521    2.200945
    37.000      0.060488    0.056229    0.064747    0.052354      0.129733    0.124338    0.135128    0.126696      0.272501    0.259693    0.285309    0.251297      0.538059    0.525123    0.550994    0.499453      1.081629    1.064599    1.098658    1.046025      2.221226    2.194871    2.247580    2.200945
    37.200      0.060365    0.056039    0.064691    0.052354      0.129647    0.124243    0.135051    0.126696      0.272290    0.259593    0.284986    0.251297      0.537313    0.524617    0.550008    0.499453      1.080655    1.064011    1.097299    1.046025      2.219510    2.193390    2.245629    2.200945
    37.400      0.060227    0.055832    0.064622    0.052354      0.129548    0.124134    0.134961    0.126696      0.272079    0.259508    0.284650    0.251297      0.536556    0.524095    0.549018    0.499453      1.079668    1.063424    1.095912    1.046025      2.217802    2.191926    2.243678    2.200945
    37.600      0.060075    0.055611    0.064540    0.052354      0.129435    0.124013    0.134857    0.126696      0.271868    0.259434    0.284302    0.251297      0.535790    0.523553    0.548026    0.499453      1.078668    1.062833    1.094502    1.046025      2.216106    2.190479    2.241734    2.200945
    37.800      0.059910    0.055375    0.064445    0.052354      0.129310    0.123880    0.134741    0.126696      0.271658    0.259371    0.283945    0.251297      0.535015    0.522991    0.547039    0.499453      1.077657    1.062237    1.093076    1.046025      2.214424    2.189045    2.239803    2.200945
    38.000      0.059733    0.055128    0.064339    0.052354      0.129177    0.123738    0.134616    0.126696      0.271450    0.259320    0.283581    0.251297      0.534239    0.522411    0.546067    0.499453      1.076639    1.061638    1.091641    1.046025      2.212759    2.187623    2.237894    2.200945
    38.200      0.059546    0.054871    0.064222    0.052354      0.129038    0.123592    0.134484    0.126696      0.271248    0.259282    0.283214    0.251297      0.533463    0.521812    0.545114    0.499453      1.075619    1.061033    1.090204    1.046025      2.211110    2.186209    2.236011    2.200945
    38.400      0.059351    0.054605    0.064096    0.052354      0.128897    0.123445    0.134350    0.126696      0.271051    0.259257    0.282845    0.251297      0.532689    0.521196    0.544182    0.499453      1.074590    1.060415    1.088765    1.046025      2.209467    2.184788    2.234146    2.200945
    38.600      0.059147    0.054333    0.063961    0.052354      0.128757    0.123300    0.134214    0.126696      0.270859    0.259244    0.282475    0.251297      0.531916    0.520561    0.543271    0.499453      1.073551    1.059779    1.087323    1.046025      2.207823    2.183350    2.232297    2.200945
    38.800      0.058936    0.054055    0.063817    0.052354      0.128619    0.123160    0.134078    0.126696      0.270674    0.259243    0.282105    0.251297      0.531150    0.519911    0.542388    0.499453      1.072505    1.059124    1.085886    1.046025      2.206179    2.181893    2.230465    2.200945
    39.000      0.058719    0.053773    0.063664    0.052354      0.128484    0.123025    0.133944    0.126696      0.270495    0.259251    0.281739    0.251297      0.530392    0.519249    0.541536    0.499453      1.071456    1.058450    1.084462    1.046025      2.204529    2.180411    2.228646    2.200945
    39.200      0.058496    0.053489    0.063504    0.052354      0.128354    0.122897    0.133812    0.126696      0.270325    0.259270    0.281380    0.251297      0.529647    0.518577    0.540718    0.499453      1.070409    1.057757    1.083061    1.046025      2.202867    2.178900    2.226835    2.200945
    39.400      0.058271    0.053206    0.063337    0.052354      0.128230    0.122776    0.133684    0.126696      0.270165    0.259299    0.281031    0.251297      0.528920    0.517902    0.539938    0.499453      1.069371    1.057049    1.081694    1.046025      2.201196    2.177359    2.225033    2.200945
    39.600      0.058046    0.052927    0.063165    0.052354      0.128112    0.122662    0.133561    0.126696      0.270016    0.259338    0.280694    0.251297      0.528213    0.517230    0.539197    0.499453      1.068345    1.056324    1.080366    1.046025      2.199516    2.175792    2.223240    2.200945
    39.800      0.057823    0.052655    0.062991    0.052354      0.127998    0.122555    0.133441    0.126696      0.269880    0.259387    0.280372    0.251297      0.527528    0.516562    0.538494    0.499453      1.067331    1.055580    1.079082    1.046025      2.197827    2.174198    2.221455    2.200945
    40.000      0.057603    0.052392    0.062815    0.059683      0.127888    0.122452    0.133324    0.126945      0.269754    0.259444    0.280064    0.272837      0.526863    0.515901    0.537824    0.543779      1.066330    1.054817    1.077844    1.063875      2.196129    2.172580    2.219678    2.169433
    40.200      0.057388    0.052138    0.062637    0.059683      0.127778    0.122351    0.133205    0.126945      0.269634    0.259503    0.279766    0.272837      0.526212    0.515244    0.537181    0.543779      1.065338    1.054029    1.076648    1.063875      2.194417    2.170933    2.217901    2.169433
    40.400      0.057176    0.051895    0.062457    0.059683      0.127665    0.122247    0.133082    0.126945      0.269516    0.259559    0.279473    0.272837      0.525574    0.514590    0.536558    0.543779      1.064351    1.053209    1.075493    1.063875      2.192685    2.169252    2.216119    2.169433
    40.600      0.056968    0.051662    0.062274    0.059683      0.127547    0.122139    0.132954    0.126945      0.269401    0.259612    0.279189    0.272837      0.524950    0.513943    0.535957    0.543779      1.063365    1.052353    1.074376    1.063875      2.190929    2.167531    2.214328    2.169433
    40.800      0.056765    0.051441    0.062088    0.059683      0.127423    0.122027    0.132819    0.126945      0.269287    0.259662    0.278913    0.272837      0.524341    0.513304    0.535379    0.543779      1.062377    1.051458    1.073297    1.063875      2.189146    2.165767    2.212524    2.169433
    41.000      0.056565    0.051231    0.061899    0.059683      0.127292    0.121908    0.132676    0.126945      0.269177    0.259707    0.278647    0.272837      0.523752    0.512678    0.534826    0.543779      1.061393    1.050528    1.072258    1.063875      2.187340    2.163967    2.210713    2.169433
    41.200      0.056370    0.051033    0.061708    0.059683      0.127155    0.121784    0.132526    0.126945      0.269072    0.259749    0.278394    0.272837      0.523185    0.512070    0.534300    0.543779      1.060414    1.049566    1.071263    1.063875      2.185517    2.162134    2.208900    2.169433
    41.400      0.056181    0.050846    0.061515    0.059683      0.127011    0.121654    0.132369    0.126945      0.268972    0.259789    0.278155    0.272837      0.522641    0.511481    0.533800    0.543779      1.059441    1.048573    1.070309    1.063875      2.183680    2.160272    2.207087    2.169433
    41.600      0.055996    0.050673    0.061320    0.059683      0.126860    0.121516    0.132204    0.126945      0.268877    0.259825    0.277928    0.272837      0.522121    0.510916    0.533327    0.543779      1.058475    1.047552    1.069397    1.063875      2.181836    2.158389    2.205284    2.169433
    41.800      0.055817    0.050511    0.061122    0.059683      0.126700    0.121371    0.132029    0.126945      0.268783    0.259854    0.277712    0.272837      0.521626    0.510372    0.532879    0.543779      1.057518    1.046509    1.068528    1.063875      2.179993    2.156492    2.203494    2.169433
    42.000      0.055643    0.050363    0.060923    0.059683      0.126534    0.121220    0.131848    0.126945      0.268690    0.259873    0.277506    0.272837      0.521152    0.509850    0.532454    0.543779      1.056573    1.045447    1.067699    1.063875      2.178151    2.154581    2.201721    2.169433
    42.200      0.055476    0.050227    0.060725    0.059683      0.126364    0.121066    0.131662    0.126945      0.268596    0.259881    0.277312    0.272837      0.520700    0.509348    0.532052    0.543779      1.055637    1.044368    1.066905    1.063875      2.176312    2.152657    2.199966    2.169433
    42.400      0.055316    0.050105    0.060527    0.059683      0.126191    0.120910    0.131473    0.126945      0.268505    0.259879    0.277130    0.272837      0.520270    0.508868    0.531671    0.543779      1.054710    1.043279    1.066141    1.063875      2.174472    2.150719    2.198224    2.169433
    42.600      0.055165    0.049997    0.060332    0.059683      0.126019    0.120754    0.131283    0.126945      0.268416    0.259870    0.276961    0.272837      0.519860    0.508409    0.531311    0.543779      1.053799    1.042191    1.065407    1.063875      2.172638    2.148774    2.196502    2.169433
    42.800      0.055022    0.049903    0.060141    0.059683      0.125848    0.120601    0.131095    0.126945      0.268330    0.259854    0.276805    0.272837      0.519470    0.507971    0.530969    0.543779      1.052907    1.041112    1.064702    1.063875      2.170823    2.146837    2.194810    2.169433
    43.000      0.054887    0.049821    0.059953    0.059683      0.125681    0.120452    0.130910    0.126945      0.268245    0.259831    0.276660    0.272837      0.519096    0.507552    0.530641    0.543779      1.052038    1.040051    1.064025    1.063875      2.169037    2.144917    2.193157    2.169433
    43.200      0.054759    0.049751    0.059767    0.059683      0.125517    0.120306    0.130729    0.126945      0.268161    0.259799    0.276523    0.272837      0.518734    0.507148    0.530320    0.543779      1.051193    1.039013    1.063372    1.063875      2.167285    2.143023    2.191547    2.169433
    43.400      0.054638    0.049691    0.059585    0.059683      0.125359    0.120166    0.130553    0.126945      0.268078    0.259760    0.276395    0.272837      0.518382    0.506760    0.530004    0.543779      1.050368    1.038000    1.062736    1.063875      2.165572    2.141162    2.189981    2.169433
    43.600      0.054524    0.049641    0.059406    0.059683      0.125207    0.120032    0.130382    0.126945      0.267995    0.259716    0.276275    0.272837      0.518040    0.506388    0.529693    0.543779      1.049566    1.037018    1.062115    1.063875      2.163905    2.139347    2.188463    2.169433
    43.800      0.054416    0.049600    0.059231    0.059683      0.125060    0.119903    0.130217    0.126945      0.267913    0.259665    0.276161    0.272837      0.517708    0.506031    0.529385    0.543779      1.048790    1.036072    1.061509    1.063875      2.162290    2.137585    2.186994    2.169433
    44.000      0.054313    0.049567    0.059060    0.056223      0.124919    0.119780    0.130057    0.133206      0.267829    0.259607    0.276052    0.281981      0.517382    0.505686    0.529077    0.507739      1.048039    1.035164    1.060915    1.050942      2.160730    2.135884    2.185576    2.158971
    44.200      0.054216    0.049540    0.058891    0.056223      0.124782    0.119662    0.129902    0.133206      0.267740    0.259537    0.275944    0.281981      0.517055    0.505347    0.528764    0.507739      1.047307    1.034289    1.060325    1.050942      2.159223    2.134242    2.184204    2.158971
    44.400      0.054122    0.049519    0.058726    0.056223      0.124649    0.119546    0.129751    0.133206      0.267641    0.259451    0.275831    0.281981      0.516722    0.505007    0.528437    0.507739      1.046591    1.033445    1.059737    1.050942      2.157766    2.132660    2.182873    2.158971
    44.600      0.054032    0.049501    0.058564    0.056223      0.124517    0.119431    0.129603    0.133206      0.267525    0.259343    0.275707    0.281981      0.516374    0.504659    0.528089    0.507739      1.045886    1.032627    1.059144    1.050942      2.156358    2.131137    2.181580    2.158971
    44.800      0.053943    0.049484    0.058403    0.056223      0.124386    0.119316    0.129456    0.133206      0.267386    0.259207    0.275565    0.281981      0.516003    0.504296    0.527711    0.507739      1.045184    1.031828    1.058540    1.050942      2.154994    2.129669    2.180319    2.158971
    45.000      0.053855    0.049466    0.058243    0.056223      0.124256    0.119201    0.129311    0.133206      0.267218    0.259038    0.275399    0.281981      0.515605    0.503912    0.527298    0.507739      1.044479    1.031041    1.057917    1.050942      2.153668    2.128254    2.179082    2.158971
    45.200      0.053766    0.049448    0.058084    0.056223      0.124127    0.119086    0.129168    0.133206      0.267019    0.258834    0.275205    0.281981      0.515177    0.503505    0.526850    0.507739      1.043772    1.030266    1.057277    1.050942      2.152382    2.126893    2.177871    2.158971
    45.400      0.053678    0.049428    0.057929    0.056223      0.123998    0.118970    0.129026    0.133206      0.266787    0.258595    0.274980    0.281981      0.514718    0.503073    0.526364    0.507739      1.043060    1.029501    1.056619    1.050942      2.151140    2.125593    2.176687    2.158971
    45.600      0.053591    0.049407    0.057775    0.056223      0.123869    0.118853    0.128886    0.133206      0.266520    0.258319    0.274722    0.281981      0.514224    0.502612    0.525835    0.507739      1.042340    1.028742    1.055938    1.050942      2.149939    2.124352    2.175525    2.158971
    45.800      0.053504    0.049383    0.057624    0.056223      0.123739    0.118732    0.128746    0.133206      0.266219    0.258006    0.274431    0.281981      0.513692    0.502121    0.525263    0.507739      1.041608    1.027985    1.055231    1.050942      2.148776    2.123169    2.174383    2.158971
    46.000      0.053417    0.049357    0.057477    0.056223      0.123605    0.118606    0.128604    0.133206      0.265881    0.257655    0.274106    0.281981      0.513126    0.501601    0.524651    0.507739      1.040863    1.027227    1.054499    1.050942      2.147655    2.122047    2.173263    2.158971
    46.200      0.053330    0.049327    0.057333    0.056223      0.123466    0.118473    0.128459    0.133206      0.265505    0.257265    0.273745    0.281981      0.512528    0.501052    0.524003    0.507739      1.040107    1.026468    1.053746    1.050942      2.146579    2.120988    2.172170    2.158971
    46.400      0.053241    0.049293    0.057190    0.056223      0.123320    0.118332    0.128307    0.133206      0.265091    0.256835    0.273347    0.281981      0.511897    0.500473    0.523321    0.507739      1.039338    1.025703    1.052973    1.050942      2.145549    2.119991    2.171107    2.158971
    46.600      0.053150    0.049253    0.057047    0.056223      0.123165    0.118181    0.128150    0.133206      0.264641    0.256367    0.272915    0.281981      0.511238    0.499865    0.522611    0.507739      1.038559    1.024934    1.052184    1.050942      2.144568    2.119058    2.170079    2.158971
    46.800      0.053057    0.049209    0.056905    0.056223      0.123002    0.118019    0.127985    0.133206      0.264157    0.255864    0.272450    0.281981      0.510555    0.499233    0.521878    0.507739      1.037771    1.024160    1.051382    1.050942      2.143640    2.118190    2.169090    2.158971
    47.000      0.052962    0.049160    0.056764    0.056223      0.122830    0.117846    0.127813    0.133206      0.263639    0.255326    0.271952    0.281981      0.509853    0.498579    0.521127    0.507739      1.036972    1.023377    1.050567    1.050942      2.142763    2.117384    2.168142    2.158971
    47.200      0.052865    0.049107    0.056624    0.056223      0.122647    0.117661    0.127634    0.133206      0.263087    0.254751    0.271423    0.281981      0.509134    0.497906    0.520362    0.507739      1.036161    1.022581    1.049742    1.050942      2.141937    2.116636    2.167238    2.158971
    47.400      0.052768    0.049050    0.056486    0.056223      0.122455    0.117463    0.127448    0.133206      0.262504    0.254142    0.270865    0.281981      0.508402    0.497215    0.519589    0.507739      1.035342    1.021769    1.048916    1.050942      2.141164    2.115943    2.166384    2.158971
    47.600      0.052671    0.048991    0.056351    0.056223      0.122256    0.117255    0.127256    0.133206      0.261893    0.253502    0.270283    0.281981      0.507662    0.496507    0.518816    0.507739      1.034518    1.020941    1.048096    1.050942      2.140440    2.115297    2.165582    2.158971
    47.800      0.052573    0.048929    0.056218    0.056223      0.122048    0.117036    0.127059    0.133206      0.261254    0.252832    0.269677    0.281981      0.506913    0.495783    0.518044    0.507739      1.033693    1.020098    1.047288    1.050942      2.139763    2.114692    2.164834    2.158971
    48.000      0.052476    0.048864    0.056088    0.047746      0.121831    0.116807    0.126856    0.109021      0.260590    0.252133    0.269047    0.241916      0.506161    0.495043    0.517279    0.496563      1.032871    1.019242    1.046500    1.003472      2.139135    2.114125    2.164144    2.104824
    48.200      0.052380    0.048798    0.055961    0.047746      0.121605    0.116565    0.126645    0.109021      0.259900    0.251405    0.268396    0.241916      0.505409    0.494291    0.516527    0.496563      1.032055    1.018374    1.045735    1.003472      2.138557    2.113596    2.163518    2.104824
    48.400      0.052285    0.048731    0.055839    0.047746      0.121368    0.116311    0.126425    0.109021      0.259187    0.250651    0.267723    0.241916      0.504663    0.493531    0.515795    0.496563      1.031246    1.017496    1.044995    1.003472      2.138031    2.113104    2.162957    2.104824
    48.600      0.052191    0.048662    0.055720    0.047746      0.121116    0.116039    0.126192    0.109021      0.258449    0.249870    0.267029    0.241916      0.503924    0.492763    0.515085    0.496563      1.030444    1.016607    1.044282    1.003472      2.137555    2.112648    2.162463    2.104824
    48.800      0.052099    0.048592    0.055606    0.047746      0.120846    0.115749    0.125944    0.109021      0.257688    0.249063    0.266312    0.241916      0.503194    0.491990    0.514399    0.496563      1.029650    1.015705    1.043594    1.003472      2.137125    2.112219    2.162030    2.104824
    49.000      0.052008    0.048519    0.055496    0.047746      0.120558    0.115436    0.125680    0.109021      0.256903    0.248231    0.265575    0.241916      0.502473    0.491210    0.513737    0.496563      1.028861    1.014791    1.042932    1.003472      2.136730    2.111813    2.161648    2.104824
    49.200      0.051917    0.048445    0.055388    0.047746      0.120250    0.115102    0.125397    0.109021      0.256096    0.247376    0.264816    0.241916      0.501762    0.490426    0.513098    0.496563      1.028079    1.013865    1.042293    1.003472      2.136365    2.111422    2.161307    2.104824
    49.400      0.051826    0.048369    0.055283    0.047746      0.119922    0.114748    0.125097    0.109021      0.255270    0.246501    0.264039    0.241916      0.501061    0.489641    0.512482    0.496563      1.027304    1.012929    1.041679    1.003472      2.136024    2.111047    2.161001    2.104824
    49.600      0.051736    0.048292    0.055181    0.047746      0.119578    0.114373    0.124782    0.109021      0.254426    0.245608    0.263244    0.241916      0.500373    0.488857    0.511888    0.496563      1.026536    1.011985    1.041087    1.003472      2.135705    2.110685    2.160724    2.104824
    49.800      0.051647    0.048215    0.055080    0.047746      0.119217    0.113982    0.124451    0.109021      0.253567    0.244701    0.262433    0.241916      0.499698    0.488077    0.511318    0.496563      1.025777    1.011033    1.040520    1.003472      2.135403    2.110332    2.160473    2.104824
    50.000      0.051559    0.048137    0.054982    0.047746      0.118842    0.113578    0.124107    0.109021      0.252695    0.243781    0.261610    0.241916      0.499039    0.487304    0.510774    0.496563      1.025028    1.010078    1.039978    1.003472      2.135115    2.109985    2.160245    2.104824
    50.200      0.051472    0.048059    0.054885    0.047746      0.118457    0.113162    0.123753    0.109021      0.251815    0.242854    0.260777    0.241916      0.498400    0.486543    0.510257    0.496563      1.024296    1.009126    1.039466    1.003472      2.134845    2.109646    2.160044    2.104824
    50.400      0.051384    0.047980    0.054788    0.047746      0.118063    0.112738    0.123389    0.109021      0.250931    0.241923    0.259938    0.241916      0.497783    0.485798    0.509769    0.496563      1.023585    1.008186    1.038983    1.003472      2.134592    2.109315    2.159868    2.104824
    50.600      0.051295    0.047901    0.054689    0.047746      0.117662    0.112309    0.123015    0.109021      0.250044    0.240993    0.259095    0.241916      0.497190    0.485072    0.509307    0.496563      1.022893    1.007262    1.038525    1.003472      2.134350    2.108989    2.159712    2.104824
    50.800      0.051205    0.047821    0.054589    0.047746      0.117255    0.111877    0.122633    0.109021      0.249158    0.240067    0.258250    0.241916      0.496617    0.484367    0.508867    0.496563      1.022215    1.006348    1.038081    1.003472      2.134112    2.108656    2.159568    2.104824
    51.000      0.051112    0.047739    0.054485    0.047746      0.116842    0.111443    0.122240    0.109021      0.248275    0.239148    0.257402    0.241916      0.496060    0.483681    0.508440    0.496563      1.021543    1.005445    1.037641    1.003472      2.133868    2.108312    2.159424    2.104824
    51.200      0.051017    0.047656    0.054379    0.047746      0.116426    0.111012    0.121840    0.109021      0.247394    0.238237    0.256551    0.241916      0.495516    0.483012    0.508021    0.496563      1.020875    1.004552    1.037199    1.003472      2.133616    2.107958    2.159275    2.104824
    51.400      0.050921    0.047573    0.054269    0.047746      0.116009    0.110585    0.121434    0.109021      0.246520    0.237339    0.255700    0.241916      0.494987    0.482366    0.507607    0.496563      1.020213    1.003675    1.036752    1.003472      2.133358    2.107599    2.159117    2.104824
    51.600      0.050823    0.047488    0.054157    0.047746      0.115595    0.110167    0.121023    0.109021      0.245652    0.236456    0.254849    0.241916      0.494470    0.481742    0.507197    0.496563      1.019557    1.002818    1.036296    1.003472      2.133094    2.107241    2.158948    2.104824
    51.800      0.050722    0.047403    0.054041    0.047746      0.115182    0.109757    0.120607    0.109021      0.244793    0.235590    0.253996    0.241916      0.493966    0.481142    0.506790    0.496563      1.018905    1.001979    1.035831    1.003472      2.132827    2.106886    2.158767    2.104824
    52.000      0.050619    0.047318    0.053921    0.051578      0.114771    0.109357    0.120186    0.114945      0.243944    0.234744    0.253143    0.234311      0.493477    0.480567    0.506387    0.481886      1.018259    1.001162    1.035355    1.030823      2.132558    2.106540    2.158576    2.160381
    52.200      0.050514    0.047232    0.053796    0.051578      0.114366    0.108970    0.119761    0.114945      0.243107    0.233921    0.252293    0.234311      0.493005    0.480020    0.505989    0.481886      1.017622    1.000374    1.034871    1.030823      2.132286    2.106203    2.158369    2.160381
    52.400      0.050406    0.047146    0.053667    0.051578      0.113967    0.108599    0.119334    0.114945      0.242286    0.233124    0.251448    0.234311      0.492552    0.479506    0.505598    0.481886      1.016999    0.999618    1.034380    1.030823      2.132008    2.105873    2.158143    2.160381
    52.600      0.050296    0.047060    0.053533    0.051578      0.113577    0.108245    0.118909    0.114945      0.241484    0.232357    0.250611    0.234311      0.492120    0.479025    0.505215    0.481886      1.016393    0.998901    1.033884    1.030823      2.131724    2.105553    2.157894    2.160381
    52.800      0.050183    0.046972    0.053394    0.051578      0.113196    0.107906    0.118485    0.114945      0.240704    0.231622    0.249786    0.234311      0.491709    0.478578    0.504839    0.481886      1.015804    0.998224    1.033383    1.030823      2.131436    2.105248    2.157624    2.160381
    53.000      0.050065    0.046881    0.053250    0.051578      0.112823    0.107584    0.118062    0.114945      0.239948    0.230922    0.248973    0.234311      0.491317    0.478166    0.504469    0.481886      1.015238    0.997595    1.032882    1.030823      2.131152    2.104965    2.157339    2.160381
    53.200      0.049945    0.046787    0.053102    0.051578      0.112460    0.107277    0.117643    0.114945      0.239218    0.230259    0.248176    0.234311      0.490944    0.477787    0.504101    0.481886      1.014702    0.997019    1.032386    1.030823      2.130876    2.104710    2.157041    2.160381
    53.400      0.049820    0.046691    0.052950    0.051578      0.112108    0.106987    0.117229    0.114945      0.238516    0.229635    0.247397    0.234311      0.490586    0.477439    0.503734    0.481886      1.014198    0.996499    1.031896    1.030823      2.130608    2.104484    2.156733    2.160381
    53.600      0.049694    0.046593    0.052795    0.051578      0.111767    0.106713    0.116821    0.114945      0.237844    0.229050    0.246637    0.234311      0.490244    0.477122    0.503366    0.481886      1.013726    0.996035    1.031416    1.030823      2.130347    2.104282    2.156411    2.160381
    53.800      0.049567    0.046494    0.052639    0.051578      0.111440    0.106458    0.116422    0.114945      0.237201    0.228504    0.245899    0.234311      0.489914    0.476833    0.502995    0.481886      1.013284    0.995625    1.030943    1.030823      2.130086    2.104102    2.156070    2.160381
    54.000      0.049438    0.046393    0.052483    0.051578      0.111129    0.106223    0.116035    0.114945      0.236591    0.227999    0.245183    0.234311      0.489595    0.476570    0.502620    0.481886      1.012873    0.995269    1.030476    1.030823      2.129827    2.103944    2.155709    2.160381
    54.200      0.049310    0.046292    0.052327    0.051578      0.110837    0.106011    0.115663    0.114945      0.236016    0.227538    0.244494    0.234311      0.489292    0.476339    0.502244    0.481886      1.012494    0.994970    1.030018    1.030823      2.129569    2.103810    2.155328    2.160381
    54.400      0.049182    0.046192    0.052172    0.051578      0.110565    0.105822    0.115307    0.114945      0.235480    0.227125    0.243836    0.234311      0.489008    0.476143    0.501873    0.481886      1.012150    0.994729    1.029571    1.030823      2.129314    2.103700    2.154927    2.160381
    54.600      0.049056    0.046093    0.052019    0.051578      0.110314    0.105657    0.114971    0.114945      0.234986    0.226761    0.243212    0.234311      0.488744    0.475980    0.501507    0.481886      1.011839    0.994545    1.029134    1.030823      2.129053    2.103608    2.154499    2.160381
    54.800      0.048932    0.045995    0.051869    0.051578      0.110084    0.105515    0.114654    0.114945      0.234535    0.226446    0.242625    0.234311      0.488499    0.475850    0.501148    0.481886      1.011561    0.994413    1.028708    1.030823      2.128787    2.103532    2.154043    2.160381
    55.000      0.048812    0.045900    0.051723    0.051578      0.109878    0.105397    0.114359    0.114945      0.234129    0.226181    0.242078    0.234311      0.488274    0.475752    0.500795    0.481886      1.011315    0.994335    1.028295    1.030823      2.128520    2.103476    2.153564    2.160381
    55.200      0.048696    0.045809    0.051582    0.051578      0.109696    0.105303    0.114089    0.114945      0.233769    0.225965    0.241573    0.234311      0.488069    0.475686    0.500452    0.481886      1.011101    0.994308    1.027894    1.030823      2.128252    2.103440    2.153063    2.160381
    55.400      0.048584    0.045722    0.051446    0.051578      0.109537    0.105231    0.113843    0.114945      0.233454    0.225797    0.241111    0.234311      0.487882    0.475649    0.500116    0.481886      1.010912    0.994324    1.027500    1.030823      2.127975    2.103418    2.152532    2.160381
    55.600      0.048477    0.045639    0.051315    0.051578      0.109402    0.105181    0.113623    0.114945      0.233185    0.225678    0.240692    0.234311      0.487713    0.475639    0.499786    0.481886      1.010741    0.994375    1.027108    1.030823      2.127689    2.103406    2.151972    2.160381
    55.800      0.048375    0.045561    0.051190    0.051578      0.109291    0.105152    0.113429    0.114945      0.232960    0.225606    0.240315    0.234311      0.487556    0.475653    0.499460    0.481886      1.010584    0.994455    1.026713    1.030823      2.127389    2.103398    2.151380    2.160381
    56.000      0.048279    0.045488    0.051071    0.042533      0.109202    0.105142    0.113261    0.098786      0.232777    0.225576    0.239977    0.229814      0.487412    0.475688    0.499137    0.490499      1.010440    0.994563    1.026317    0.997462      2.127071    2.103389    2.150753    2.097141
    56.200      0.048190    0.045421    0.050960    0.042533      0.109135    0.105151    0.113119    0.098786      0.232633    0.225589    0.239678    0.229814      0.487281    0.475744    0.498818    0.490499      1.010312    0.994702    1.025922    0.997462      2.126734    2.103376    2.150093    2.097141
    56.400      0.048109    0.045361    0.050857    0.042533      0.109093    0.105179    0.113007    0.098786      0.232529    0.225641    0.239417    0.229814      0.487161    0.475818    0.498503    0.490499      1.010202    0.994872    1.025532    0.997462      2.126376    2.103355    2.149397    2.097141
    56.600      0.048036    0.045308    0.050764    0.042533      0.109075    0.105225    0.112925    0.098786      0.232463    0.225730    0.239195    0.229814      0.487054    0.475912    0.498195    0.490499      1.010112    0.995073    1.025150    0.997462      2.125998    2.103328    2.148669    2.097141
    56.800      0.047970    0.045261    0.050679    0.042533      0.109081    0.105287    0.112875    0.098786      0.232432    0.225854    0.239009    0.229814      0.486958    0.476022    0.497894    0.490499      1.010045    0.995309    1.024781    0.997462      2.125603    2.103293    2.147913    2.097141
    57.000      0.047910    0.045219    0.050602    0.042533      0.109109    0.105362    0.112856    0.098786      0.232434    0.226009    0.238858    0.229814      0.486874    0.476147    0.497601    0.490499      1.010000    0.995575    1.024426    0.997462      2.125188    2.103249    2.147127    2.097141
    57.200      0.047856    0.045182    0.050531    0.042533      0.109158    0.105448    0.112867    0.098786      0.232469    0.226196    0.238742    0.229814      0.486801    0.476286    0.497317    0.490499      1.009979    0.995872    1.024087    0.997462      2.124753    2.103193    2.146312    2.097141
    57.400      0.047808    0.045148    0.050468    0.042533      0.109225    0.105542    0.112908    0.098786      0.232539    0.226414    0.238664    0.229814      0.486744    0.476441    0.497047    0.490499      1.009981    0.996198    1.023765    0.997462      2.124301    2.103129    2.145472    2.097141
    57.600      0.047766    0.045119    0.050413    0.042533      0.109309    0.105643    0.112976    0.098786      0.232643    0.226661    0.238625    0.229814      0.486704    0.476613    0.496795    0.490499      1.010005    0.996550    1.023461    0.997462      2.123834    2.103056    2.144613    2.097141
    57.800      0.047730    0.045093    0.050366    0.042533      0.109410    0.105748    0.113072    0.098786      0.232784    0.226940    0.238628    0.229814      0.486684    0.476806    0.496563    0.490499      1.010052    0.996926    1.023177    0.997462      2.123358    2.102975    2.143741    2.097141
    58.000      0.047699    0.045070    0.050329    0.042533      0.109524    0.105857    0.113192    0.098786      0.232961    0.227247    0.238675    0.229814      0.486687    0.477019    0.496355    0.490499      1.010120    0.997325    1.022916    0.997462      2.122875    2.102889    2.142861    2.097141
    58.200      0.047677    0.045051    0.050303    0.042533      0.109652    0.105968    0.113336    0.098786      0.233176    0.227583    0.238768    0.229814      0.486716    0.477256    0.496176    0.490499      1.010214    0.997746    1.022683    0.997462      2.122388    2.102798    2.141978    2.097141
    58.400      0.047664    0.045038    0.050289    0.042533      0.109794    0.106084    0.113504    0.098786      0.233429    0.227947    0.238911    0.229814      0.486774    0.477518    0.496030    0.490499      1.010337    0.998188    1.022485    0.997462      2.121903    2.102704    2.141102    2.097141
    58.600      0.047661    0.045031    0.050291    0.042533      0.109951    0.106205    0.113697    0.098786      0.233723    0.228338    0.239107    0.229814      0.486862    0.477804    0.495919    0.490499      1.010485    0.998646    1.022324    0.997462      2.121420    2.102603    2.140238    2.097141
    58.800      0.047670    0.045032    0.050308    0.042533      0.110127    0.106337    0.113918    0.098786      0.234059    0.228758    0.239359    0.229814      0.486981    0.478114    0.495847    0.490499      1.010658    0.999114    1.022203    0.997462      2.120945    2.102498    2.139393    2.097141
    59.000      0.047690    0.045039    0.050341    0.042533      0.110324    0.106482    0.114165    0.098786      0.234438    0.229206    0.239670    0.229814      0.487133    0.478447    0.495818    0.490499      1.010855    0.999585    1.022124    0.997462      2.120479    2.102386    2.138573    2.097141
    59.200      0.047720    0.045052    0.050388    0.042533      0.110540    0.106640    0.114439    0.098786      0.234859    0.229678    0.240040    0.229814      0.487316    0.478800    0.495831    0.490499      1.011073    1.000057    1.022090    0.997462      2.120024    2.102270    2.137779    2.097141
    59.400      0.047760    0.045071    0.050448    0.042533      0.110773    0.106812    0.114735    0.098786      0.235319    0.230171    0.240466    0.229814      0.487526    0.479167    0.495884    0.490499      1.011312    1.000525    1.022100    0.997462      2.119584    2.102150    2.137018    2.097141
    59.600      0.047807    0.045095    0.050520    0.042533      0.111024    0.106996    0.115052    0.098786      0.235812    0.230680    0.240945    0.229814      0.487760    0.479546    0.495975    0.490499      1.011573    1.000990    1.022157    0.997462      2.119161    2.102028    2.136294    2.097141
    59.800      0.047863    0.045123    0.050603    0.042533      0.111290    0.107193    0.115387    0.098786      0.236336    0.231200    0.241472    0.229814      0.488018    0.479933    0.496103    0.490499      1.011855    1.001449    1.022262    0.997462      2.118759    2.101906    2.135612    2.097141
    60.000      0.047927    0.045157    0.050696    0.052624      0.111570    0.107403    0.115738    0.125142      0.236887    0.231732    0.242043    0.242583      0.488298    0.480328    0.496269    0.488375      1.012158    1.001901    1.022414    1.019105      2.118379    2.101782    2.134976    2.131906
    60.200      0.047998    0.045197    0.050799    0.052624      0.111865    0.107628    0.116103    0.125142      0.237464    0.232272    0.242656    0.242583      0.488599    0.480728    0.496470    0.488375      1.012479    1.002346    1.022613    1.019105      2.118023    2.101655    2.134390    2.131906
    60.400      0.048077    0.045243    0.050911    0.052624      0.112174    0.107867    0.116481    0.125142      0.238063    0.232821    0.243304    0.242583      0.488917    0.481131    0.496703    0.488375      1.012819    1.002780    1.022857    1.019105      2.117691    2.101522    2.133860    2.131906
    60.600      0.048164    0.045296    0.051032    0.052624      0.112497    0.108121    0.116872    0.125142      0.238681    0.233376    0.243985    0.242583      0.489249    0.481532    0.496966    0.488375      1.013175    1.003204    1.023145    1.019105      2.117389    2.101385    2.133393    2.131906
    60.800      0.048258    0.045356    0.051160    0.052624      0.112832    0.108391    0.117274    0.125142      0.239316    0.233938    0.244694    0.242583      0.489594    0.481930    0.497258    0.488375      1.013545    1.003616    1.023474    1.019105      2.117120    2.101246    2.132993    2.131906
    61.000      0.048359    0.045423    0.051296    0.052624      0.113180    0.108676    0.117685    0.125142      0.239964    0.234504    0.245425    0.242583      0.489947    0.482321    0.497574    0.488375      1.013926    1.004013    1.023840    1.019105      2.116887    2.101110    2.132664    2.131906
    61.200      0.048467    0.045497    0.051438    0.052624      0.113539    0.108975    0.118104    0.125142      0.240622    0.235072    0.246171    0.242583      0.490309    0.482706    0.497912    0.488375      1.014318    1.004396    1.024239    1.019105      2.116695    2.100981    2.132409    2.131906
    61.400      0.048582    0.045578    0.051585    0.052624      0.113908    0.109287    0.118528    0.125142      0.241285    0.235641    0.246929    0.242583      0.490677    0.483084    0.498270    0.488375      1.014716    1.004762    1.024670    1.019105      2.116540    2.100858    2.132223    2.131906
    61.600      0.048703    0.045669    0.051738    0.052624      0.114284    0.109612    0.118956    0.125142      0.241953    0.236211    0.247695    0.242583      0.491050    0.483454    0.498646    0.488375      1.015117    1.005107    1.025127    1.019105      2.116420    2.100736    2.132103    2.131906
    61.800      0.048831    0.045767    0.051895    0.052624      0.114664    0.109945    0.119383    0.125142      0.242623    0.236781    0.248465    0.242583      0.491425    0.483814    0.499037    0.488375      1.015516    1.005429    1.025603    1.019105      2.116331    2.100616    2.132046    2.131906
    62.000      0.048964    0.045873    0.052055    0.052624      0.115044    0.110284    0.119805    0.125142      0.243288    0.237346    0.249230    0.242583      0.491798    0.484159    0.499437    0.488375      1.015908    1.005724    1.026092    1.019105      2.116272    2.100495    2.132048    2.131906
    62.200      0.049100    0.045985    0.052215    0.052624      0.115420    0.110623    0.120217    0.125142      0.243943    0.237901    0.249986    0.242583      0.492163    0.484485    0.499842    0.488375      1.016289    1.005991    1.026587    1.019105      2.116243    2.100377    2.132109    2.131906
    62.400      0.049238    0.046103    0.052373    0.052624      0.115787    0.110958    0.120616    0.125142      0.244584    0.238442    0.250726    0.242583      0.492519    0.484791    0.500247    0.488375      1.016655    1.006228    1.027083    1.019105      2.116245    2.100264    2.132227    2.131906
    62.600      0.049378    0.046226    0.052530    0.052624      0.116143    0.111287    0.120998    0.125142      0.245206    0.238968    0.251444    0.242583      0.492865    0.485079    0.500650    0.488375      1.017010    1.006443    1.027576    1.019105      2.116279    2.100160    2.132397    2.131906
    62.800      0.049518    0.046353    0.052684    0.052624      0.116484    0.111606    0.121362    0.125142      0.245811    0.239482    0.252140    0.242583      0.493202    0.485352    0.501052    0.488375      1.017356    1.006642    1.028070    1.019105      2.116347    2.100073    2.132621    2.131906
    63.000      0.049660    0.046484    0.052836    0.052624      0.116811    0.111914    0.121707    0.125142      0.246397    0.239982    0.252812    0.242583      0.493531    0.485611    0.501450    0.488375      1.017698    1.006832    1.028565    1.019105      2.116454    2.100011    2.132897    2.131906
    63.200      0.049803    0.046619    0.052986    0.052624      0.117121    0.112209    0.122032    0.125142      0.246963    0.240468    0.253458    0.242583      0.493849    0.485855    0.501843    0.488375      1.018037    1.007015    1.029059    1.019105      2.116598    2.099975    2.133221    2.131906
    63.400      0.049945    0.046757    0.053133    0.052624      0.117413    0.112490    0.122337    0.125142      0.247508    0.240940    0.254075    0.242583      0.494156    0.486082    0.502230    0.488375      1.018372    1.007194    1.029550    1.019105      2.116779    2.099968    2.133589    2.131906
    63.600      0.050086    0.046896    0.053276    0.052624      0.117688    0.112755    0.122620    0.125142      0.248029    0.241397    0.254662    0.242583      0.494449    0.486293    0.502605    0.488375      1.018700    1.007366    1.030034    1.019105      2.116993    2.099991    2.133994    2.131906
    63.800      0.050226    0.047036    0.053417    0.052624      0.117942    0.113003    0.122881    0.125142      0.248527    0.241837    0.255216    0.242583      0.494727    0.486489    0.502966    0.488375      1.019020    1.007533    1.030507    1.019105      2.117233    2.100038    2.134427    2.131906
    64.000      0.050365    0.047176    0.053553    0.051243      0.118176    0.113233    0.123119    0.112735      0.248998    0.242261    0.255735    0.256818      0.494991    0.486669    0.503313    0.502182      1.019332    1.007696    1.030969    1.021244      2.117492    2.100107    2.134877    2.100966
    64.200      0.050501    0.047316    0.053686    0.051243      0.118388    0.113443    0.123334    0.112735      0.249444    0.242668    0.256220    0.256818      0.495241    0.486837    0.503645    0.502182      1.019636    1.007855    1.031417    1.021244      2.117764    2.100193    2.135335    2.100966
    64.400      0.050635    0.047455    0.053814    0.051243      0.118581    0.113636    0.123526    0.112735      0.249864    0.243058    0.256670    0.256818      0.495477    0.486992    0.503961    0.502182      1.019931    1.008011    1.031852    1.021244      2.118044    2.100291    2.135796    2.100966
    64.600      0.050766    0.047593    0.053939    0.051243      0.118753    0.113811    0.123694    0.112735      0.250259    0.243432    0.257086    0.256818      0.495698    0.487137    0.504260    0.502182      1.020216    1.008162    1.032271    1.021244      2.118329    2.100400    2.136258    2.100966
    64.800      0.050894    0.047729    0.054058    0.051243      0.118903    0.113967    0.123839    0.112735      0.250628    0.243788    0.257468    0.256818      0.495904    0.487269    0.504538    0.502182      1.020489    1.008306    1.032673    1.021244      2.118620    2.100518    2.136721    2.100966
    65.000      0.051018    0.047863    0.054172    0.051243      0.119033    0.114106    0.123961    0.112735      0.250973    0.244128    0.257818    0.256818      0.496093    0.487390    0.504795    0.502182      1.020749    1.008444    1.033054    1.021244      2.118911    2.100642    2.137180    2.100966
    65.200      0.051136    0.047993    0.054279    0.051243      0.119143    0.114226    0.124060    0.112735      0.251295    0.244454    0.258136    0.256818      0.496267    0.487502    0.505031    0.502182      1.020995    1.008575    1.033415    1.021244      2.119194    2.100766    2.137622    2.100966
    65.400      0.051249    0.048119    0.054378    0.051243      0.119234    0.114330    0.124138    0.112735      0.251594    0.244763    0.258424    0.256818      0.496427    0.487607    0.505247    0.502182      1.021226    1.008700    1.033752    1.021244      2.119462    2.100883    2.138040    2.100966
    65.600      0.051355    0.048239    0.054470    0.051243      0.119305    0.114416    0.124194    0.112735      0.251868    0.245054    0.258682    0.256818      0.496570    0.487700    0.505440    0.502182      1.021442    1.008817    1.034067    1.021244      2.119710    2.100991    2.138430    2.100966
    65.800      0.051454    0.048354    0.054554    0.051243      0.119360    0.114488    0.124231    0.112735      0.252118    0.245327    0.258910    0.256818      0.496693    0.487779    0.505607    0.502182      1.021639    1.008923    1.034356    1.021244      2.119930    2.101079    2.138780    2.100966
    66.000      0.051547    0.048463    0.054632    0.051243      0.119400    0.114548    0.124252    0.112735      0.252345    0.245581    0.259109    0.256818      0.496795    0.487845    0.505745    0.502182      1.021818    1.009017    1.034619    1.021244      2.120115    2.101145    2.139085    2.100966
    66.200      0.051635    0.048567    0.054703    0.051243      0.119428    0.114598    0.124259    0.112735      0.252547    0.245814    0.259280    0.256818      0.496876    0.487897    0.505855    0.502182      1.021980    1.009101    1.034859    1.021244      2.120266    2.101187    2.139344    2.100966
    66.400      0.051717    0.048666    0.054768    0.051243      0.119445    0.114637    0.124254    0.112735      0.252723    0.246024    0.259421    0.256818      0.496934    0.487932    0.505936    0.502182      1.022125    1.009175    1.035075    1.021244      2.120381    2.101207    2.139556    2.100966
    66.600      0.051793    0.048758    0.054828    0.051243      0.119452    0.114667    0.124237    0.112735      0.252869    0.246206    0.259532    0.256818      0.496963    0.487944    0.505983    0.502182      1.022251    1.009237    1.035265    1.021244      2.120457    2.101201    2.139714    2.100966
    66.800      0.051863    0.048845    0.054881    0.051243      0.119449    0.114688    0.124210    0.112735      0.252986    0.246358    0.259613    0.256818      0.496961    0.487929    0.505993    0.502182      1.022360    1.009290    1.035430    1.021244      2.120493    2.101168    2.139818    2.100966
    67.000      0.051926    0.048924    0.054929    0.051243      0.119437    0.114700    0.124174    0.112735      0.253074    0.246481    0.259667    0.256818      0.496927    0.487887    0.505967    0.502182      1.022452    1.009332    1.035572    1.021244      2.120490    2.101110    2.139871    2.100966
    67.200      0.051983    0.048995    0.054972    0.051243      0.119416    0.114702    0.124130    0.112735      0.253134    0.246574    0.259694    0.256818      0.496862    0.487817    0.505908    0.502182      1.022530    1.009367    1.035692    1.021244      2.120449    2.101024    2.139874    2.100966
    67.400      0.052034    0.049059    0.055008    0.051243      0.119387    0.114697    0.124077    0.112735      0.253169    0.246638    0.259699    0.256818      0.496768    0.487720    0.505817    0.502182      1.022594    1.009397    1.035791    1.021244      2.120372    2.100913    2.139831    2.100966
    67.600      0.052077    0.049115    0.055039    0.051243      0.119350    0.114683    0.124017    0.112735      0.253179    0.246676    0.259682    0.256818      0.496650    0.487599    0.505701    0.502182      1.022649    1.009424    1.035873    1.021244      2.120263    2.100782    2.139745    2.100966
    67.800      0.052113    0.049162    0.055063    0.051243      0.119305    0.114661    0.123948    0.112735      0.253168    0.246689    0.259646    0.256818      0.496509    0.487457    0.505562    0.502182      1.022695    1.009450    1.035940    1.021244      2.120129    2.100638    2.139621    2.100966
    68.000      0.052141    0.049202    0.055079    0.052294      0.119252    0.114632    0.123872    0.119935      0.253136    0.246679    0.259593    0.248395      0.496347    0.487294    0.505400    0.492812      1.022732    1.009475    1.035990    1.006655      2.119971    2.100482    2.139459    2.130403
    68.200      0.052160    0.049232    0.055088    0.052294      0.119193    0.114597    0.123789    0.119935      0.253086    0.246645    0.259527    0.248395      0.496163    0.487110    0.505215    0.492812      1.022764    1.009500    1.036028    1.006655      2.119788    2.100314    2.139261    2.130403
    68.400      0.052172    0.049254    0.055090    0.052294      0.119130    0.114558    0.123702    0.119935      0.253020    0.246591    0.259449    0.248395      0.495958    0.486906    0.505010    0.492812      1.022793    1.009528    1.036059    1.006655      2.119584    2.100138    2.139031    2.130403
    68.600      0.052176    0.049269    0.055084    0.052294      0.119064    0.114514    0.123613    0.119935      0.252940    0.246517    0.259363    0.248395      0.495738    0.486685    0.504791    0.492812      1.022825    1.009563    1.036088    1.006655      2.119370    2.099962    2.138777    2.130403
    68.800      0.052174    0.049276    0.055072    0.052294      0.118996    0.114469    0.123523    0.119935      0.252848    0.246425    0.259271    0.248395      0.495505    0.486450    0.504561    0.492812      1.022862    1.009606    1.036117    1.006655      2.119153    2.099795    2.138510    2.130403
    69.000      0.052166    0.049278    0.055054    0.052294      0.118928    0.114422    0.123434    0.119935      0.252746    0.246319    0.259174    0.248395      0.495264    0.486205    0.504323    0.492812      1.022904    1.009659    1.036149    1.006655      2.118941    2.099646    2.138236    2.130403
    69.200      0.052153    0.049275    0.055031    0.052294      0.118861    0.114375    0.123346    0.119935      0.252637    0.246202    0.259072    0.248395      0.495017    0.485953    0.504081    0.492812      1.022955    1.009724    1.036186    1.006655      2.118741    2.099520    2.137963    2.130403
    69.400      0.052137    0.049269    0.055005    0.052294      0.118794    0.114328    0.123259    0.119935      0.252521    0.246074    0.258968    0.248395      0.494766    0.485696    0.503836    0.492812      1.023015    1.009800    1.036230    1.006655      2.118559    2.099424    2.137694    2.130403
    69.600      0.052117    0.049259    0.054975    0.052294      0.118727    0.114281    0.123174    0.119935      0.252398    0.245937    0.258860    0.248395      0.494511    0.485434    0.503587    0.492812      1.023082    1.009884    1.036280    1.006655      2.118397    2.099361    2.137434    2.130403
    69.800      0.052094    0.049248    0.054941    0.052294      0.118661    0.114231    0.123090    0.119935      0.252266    0.245786    0.258745    0.248395      0.494250    0.485166    0.503334    0.492812      1.023152    1.009971    1.036332    1.006655      2.118260    2.099334    2.137187    2.130403
    70.000      0.052070    0.049234    0.054906    0.052294      0.118593    0.114178    0.123008    0.119935      0.252122    0.245621    0.258623    0.248395      0.493983    0.484891    0.503074    0.492812      1.023222    1.010059    1.036385    1.006655      2.118148    2.099344    2.136952    2.130403
    70.200      0.052045    0.049220    0.054869    0.052294      0.118526    0.114123    0.122928    0.119935      0.251966    0.245442    0.258491    0.248395      0.493710    0.484612    0.502808    0.492812      1.023290    1.010143    1.036437    1.006655      2.118063    2.099395    2.136731    2.130403
    70.400      0.052020    0.049207    0.054833    0.052294      0.118459    0.114066    0.122852    0.119935      0.251799    0.245250    0.258349    0.248395      0.493431    0.484329    0.502534    0.492812      1.023354    1.010222    1.036486    1.006655      2.118008    2.099491    2.136525    2.130403
    70.600      0.051995    0.049194    0.054796    0.052294      0.118393    0.114007    0.122778    0.119935      0.251621    0.245044    0.258197    0.248395      0.493149    0.484045    0.502252    0.492812      1.023412    1.010292    1.036531    1.006655      2.117979    2.099627    2.136332    2.130403
    70.800      0.051970    0.049181    0.054759    0.052294      0.118329    0.113948    0.122709    0.119935      0.251432    0.244828    0.258036    0.248395      0.492865    0.483762    0.501967    0.492812      1.023464    1.010353    1.036574    1.006655      2.117973    2.099797    2.136148    2.130403
    71.000      0.051946    0.049170    0.054721    0.052294      0.118267    0.113889    0.122644    0.119935      0.251234    0.244602    0.257866    0.248395      0.492580    0.483482    0.501678    0.492812      1.023508    1.010402    1.036613    1.006655      2.117980    2.099990    2.135970    2.130403
    71.200      0.051920    0.049158    0.054681    0.052294      0.118206    0.113830    0.122581    0.119935      0.251029    0.244370    0.257687    0.248395      0.492296    0.483205    0.501386    0.492812      1.023542    1.010437    1.036647    1.006655      2.117998    2.100201    2.135794    2.130403
    71.400      0.051891    0.049145    0.054637    0.052294      0.118146    0.113772    0.122520    0.119935      0.250817    0.244133    0.257500    0.248395      0.492013    0.482933    0.501093    0.492812      1.023567    1.010457    1.036678    1.006655      2.118026    2.100427    2.135625    2.130403
    71.600      0.051860    0.049131    0.054589    0.052294      0.118087    0.113715    0.122459    0.119935      0.250597    0.243890    0.257304    0.248395      0.491729    0.482661    0.500797    0.492812      1.023583    1.010463    1.036703    1.006655      2.118062    2.100662    2.135461    2.130403
    71.800      0.051825    0.049115    0.054534    0.052294      0.118029    0.113659    0.122398    0.119935      0.250369    0.243643    0.257096    0.248395      0.491442    0.482389    0.500495    0.492812      1.023588    1.010453    1.036723    1.006655      2.118104    2.100902    2.135306    2.130403
    72.000      0.051785    0.049097    0.054473    0.052156      0.117970    0.113604    0.122335    0.124205      0.250133    0.243390    0.256877    0.255401      0.491150    0.482114    0.500186    0.489294      1.023580    1.010424    1.036735    1.037733      2.118156    2.101147    2.135164    2.102351
    72.200      0.051741    0.049076    0.054406    0.052156      0.117910    0.113550    0.122269    0.124205      0.249890    0.243133    0.256647    0.255401      0.490855    0.481838    0.499872    0.489294      1.023557    1.010376    1.036738    1.037733      2.118217    2.101394    2.135039    2.102351
    72.400      0.051691    0.049051    0.054330    0.052156      0.117849    0.113497    0.122202    0.124205      0.249641    0.242875    0.256407    0.255401      0.490558    0.481562    0.499554    0.489294      1.023520    1.010309    1.036731    1.037733      2.118286    2.101642    2.134931    2.102351
    72.600      0.051636    0.049023    0.054248    0.052156      0.117789    0.113446    0.122132    0.124205      0.249388    0.242618    0.256159    0.255401      0.490263    0.481290    0.499236    0.489294      1.023469    1.010223    1.036715    1.037733      2.118358    2.101882    2.134834    2.102351
    72.800      0.051575    0.048991    0.054159    0.052156      0.117730    0.113398    0.122062    0.124205      0.249133    0.242362    0.255905    0.255401      0.489974    0.481024    0.498923    0.489294      1.023403    1.010118    1.036687    1.037733      2.118428    2.102107    2.134748    2.102351
    73.000      0.051510    0.048956    0.054064    0.052156      0.117670    0.113351    0.121989    0.124205      0.248878    0.242111    0.255644    0.255401      0.489691    0.480766    0.498616    0.489294      1.023317    1.009990    1.036644    1.037733      2.118490    2.102312    2.134668    2.102351
    73.200      0.051441    0.048917    0.053964    0.052156      0.117610    0.113306    0.121915    0.124205      0.248623    0.241866    0.255379    0.255401      0.489417    0.480518    0.498315    0.489294      1.023211    1.009839    1.036584    1.037733      2.118543    2.102493    2.134592    2.102351
    73.400      0.051369    0.048876    0.053862    0.052156      0.117552    0.113263    0.121840    0.124205      0.248371    0.241630    0.255112    0.255401      0.489152    0.480282    0.498022    0.489294      1.023087    1.009668    1.036507    1.037733      2.118588    2.102652    2.134525    2.102351
    73.600      0.051293    0.048830    0.053756    0.052156      0.117494    0.113224    0.121765    0.124205      0.248126    0.241406    0.254845    0.255401      0.488902    0.480063    0.497742    0.489294      1.022950    1.009484    1.036416    1.037733      2.118630    2.102793    2.134467    2.102351
    73.800      0.051214    0.048780    0.053649    0.052156      0.117438    0.113187    0.121688    0.124205      0.247888    0.241195    0.254581    0.255401      0.488672    0.479865    0.497478    0.489294      1.022807    1.009296    1.036318    1.037733      2.118672    2.102923    2.134422    2.102351
    74.000      0.051133    0.048725    0.053541    0.052156      0.117381    0.113153    0.121608    0.124205      0.247657    0.240996    0.254319    0.255401      0.488463    0.479692    0.497233    0.489294      1.022661    1.009106    1.036215    1.037733      2.118720    2.103048    2.134393    2.102351
    74.200      0.051048    0.048665    0.053432    0.052156      0.117323    0.113120    0.121526    0.124205      0.247433    0.240808    0.254058    0.255401      0.488275    0.479543    0.497008    0.489294      1.022514    1.008918    1.036111    1.037733      2.118780    2.103174    2.134386    2.102351
    74.400      0.050961    0.048601    0.053322    0.052156      0.117264    0.113089    0.121440    0.124205      0.247215    0.240630    0.253799    0.255401      0.488110    0.479419    0.496801    0.489294      1.022369    1.008733    1.036004    1.037733      2.118857    2.103310    2.134404    2.102351
    74.600      0.050872    0.048532    0.053212    0.052156      0.117204    0.113058    0.121350    0.124205      0.247002    0.240462    0.253543    0.255401      0.487968    0.479320    0.496616    0.489294      1.022223    1.008553    1.035893    1.037733      2.118952    2.103459    2.134445    2.102351
    74.800      0.050780    0.048457    0.053102    0.052156      0.117140    0.113027    0.121254    0.124205      0.246795    0.240301    0.253289    0.255401      0.487847    0.479244    0.496450    0.489294      1.022076    1.008376    1.035775    1.037733      2.119064    2.103626    2.134502    2.102351
    75.000      0.050684    0.048377    0.052991    0.052156      0.117072    0.112994    0.121151    0.124205      0.246593    0.240148    0.253039    0.255401      0.487749    0.479192    0.496307    0.489294      1.021926    1.008202    1.035649    1.037733      2.119194    2.103815    2.134572    2.102351
    75.200      0.050585    0.048291    0.052879    0.052156      0.116999    0.112958    0.121039    0.124205      0.246397    0.240002    0.252793    0.255401      0.487676    0.479166    0.496187    0.489294      1.021779    1.008039    1.035519    1.037733      2.119349    2.104036    2.134661    2.102351
    75.400      0.050483    0.048199    0.052766    0.052156      0.116919    0.112919    0.120918    0.124205      0.246208    0.239864    0.252553    0.255401      0.487630    0.479167    0.496093    0.489294      1.021641    1.007892    1.035390    1.037733      2.119536    2.104299    2.134772    2.102351
    75.600      0.050376    0.048101    0.052651    0.052156      0.116831    0.112876    0.120786    0.124205      0.246027    0.239733    0.252321    0.255401      0.487612    0.479197    0.496027    0.489294      1.021514    1.007764    1.035264    1.037733      2.119759    2.104609    2.134909    2.102351
    75.800      0.050266    0.047997    0.052534    0.052156      0.116735    0.112828    0.120643    0.124205      0.245855    0.239613    0.252098    0.255401      0.487621    0.479256    0.495986    0.489294      1.021401    1.007660    1.035142    1.037733      2.120025    2.104972    2.135078    2.102351
    76.000      0.050151    0.047887    0.052415    0.052542      0.116631    0.112775    0.120487    0.113245      0.245695    0.239503    0.251887    0.241793      0.487658    0.479345    0.495972    0.486137      1.021300    1.007580    1.035021    1.017673      2.120338    2.105393    2.135282    2.144001
    76.200      0.050032    0.047771    0.052293    0.052542      0.116518    0.112716    0.120319    0.113245      0.245547    0.239405    0.251690    0.241793      0.487722    0.479462    0.495982    0.486137      1.021212    1.007525    1.034899    1.017673      2.120697    2.105873    2.135521    2.144001
    76.400      0.049909    0.047650    0.052168    0.052542      0.116395    0.112652    0.120139    0.113245      0.245413    0.239319    0.251507    0.241793      0.487812    0.479609    0.496016    0.486137      1.021137    1.007497    1.034777    1.017673      2.121101    2.106410    2.135792    2.144001
    76.600      0.049781    0.047523    0.052039    0.052542      0.116264    0.112582    0.119946    0.113245      0.245290    0.239244    0.251336    0.241793      0.487928    0.479784    0.496072    0.486137      1.021073    1.007495    1.034651    1.017673      2.121547    2.106998    2.136096    2.144001
    76.800      0.049649    0.047391    0.051907    0.052542      0.116124    0.112505    0.119742    0.113245      0.245178    0.239178    0.251177    0.241793      0.488071    0.479989    0.496153    0.486137      1.021022    1.007520    1.034524    1.017673      2.122033    2.107634    2.136433    2.144001
    77.000      0.049513    0.047255    0.051771    0.052542      0.115974    0.112421    0.119527    0.113245      0.245073    0.239119    0.251027    0.241793      0.488238    0.480220    0.496255    0.486137      1.020981    1.007570    1.034392    1.017673      2.122555    2.108310    2.136801    2.144001
    77.200      0.049373    0.047114    0.051632    0.052542      0.115817    0.112331    0.119303    0.113245      0.244977    0.239067    0.250886    0.241793      0.488427    0.480476    0.496378    0.486137      1.020950    1.007644    1.034256    1.017673      2.123111    2.109022    2.137200    2.144001
    77.400      0.049229    0.046968    0.051490    0.052542      0.115652    0.112235    0.119069    0.113245      0.244887    0.239021    0.250753    0.241793      0.488637    0.480755    0.496519    0.486137      1.020931    1.007744    1.034118    1.017673      2.123703    2.109771    2.137636    2.144001
    77.600      0.049081    0.046818    0.051344    0.052542      0.115480    0.112132    0.118827    0.113245      0.244803    0.238981    0.250625    0.241793      0.488864    0.481053    0.496674    0.486137      1.020921    1.007868    1.033975    1.017673      2.124334    2.110556    2.138112    2.144001
    77.800      0.048929    0.046664    0.051194    0.052542      0.115301    0.112024    0.118578    0.113245      0.244725    0.238947    0.250502    0.241793      0.489105    0.481370    0.496841    0.486137      1.020920    1.008013    1.033827    1.017673      2.125002    2.111372    2.138633    2.144001
    78.000      0.048773    0.046506    0.051041    0.052542      0.115115    0.111909    0.118320    0.113245      0.244651    0.238919    0.250384    0.241793      0.489362    0.481704    0.497020    0.486137      1.020927    1.008179    1.033674    1.017673      2.125711    2.112219    2.139203    2.144001
    78.200      0.048614    0.046345    0.050884    0.052542      0.114921    0.111788    0.118055    0.113245      0.244584    0.238897    0.250271    0.241793      0.489634    0.482056    0.497212    0.486137      1.020943    1.008368    1.033518    1.017673      2.126458    2.113092    2.139823    2.144001
    78.400      0.048453    0.046181    0.050725    0.052542      0.114720    0.111658    0.117783    0.113245      0.244524    0.238884    0.250163    0.241793      0.489919    0.482424    0.497414    0.486137      1.020969    1.008580    1.033359    1.017673      2.127241    2.113987    2.140496    2.144001
    78.600      0.048290    0.046016    0.050564    0.052542      0.114512    0.111519    0.117504    0.113245      0.244467    0.238877    0.250058    0.241793      0.490214    0.482804    0.497624    0.486137      1.021006    1.008813    1.033200    1.017673      2.128058    2.114896    2.141220    2.144001
    78.800      0.048126    0.045851    0.050402    0.052542      0.114295    0.111371    0.117220    0.113245      0.244415    0.238876    0.249954    0.241793      0.490515    0.483191    0.497840    0.486137      1.021053    1.009065    1.033042    1.017673      2.128903    2.115811    2.141996    2.144001
    79.000      0.047963    0.045686    0.050240    0.052542      0.114072    0.111212    0.116932    0.113245      0.244367    0.238881    0.249852    0.241793      0.490823    0.483585    0.498062    0.486137      1.021111    1.009335    1.032887    1.017673      2.129772    2.116724    2.142821    2.144001
    79.200      0.047801    0.045522    0.050080    0.052542      0.113844    0.111044    0.116643    0.113245      0.244328    0.238898    0.249758    0.241793      0.491140    0.483987    0.498293    0.486137      1.021181    1.009624    1.032739    1.017673      2.130658    2.117626    2.143691    2.144001
    79.400      0.047643    0.045362    0.049924    0.052542      0.113613    0.110869    0.116357    0.113245      0.244301    0.238929    0.249673    0.241793      0.491468    0.484399    0.498536    0.486137      1.021265    1.009929    1.032601    1.017673      2.131556    2.118512    2.144601    2.144001
    79.600      0.047489    0.045205    0.049774    0.052542      0.113382    0.110687    0.116077    0.113245      0.244289    0.238976    0.249602    0.241793      0.491807    0.484819    0.498796    0.486137      1.021364    1.010250    1.032478    1.017673      2.132462    2.119375    2.145550    2.144001
    79.800      0.047342    0.045055    0.049630    0.052542      0.113153    0.110500    0.115805    0.113245      0.244294    0.239043    0.249545    0.241793      0.492161    0.485247    0.499074    0.486137      1.021483    1.010589    1.032377    1.017673      2.133378    2.120216    2.146539    2.144001
    80.000      0.047202    0.044911    0.049494    0.043671      0.112926    0.110308    0.115545    0.112573      0.244317    0.239128    0.249506    0.244070      0.492529    0.485683    0.499374    0.498815      1.021624    1.010944    1.032304    1.030625      2.134302    2.121034    2.147570    2.135976
    80.200      0.047071    0.044775    0.049367    0.043671      0.112703    0.110110    0.115295    0.112573      0.244358    0.239232    0.249483    0.244070      0.492910    0.486126    0.499694    0.498815      1.021787    1.011313    1.032260    1.030625      2.135230    2.121823    2.148636    2.135976
    80.400      0.046947    0.044646    0.049248    0.043671      0.112481    0.109906    0.115056    0.112573      0.244414    0.239352    0.249476    0.244070      0.493302    0.486571    0.500033    0.498815      1.021970    1.011691    1.032248    1.030625      2.136149    2.122573    2.149725    2.135976
    80.600      0.046831    0.044524    0.049137    0.043671      0.112261    0.109695    0.114826    0.112573      0.244484    0.239484    0.249483    0.244070      0.493702    0.487016    0.500388    0.498815      1.022172    1.012073    1.032271    1.030625      2.137055    2.123279    2.150830    2.135976
    80.800      0.046721    0.044409    0.049034    0.043671      0.112041    0.109477    0.114605    0.112573      0.244568    0.239629    0.249506    0.244070      0.494110    0.487458    0.500761    0.498815      1.022397    1.012458    1.032337    1.030625      2.137944    2.123942    2.151946    2.135976
    81.000      0.046619    0.044299    0.048939    0.043671      0.111823    0.109253    0.114394    0.112573      0.244666    0.239787    0.249545    0.244070      0.494525    0.487898    0.501152    0.498815      1.022649    1.012847    1.032451    1.030625      2.138818    2.124567    2.153069    2.135976
    81.200      0.046523    0.044194    0.048851    0.043671      0.111608    0.109024    0.114193    0.112573      0.244778    0.239956    0.249599    0.244070      0.494949    0.488336    0.501562    0.498815      1.022930    1.013240    1.032621    1.030625      2.139679    2.125163    2.154195    2.135976
    81.400      0.046434    0.044096    0.048773    0.043671      0.111397    0.108792    0.114003    0.112573      0.244903    0.240136    0.249669    0.244070      0.495380    0.488771    0.501990    0.498815      1.023241    1.013634    1.032847    1.030625      2.140528    2.125735    2.155320    2.135976
    81.600      0.046355    0.044006    0.048704    0.043671      0.111193    0.108561    0.113825    0.112573      0.245042    0.240328    0.249756    0.244070      0.495821    0.489204    0.502437    0.498815      1.023580    1.014027    1.033133    1.030625      2.141361    2.126285    2.156438    2.135976
    81.800      0.046285    0.043923    0.048647    0.043671      0.110995    0.108332    0.113659    0.112573      0.245196    0.240532    0.249860    0.244070      0.496271    0.489637    0.502905    0.498815      1.023947    1.014415    1.033478    1.030625      2.142176    2.126812    2.157540    2.135976
    82.000      0.046225    0.043848    0.048602    0.043671      0.110806    0.108108    0.113505    0.112573      0.245366    0.240750    0.249983    0.244070      0.496731    0.490070    0.503393    0.498815      1.024342    1.014799    1.033884    1.030625      2.142970    2.127317    2.158622    2.135976
    82.200      0.046175    0.043781    0.048569    0.043671      0.110626    0.107890    0.113362    0.112573      0.245553    0.240981    0.250125    0.244070      0.497201    0.490503    0.503899    0.498815      1.024761    1.015176    1.034347    1.030625      2.143733    2.127796    2.159671    2.135976
    82.400      0.046136    0.043723    0.048548    0.043671      0.110455    0.107680    0.113229    0.112573      0.245756    0.241226    0.250285    0.244070      0.497678    0.490936    0.504420    0.498815      1.025200    1.015541    1.034859    1.030625      2.144463    2.128247    2.160680    2.135976
    82.600      0.046107    0.043674    0.048540    0.043671      0.110294    0.107481    0.113107    0.112573      0.245973    0.241484    0.250462    0.244070      0.498162    0.491369    0.504955    0.498815      1.025656    1.015894    1.035418    1.030625      2.145160    2.128672    2.161648    2.135976
    82.800      0.046089    0.043634    0.048544    0.043671      0.110144    0.107292    0.112995    0.112573      0.246204    0.241753    0.250654    0.244070      0.498655    0.491803    0.505506    0.498815      1.026127    1.016234    1.036020    1.030625      2.145825    2.129074    2.162575    2.135976
    83.000      0.046081    0.043602    0.048560    0.043671      0.110006    0.107117    0.112894    0.112573      0.246447    0.242033    0.250861    0.244070      0.499156    0.492240    0.506071    0.498815      1.026614    1.016564    1.036665    1.030625      2.146464    2.129460    2.163467    2.135976
    83.200      0.046084    0.043581    0.048588    0.043671      0.109881    0.106957    0.112805    0.112573      0.246704    0.242322    0.251086    0.244070      0.499666    0.492681    0.506650    0.498815      1.027119    1.016888    1.037349    1.030625      2.147084    2.129839    2.164330    2.135976
    83.400      0.046098    0.043569    0.048628    0.043671      0.109771    0.106813    0.112729    0.112573      0.246974    0.242620    0.251328    0.244070      0.500185    0.493128    0.507243    0.498815      1.027642    1.017211    1.038073    1.030625      2.147693    2.130219    2.165167    2.135976
    83.600      0.046123    0.043566    0.048679    0.043671      0.109677    0.106686    0.112667    0.112573      0.247258    0.242927    0.251589    0.244070      0.500715    0.493581    0.507848    0.498815      1.028184    1.017537    1.038832    1.030625      2.148295    2.130610    2.165981    2.135976
    83.800      0.046157    0.043573    0.048741    0.043671      0.109597    0.106576    0.112618    0.112573      0.247554    0.243239    0.251868    0.244070      0.501252    0.494039    0.508465    0.498815      1.028745    1.017868    1.039622    1.030625      2.148897    2.131019    2.166774    2.135976
    84.000      0.046202    0.043590    0.048813    0.041177      0.109533    0.106483    0.112582    0.102248      0.247859    0.243554    0.252165    0.251687      0.501797    0.494503    0.509092    0.505687      1.029322    1.018205    1.040439    1.023403      2.149498    2.131453    2.167544    2.153681
    84.200      0.046256    0.043617    0.048895    0.041177      0.109484    0.106407    0.112560    0.102248      0.248173    0.243868    0.252477    0.251687      0.502349    0.494970    0.509728    0.505687      1.029915    1.018551    1.041280    1.023403      2.150099    2.131910    2.168289    2.153681
    84.400      0.046321    0.043655    0.048987    0.041177      0.109449    0.106347    0.112552    0.102248      0.248492    0.244180    0.252805    0.251687      0.502906    0.495441    0.510372    0.505687      1.030522    1.018906    1.042139    1.023403      2.150697    2.132387    2.169006    2.153681
    84.600      0.046395    0.043704    0.049087    0.041177      0.109430    0.106304    0.112556    0.102248      0.248818    0.244489    0.253147    0.251687      0.503468    0.495914    0.511022    0.505687      1.031142    1.019272    1.043012    1.023403      2.151287    2.132880    2.169695    2.153681
    84.800      0.046480    0.043763    0.049196    0.041177      0.109425    0.106277    0.112573    0.102248      0.249147    0.244794    0.253500    0.251687      0.504031    0.496388    0.511675    0.505687      1.031770    1.019646    1.043895    1.023403      2.151870    2.133385    2.170355    2.153681
    85.000      0.046573    0.043833    0.049313    0.041177      0.109434    0.106266    0.112603    0.102248      0.249478    0.245092    0.253864    0.251687      0.504594    0.496859    0.512329    0.505687      1.032403    1.020028    1.044778    1.023403      2.152446    2.133902    2.170989    2.153681
    85.200      0.046676    0.043914    0.049438    0.041177      0.109459    0.106271    0.112646    0.102248      0.249811    0.245385    0.254238    0.251687      0.505154    0.497327    0.512981    0.505687      1.033036    1.020416    1.045655    1.023403      2.153013    2.134428    2.171598    2.153681
    85.400      0.046788    0.044006    0.049571    0.041177      0.109497    0.106292    0.112702    0.102248      0.250145    0.245672    0.254619    0.251687      0.505707    0.497789    0.513626    0.505687      1.033663    1.020807    1.046520    1.023403      2.153568    2.134958    2.172179    2.153681
    85.600      0.046908    0.044107    0.049710    0.041177      0.109547    0.106326    0.112768    0.102248      0.250479    0.245951    0.255006    0.251687      0.506252    0.498242    0.514262    0.505687      1.034283    1.021199    1.047367    1.023403      2.154110    2.135489    2.172732    2.153681
    85.800      0.047035    0.044217    0.049854    0.041177      0.109607    0.106373    0.112842    0.102248      0.250809    0.246222    0.255396    0.251687      0.506786    0.498686    0.514886    0.505687      1.034892    1.021589    1.048195    1.023403      2.154638    2.136018    2.173257    2.153681
    86.000      0.047169    0.044336    0.050002    0.041177      0.109677    0.106430    0.112925    0.102248      0.251134    0.246483    0.255785    0.251687      0.507304    0.499116    0.515492    0.505687      1.035486    1.021975    1.048998    1.023403      2.155151    2.136547    2.173754    2.153681
    86.200      0.047309    0.044463    0.050154    0.041177      0.109756    0.106497    0.113014    0.102248      0.251453    0.246735    0.256171    0.251687      0.507808    0.499534    0.516082    0.505687      1.036067    1.022358    1.049776    1.023403      2.155652    2.137076    2.174228    2.153681
    86.400      0.047453    0.044598    0.050309    0.041177      0.109843    0.106576    0.113110    0.102248      0.251765    0.246977    0.256553    0.251687      0.508299    0.499942    0.516656    0.505687      1.036634    1.022739    1.050529    1.023403      2.156148    2.137611    2.174685    2.153681
    86.600      0.047604    0.044741    0.050467    0.041177      0.109939    0.106665    0.113212    0.102248      0.252068    0.247209    0.256927    0.251687      0.508778    0.500342    0.517214    0.505687      1.037190    1.023123    1.051257    1.023403      2.156642    2.138156    2.175129    2.153681
    86.800      0.047760    0.044892    0.050628    0.041177      0.110043    0.106765    0.113320    0.102248      0.252363    0.247434    0.257292    0.251687      0.509244    0.500735    0.517754    0.505687      1.037735    1.023511    1.051959    1.023403      2.157141    2.138717    2.175565    2.153681
    87.000      0.047921    0.045050    0.050791    0.041177      0.110157    0.106878    0.113435    0.102248      0.252648    0.247651    0.257646    0.251687      0.509700    0.501123    0.518277    0.505687      1.038271    1.023906    1.052636    1.023403      2.157647    2.139295    2.175999    2.153681
    87.200      0.048087    0.045216    0.050957    0.041177      0.110280    0.107004    0.113555    0.102248      0.252922    0.247860    0.257985    0.251687      0.510142    0.501505    0.518779    0.505687      1.038793    1.024304    1.053283    1.023403      2.158156    2.139884    2.176429    2.153681
    87.400      0.048256    0.045389    0.051124    0.041177      0.110413    0.107144    0.113682    0.102248      0.253182    0.248059    0.258306    0.251687      0.510568    0.501878    0.519258    0.505687      1.039298    1.024702    1.053894    1.023403      2.158664    2.140476    2.176852    2.153681
    87.600      0.048430    0.045568    0.051292    0.041177      0.110556    0.107297    0.113814    0.102248      0.253427    0.248247    0.258607    0.251687      0.510975    0.502240    0.519710    0.505687      1.039782    1.025096    1.054468    1.023403      2.159169    2.141069    2.177269    2.153681
    87.800      0.048606    0.045752    0.051460    0.041177      0.110708    0.107463    0.113954    0.102248      0.253657    0.248425    0.258888    0.251687      0.511363    0.502593    0.520134    0.505687      1.040244    1.025487    1.055001    1.023403      2.159673    2.141664    2.177683    2.153681
    88.000      0.048785    0.045941    0.051629    0.053052      0.110870    0.107641    0.114100    0.109640      0.253870    0.248593    0.259148    0.255974      0.511734    0.502936    0.520533    0.515485      1.040687    1.025879    1.055495    1.047770      2.160184    2.142267    2.178101    2.142402
    88.200      0.048965    0.046133    0.051797    0.053052      0.111040    0.107830    0.114251    0.109640      0.254066    0.248748    0.259384    0.255974      0.512087    0.503270    0.520905    0.515485      1.041109    1.026269    1.055948    1.047770      2.160697    2.142874    2.178520    2.142402
    88.400      0.049144    0.046327    0.051962    0.053052      0.111218    0.108028    0.114407    0.109640      0.254243    0.248891    0.259595    0.255974      0.512421    0.503592    0.521249    0.515485      1.041509    1.026658    1.056359    1.047770      2.161207    2.143479    2.178935    2.142402
    88.600      0.049322    0.046521    0.052123    0.053052      0.111400    0.108233    0.114567    0.109640      0.254400    0.249021    0.259780    0.255974      0.512735    0.503904    0.521566    0.515485      1.041889    1.027049    1.056729    1.047770      2.161713    2.144081    2.179345    2.142402
    88.800      0.049496    0.046714    0.052278    0.053052      0.111588    0.108445    0.114731    0.109640      0.254538    0.249137    0.259938    0.255974      0.513030    0.504204    0.521856    0.515485      1.042249    1.027440    1.057058    1.047770      2.162210    2.144676    2.179745    2.142402
    89.000      0.049666    0.046904    0.052427    0.053052      0.111781    0.108664    0.114899    0.109640      0.254655    0.249241    0.260070    0.255974      0.513305    0.504491    0.522119    0.515485      1.042591    1.027833    1.057349    1.047770      2.162696    2.145260    2.180132    2.142402
    89.200      0.049829    0.047090    0.052568    0.053052      0.111979    0.108888    0.115070    0.109640      0.254755    0.249333    0.260176    0.255974      0.513561    0.504766    0.522355    0.515485      1.042915    1.028226    1.057604    1.047770      2.163168    2.145832    2.180504    2.142402
    89.400      0.049987    0.047272    0.052701    0.053052      0.112183    0.109120    0.115246    0.109640      0.254837    0.249417    0.260258    0.255974      0.513800    0.505032    0.522567    0.515485      1.043225    1.028623    1.057827    1.047770      2.163629    2.146394    2.180864    2.142402
    89.600      0.050137    0.047448    0.052826    0.053052      0.112391    0.109357    0.115424    0.109640      0.254906    0.249493    0.260319    0.255974      0.514025    0.505291    0.522759    0.515485      1.043526    1.029027    1.058025    1.047770      2.164082    2.146948    2.181215    2.142402
    89.800      0.050280    0.047617    0.052942    0.053052      0.112604    0.109601    0.115606    0.109640      0.254961    0.249563    0.260359    0.255974      0.514239    0.505545    0.522933    0.515485      1.043822    1.029442    1.058202    1.047770      2.164531    2.147500    2.181563    2.142402
    90.000      0.050413    0.047779    0.053046    0.053052      0.112820    0.109850    0.115790    0.109640      0.255004    0.249629    0.260379    0.255974      0.514443    0.505796    0.523091    0.515485      1.044119    1.029873    1.058366    1.047770      2.164985    2.148055    2.181915    2.142402
    90.200      0.050535    0.047931    0.053140    0.053052      0.113040    0.110105    0.115975    0.109640      0.255038    0.249692    0.260383    0.255974      0.514641    0.506047    0.523236    0.515485      1.044425    1.030326    1.058525    1.047770      2.165453    2.148623    2.182283    2.142402
    90.400      0.050648    0.048073    0.053224    0.053052      0.113263    0.110364    0.116162    0.109640      0.255065    0.249755    0.260374    0.255974      0.514836    0.506300    0.523373    0.515485      1.044747    1.030807    1.058687    1.047770      2.165945    2.149214    2.182676    2.142402
    90.600      0.050751    0.048204    0.053298    0.053052      0.113489    0.110627    0.116351    0.109640      0.255086    0.249818    0.260354    0.255974      0.515031    0.506558    0.523505    0.515485      1.045091    1.031322    1.058861    1.047770      2.166471    2.149838    2.183105    2.142402
    90.800      0.050844    0.048326    0.053362    0.053052      0.113718    0.110893    0.116544    0.109640      0.255105    0.249882    0.260327    0.255974      0.515230    0.506824    0.523637    0.515485      1.045464    1.031876    1.059052    1.047770      2.167041    2.150505    2.183576    2.142402
    91.000      0.050929    0.048438    0.053420    0.053052      0.113952    0.111163    0.116740    0.109640      0.255123    0.249950    0.260297    0.255974      0.515438    0.507101    0.523775    0.515485      1.045868    1.032472    1.059264    1.047770      2.167659    2.151221    2.184097    2.142402
    91.200      0.051006    0.048541    0.053470    0.053052      0.114189    0.111436    0.116942    0.109640      0.255144    0.250022    0.260265    0.255974      0.515656    0.507389    0.523922    0.515485      1.046305    1.033111    1.059498    1.047770      2.168326    2.151986    2.184666    2.142402
    91.400      0.051076    0.048636    0.053516    0.053052      0.114429    0.111710    0.117147    0.109640      0.255167    0.250099    0.260235    0.255974      0.515886    0.507692    0.524081    0.515485      1.046775    1.033792    1.059758    1.047770      2.169045    2.152803    2.185287    2.142402
    91.600      0.051140    0.048723    0.053557    0.053052      0.114672    0.111987    0.117358    0.109640      0.255197    0.250184    0.260210    0.255974      0.516134    0.508012    0.524257    0.515485      1.047280    1.034515    1.060046    1.047770      2.169823    2.153680    2.185966    2.142402
    91.800      0.051198    0.048802    0.053594    0.053052      0.114919    0.112265    0.117574    0.109640      0.255235    0.250278    0.260192    0.255974      0.516403    0.508352    0.524454    0.515485      1.047821    1.035277    1.060365    1.047770      2.170664    2.154621    2.186707    2.142402
    92.000      0.051251    0.048873    0.053629    0.051217      0.115169    0.112544    0.117793    0.118520      0.255280    0.250379    0.260181    0.249315      0.516694    0.508714    0.524673    0.510058      1.048396    1.036077    1.060715    1.041280      2.171564    2.155622    2.187505    2.196000
    92.200      0.051298    0.048935    0.053660    0.051217      0.115419    0.112822    0.118016    0.118520      0.255333    0.250488    0.260178    0.249315      0.517006    0.509097    0.524915    0.510058      1.049002    1.036909    1.061095    1.041280      2.172519    2.156679    2.188359    2.196000
    92.400      0.051338    0.048987    0.053689    0.051217      0.115668    0.113097    0.118240    0.118520      0.255392    0.250601    0.260182    0.249315      0.517339    0.509500    0.525179    0.510058      1.049633    1.037763    1.061503    1.041280      2.173521    2.157781    2.189262    2.196000
    92.600      0.051371    0.049028    0.053714    0.051217      0.115916    0.113367    0.118465    0.118520      0.255454    0.250716    0.260193    0.249315      0.517693    0.509921    0.525465    0.510058      1.050286    1.038635    1.061937    1.041280      2.174566    2.158921    2.190211    2.196000
    92.800      0.051397    0.049057    0.053736    0.051217      0.116161    0.113632    0.118690    0.118520      0.255521    0.250831    0.260211    0.249315      0.518065    0.510358    0.525772    0.510058      1.050960    1.039520    1.062399    1.041280      2.175648    2.160090    2.191205    2.196000
    93.000      0.051414    0.049073    0.053754    0.051217      0.116402    0.113889    0.118914    0.118520      0.255592    0.250947    0.260236    0.249315      0.518456    0.510812    0.526099    0.510058      1.051654    1.040417    1.062890    1.041280      2.176766    2.161289    2.192244    2.196000
    93.200      0.051422    0.049076    0.053767    0.051217      0.116638    0.114139    0.119136    0.118520      0.255667    0.251062    0.260271    0.249315      0.518865    0.511283    0.526446    0.510058      1.052367    1.041323    1.063412    1.041280      2.177922    2.162515    2.193330    2.196000
    93.400      0.051421    0.049066    0.053776    0.051217      0.116869    0.114380    0.119357    0.118520      0.255746    0.251176    0.260316    0.249315      0.519289    0.511769    0.526810    0.510058      1.053096    1.042232    1.063961    1.041280      2.179111    2.163762    2.194459    2.196000
    93.600      0.051412    0.049044    0.053781    0.051217      0.117095    0.114614    0.119576    0.118520      0.255829    0.251287    0.260371    0.249315      0.519728    0.512267    0.527189    0.510058      1.053839    1.043141    1.064537    1.041280      2.180329    2.165027    2.195632    2.196000
    93.800      0.051396    0.049011    0.053782    0.051217      0.117317    0.114841    0.119793    0.118520      0.255917    0.251396    0.260439    0.249315      0.520179    0.512776    0.527582    0.510058      1.054594    1.044047    1.065141    1.041280      2.181574    2.166303    2.196844    2.196000
    94.000      0.051374    0.048967    0.053780    0.051217      0.117537    0.115063    0.120011    0.118520      0.256013    0.251505    0.260521    0.249315      0.520642    0.513297    0.527987    0.510058      1.055363    1.044951    1.065774    1.041280      2.182840    2.167589    2.198091    2.196000
    94.200      0.051346    0.048916    0.053776    0.051217      0.117754    0.115280    0.120228    0.118520      0.256117    0.251614    0.260619    0.249315      0.521117    0.513830    0.528404    0.510058      1.056148    1.045857    1.066440    1.041280      2.184128    2.168883    2.199372    2.196000
    94.400      0.051315    0.048859    0.053772    0.051217      0.117970    0.115493    0.120446    0.118520      0.256229    0.251724    0.260734    0.249315      0.521603    0.514373    0.528834    0.510058      1.056953    1.046767    1.067140    1.041280      2.185435    2.170185    2.200684    2.196000
    94.600      0.051281    0.048796    0.053766    0.051217      0.118184    0.115703    0.120665    0.118520      0.256353    0.251838    0.260868    0.249315      0.522101    0.514927    0.529276    0.510058      1.057782    1.047685    1.067879    1.041280      2.186762    2.171497    2.202026    2.196000
    94.800      0.051245    0.048729    0.053761    0.051217      0.118398    0.115912    0.120884    0.118520      0.256489    0.251956    0.261022    0.249315      0.522611    0.515492    0.529730    0.510058      1.058636    1.048613    1.068658    1.041280      2.188111    2.172823    2.203399    2.196000
    95.000      0.051209    0.048660    0.053757    0.051217      0.118612    0.116119    0.121105    0.118520      0.256639    0.252080    0.261197    0.249315      0.523130    0.516066    0.530194    0.510058      1.059512    1.049551    1.069474    1.041280      2.189482    2.174163    2.204800    2.196000
    95.200      0.051173    0.048590    0.053755    0.051217      0.118826    0.116325    0.121326    0.118520      0.256801    0.252210    0.261392    0.249315      0.523656    0.516647    0.530666    0.510058      1.060408    1.050497    1.070319    1.041280      2.190869    2.175513    2.206224    2.196000
    95.400      0.051138    0.048520    0.053756    0.051217      0.119039    0.116531    0.121546    0.118520      0.256974    0.252345    0.261602    0.249315      0.524187    0.517233    0.531141    0.510058      1.061316    1.051446    1.071187    1.041280      2.192262    2.176864    2.207660    2.196000
    95.600      0.051104    0.048451    0.053758    0.051217      0.119250    0.116736    0.121764    0.118520      0.257156    0.252486    0.261826    0.249315      0.524717    0.517819    0.531614    0.510058      1.062229    1.052390    1.072067    1.041280      2.193649    2.178202    2.209096    2.196000
    95.800      0.051073    0.048382    0.053763    0.051217      0.119457    0.116938    0.121977    0.118520      0.257346    0.252631    0.262061    0.249315      0.525245    0.518405    0.532085    0.510058      1.063139    1.053326    1.072951    1.041280      2.195020    2.179520    2.210520    2.196000
    96.000      0.051042    0.048316    0.053769    0.049939      0.119660    0.117136    0.122185    0.124238      0.257544    0.252782    0.262306    0.260251      0.525771    0.518990    0.532552    0.533088      1.064045    1.054253    1.073837    1.088912      2.196370    2.180815    2.211925    2.210305
    96.200      0.051014    0.048252    0.053776    0.049939      0.119858    0.117329    0.122387    0.124238      0.257750    0.252939    0.262560    0.260251      0.526294    0.519572    0.533015    0.533088      1.064949    1.055172    1.074725    1.088912      2.197700    2.182089    2.213311    2.210305
    96.400      0.050988    0.048192    0.053785    0.049939      0.120051    0.117518    0.122583    0.124238      0.257965    0.253105    0.262826    0.260251      0.526813    0.520153    0.533474    0.533088      1.065849    1.056084    1.075614    1.088912      2.199008    2.183342    2.214674    2.210305
    96.600      0.050965    0.048136    0.053795    0.049939      0.120238    0.117702    0.122775    0.124238      0.258191    0.253280    0.263102    0.260251      0.527329    0.520729    0.533929    0.533088      1.066746    1.056988    1.076504    1.088912      2.200296    2.184577    2.216015    2.210305
    96.800      0.050944    0.048083    0.053805    0.049939      0.120420    0.117879    0.122961    0.124238      0.258426    0.253464    0.263388    0.260251      0.527838    0.521298    0.534378    0.533088      1.067639    1.057884    1.077393    1.088912      2.201561    2.185793    2.217330    2.210305
    97.000      0.050925    0.048035    0.053815    0.049939      0.120594    0.118048    0.123140    0.124238      0.258669    0.253657    0.263682    0.260251      0.528340    0.521858    0.534823    0.533088      1.068526    1.058771    1.078281    1.088912      2.202803    2.186989    2.218618    2.210305
    97.200      0.050907    0.047990    0.053824    0.049939      0.120759    0.118206    0.123312    0.124238      0.258919    0.253858    0.263981    0.260251      0.528833    0.522406    0.535261    0.533088      1.069404    1.059644    1.079164    1.088912      2.204015    2.188159    2.219871    2.210305
    97.400      0.050891    0.047949    0.053832    0.049939      0.120914    0.118352    0.123475    0.124238      0.259173    0.254064    0.264281    0.260251      0.529313    0.522936    0.535691    0.533088      1.070269    1.060502    1.080036    1.088912      2.205193    2.189301    2.221085    2.210305
    97.600      0.050875    0.047911    0.053839    0.049939      0.121055    0.118484    0.123627    0.124238      0.259427    0.254274    0.264579    0.260251      0.529777    0.523444    0.536111    0.533088      1.071118    1.061341    1.080895    1.088912      2.206341    2.190417    2.222265    2.210305
    97.800      0.050860    0.047876    0.053844    0.049939      0.121184    0.118601    0.123768    0.124238      0.259681    0.254488    0.264875    0.260251      0.530223    0.523927    0.536520    0.533088      1.071952    1.062163    1.081741    1.088912      2.207459    2.191508    2.223411    2.210305
    98.000      0.050847    0.047846    0.053849    0.049939      0.121300    0.118702    0.123898    0.124238      0.259935    0.254705    0.265165    0.260251      0.530648    0.524381    0.536915    0.533088      1.072767    1.062964    1.082569    1.088912      2.208548    2.192573    2.224522    2.210305
    98.200      0.050837    0.047820    0.053854    0.049939      0.121402    0.118788    0.124017    0.124238      0.260187    0.254924    0.265449    0.260251      0.531049    0.524804    0.537295    0.533088      1.073557    1.063742    1.083373    1.088912      2.209608    2.193616    2.225600    2.210305
    98.400      0.050828    0.047797    0.053858    0.049939      0.121491    0.118857    0.124125    0.124238      0.260435    0.255145    0.265725    0.260251      0.531423    0.525191    0.537656    0.533088      1.074318    1.064489    1.084147    1.088912      2.210638    2.194634    2.226642    2.210305
    98.600      0.050820    0.047777    0.053862    0.049939      0.121564    0.118907    0.124221    0.124238      0.260678    0.255365    0.265991    0.260251      0.531768    0.525539    0.537996    0.533088      1.075043    1.065202    1.084885    1.088912      2.211636    2.195625    2.227647    2.210305
    98.800      0.050813    0.047761    0.053865    0.049939      0.121622    0.118937    0.124306    0.124238      0.260915    0.255583    0.266247    0.260251      0.532079    0.525845    0.538313    0.533088      1.075729    1.065875    1.085583    1.088912      2.212598    2.196585    2.228612    2.210305
    99.000      0.050807    0.047746    0.053868    0.049939      0.121662    0.118946    0.124378    0.124238      0.261140    0.255794    0.266487    0.260251      0.532350    0.526102    0.538598    0.533088      1.076367    1.066502    1.086231    1.088912      2.213521    2.197510    2.229532    2.210305
    99.200      0.050802    0.047733    0.053870    0.049939      0.121688    0.118936    0.124439    0.124238      0.261354    0.255996    0.266712    0.260251      0.532579    0.526307    0.538851    0.533088      1.076953    1.067080    1.086827    1.088912      2.214401    2.198396    2.230407    2.210305
    99.400      0.050796    0.047721    0.053872    0.049939      0.121697    0.118906    0.124488    0.124238      0.261555    0.256191    0.266919    0.260251      0.532763    0.526459    0.539068    0.533088      1.077485    1.067604    1.087367    1.088912      2.215237    2.199238    2.231235    2.210305
    99.600      0.050791    0.047711    0.053871    0.049939      0.121691    0.118858    0.124525    0.124238      0.261742    0.256377    0.267108    0.260251      0.532904    0.526560    0.539247    0.533088      1.077958    1.068072    1.087844    1.088912      2.216024    2.200034    2.232015    2.210305
    99.800      0.050785    0.047700    0.053869    0.049939      0.121669    0.118790    0.124548    0.124238      0.261915    0.256553    0.267277    0.260251      0.532999    0.526612    0.539387    0.533088      1.078367    1.068479    1.088254    1.088912      2.216760    2.200779    2.232742    2.210305
   100.000      0.050777    0.047690    0.053863    0.055002      0.121630    0.118704    0.124556    0.127948      0.262072    0.256719    0.267425    0.272280      0.533050    0.526615    0.539485    0.549631      1.078711    1.068826    1.088595    1.095360      2.217445    2.201477    2.233414    2.240262
   100.200      0.050768    0.047681    0.053856    0.055002      0.121577    0.118603    0.124552    0.127948      0.262215    0.256876    0.267553    0.272280      0.533058    0.526574    0.539542    0.549631      1.078991    1.069113    1.088869    1.095360      2.218082    2.202132    2.234032    2.240262
   100.400      0.050760    0.047673    0.053848    0.055002      0.121513    0.118490    0.124536    0.127948      0.262346    0.257028    0.267665    0.272280      0.533025    0.526492    0.539558    0.549631      1.079208    1.069342    1.089075    1.095360      2.218676    2.202753    2.234599    2.240262
   100.600      0.050754    0.047668    0.053839    0.055002      0.121438    0.118367    0.124510    0.127948      0.262468    0.257174    0.267762    0.272280      0.532952    0.526370    0.539534    0.549631      1.079365    1.069515    1.089215    1.095360      2.219228    2.203342    2.235114    2.240262
   100.800      0.050750    0.047668    0.053832    0.055002      0.121355    0.118236    0.124475    0.127948      0.262579    0.257315    0.267843    0.272280      0.532837    0.526206    0.539468    0.549631      1.079460    1.069631    1.089289    1.095360      2.219738    2.203900    2.235577    2.240262
   101.000      0.050748    0.047671    0.053825    0.055002      0.121264    0.118098    0.124430    0.127948      0.262679    0.257451    0.267907    0.272280      0.532678    0.525999    0.539357    0.549631      1.079493    1.069690    1.089296    1.095360      2.220208    2.204428    2.235988    2.240262
   101.200      0.050748    0.047678    0.053818    0.055002      0.121165    0.117953    0.124377    0.127948      0.262767    0.257580    0.267953    0.272280      0.532475    0.525750    0.539200    0.549631      1.079465    1.069691    1.089239    1.095360      2.220640    2.204930    2.236350    2.240262
   101.400      0.050750    0.047689    0.053810    0.055002      0.121058    0.117804    0.124313    0.127948      0.262841    0.257700    0.267981    0.272280      0.532227    0.525460    0.538995    0.549631      1.079379    1.069636    1.089122    1.095360      2.221039    2.205410    2.236667    2.240262
   101.600      0.050753    0.047705    0.053801    0.055002      0.120947    0.117651    0.124243    0.127948      0.262901    0.257811    0.267991    0.272280      0.531936    0.525129    0.538742    0.549631      1.079239    1.069530    1.088948    1.095360      2.221413    2.205877    2.236948    2.240262
   101.800      0.050758    0.047725    0.053792    0.055002      0.120831    0.117497    0.124165    0.127948      0.262948    0.257912    0.267984    0.272280      0.531601    0.524759    0.538443    0.549631      1.079048    1.069374    1.088722    1.095360      2.221769    2.206337    2.237200    2.240262
   102.000      0.050766    0.047750    0.053782    0.055002      0.120713    0.117343    0.124083    0.127948      0.262981    0.258001    0.267960    0.272280      0.531224    0.524350    0.538097    0.549631      1.078809    1.069169    1.088448    1.095360      2.222110    2.206793    2.237427    2.240262
   102.200      0.050775    0.047779    0.053771    0.055002      0.120593    0.117192    0.123995    0.127948      0.262998    0.258079    0.267918    0.272280      0.530806    0.523904    0.537709    0.549631      1.078525    1.068919    1.088130    1.095360      2.222436    2.207243    2.237629    2.240262
   102.400      0.050786    0.047814    0.053759    0.055002      0.120472    0.117043    0.123901    0.127948      0.263002    0.258145    0.267859    0.272280      0.530351    0.523423    0.537280    0.549631      1.078199    1.068626    1.087772    1.095360      2.222744    2.207683    2.237805    2.240262
   102.600      0.050799    0.047853    0.053745    0.055002      0.120350    0.116897    0.123803    0.127948      0.262992    0.258198    0.267785    0.272280      0.529862    0.522910    0.536814    0.549631      1.077835    1.068291    1.087379    1.095360      2.223034    2.208113    2.237955    2.240262
   102.800      0.050813    0.047897    0.053730    0.055002      0.120226    0.116754    0.123699    0.127948      0.262968    0.258239    0.267696    0.272280      0.529342    0.522370    0.536314    0.549631      1.077436    1.067919    1.086953    1.095360      2.223306    2.208532    2.238080    2.240262
   103.000      0.050830    0.047946    0.053714    0.055002      0.120102    0.116615    0.123590    0.127948      0.262930    0.258267    0.267592    0.272280      0.528793    0.521805    0.535781    0.549631      1.077006    1.067513    1.086499    1.095360      2.223558    2.208937    2.238179    2.240262
   103.200      0.050848    0.047999    0.053697    0.055002      0.119979    0.116480    0.123477    0.127948      0.262878    0.258282    0.267474    0.272280      0.528218    0.521218    0.535217    0.549631      1.076546    1.067074    1.086018    1.095360      2.223789    2.209328    2.238250    2.240262
   103.400      0.050868    0.048057    0.053680    0.055002      0.119857    0.116351    0.123362    0.127948      0.262812    0.258281    0.267343    0.272280      0.527619    0.520613    0.534625    0.549631      1.076059    1.066605    1.085513    1.095360      2.223997    2.209701    2.238294    2.240262
   103.600      0.050891    0.048119    0.053664    0.055002      0.119737    0.116228    0.123246    0.127948      0.262732    0.258266    0.267199    0.272280      0.527000    0.519993    0.534008    0.549631      1.075550    1.066111    1.084989    1.095360      2.224186    2.210059    2.238312    2.240262
   103.800      0.050916    0.048184    0.053648    0.055002      0.119620    0.116111    0.123129    0.127948      0.262640    0.258236    0.267044    0.272280      0.526367    0.519361    0.533373    0.549631      1.075024    1.065596    1.084452    1.095360      2.224357    2.210403    2.238310    2.240262
   104.000      0.050942    0.048252    0.053632    0.048798      0.119505    0.116000    0.123011    0.111108      0.262533    0.258188    0.266878    0.259002      0.525720    0.518719    0.532721    0.508620      1.074484    1.065064    1.083905    1.056278      2.224510    2.210733    2.238287    2.221788
   104.200      0.050968    0.048321    0.053614    0.048798      0.119393    0.115894    0.122893    0.111108      0.262412    0.258121    0.266704    0.259002      0.525065    0.518071    0.532059    0.508620      1.073934    1.064518    1.083351    1.056278      2.224646    2.211045    2.238248    2.221788
   104.400      0.050993    0.048391    0.053596    0.048798      0.119285    0.115795    0.122775    0.111108      0.262277    0.258033    0.266521    0.259002      0.524404    0.517418    0.531390    0.508620      1.073379    1.063964    1.082794    1.056278      2.224770    2.211339    2.238200    2.221788
   104.600      0.051019    0.048462    0.053576    0.048798      0.119181    0.115703    0.122659    0.111108      0.262129    0.257925    0.266332    0.259002      0.523742    0.516764    0.530720    0.508620      1.072822    1.063406    1.082239    1.056278      2.224885    2.211618    2.238152    2.221788
   104.800      0.051045    0.048533    0.053557    0.048798      0.119083    0.115621    0.122546    0.111108      0.261969    0.257798    0.266141    0.259002      0.523083    0.516112    0.530053    0.508620      1.072267    1.062846    1.081689    1.056278      2.224999    2.211885    2.238112    2.221788
   105.000      0.051071    0.048604    0.053537    0.048798      0.118992    0.115547    0.122436    0.111108      0.261799    0.257652    0.265947    0.259002      0.522429    0.515464    0.529393    0.508620      1.071716    1.062287    1.081146    1.056278      2.225115    2.212143    2.238087    2.221788
   105.200      0.051096    0.048676    0.053516    0.048798      0.118908    0.115484    0.122331    0.111108      0.261618    0.257485    0.265750    0.259002      0.521784    0.514825    0.528743    0.508620      1.071169    1.061728    1.080611    1.056278      2.225234    2.212390    2.238078    2.221788
   105.400      0.051121    0.048747    0.053495    0.048798      0.118831    0.115431    0.122231    0.111108      0.261424    0.257298    0.265551    0.259002      0.521151    0.514197    0.528104    0.508620      1.070625    1.061168    1.080082    1.056278      2.225350    2.212619    2.238082    2.221788
   105.600      0.051145    0.048817    0.053472    0.048798      0.118762    0.115388    0.122136    0.111108      0.261219    0.257091    0.265347    0.259002      0.520529    0.513582    0.527476    0.508620      1.070082    1.060606    1.079558    1.056278      2.225458    2.212822    2.238094    2.221788
   105.800      0.051167    0.048885    0.053448    0.048798      0.118700    0.115355    0.122045    0.111108      0.261001    0.256863    0.265139    0.259002      0.519919    0.512980    0.526858    0.508620      1.069541    1.060042    1.079040    1.056278      2.225552    2.212991    2.238113    2.221788
   106.000      0.051188    0.048952    0.053423    0.048798      0.118645    0.115330    0.121960    0.111108      0.260770    0.256614    0.264926    0.259002      0.519322    0.512393    0.526252    0.508620      1.069003    1.059479    1.078527    1.056278      2.225628    2.213122    2.238135    2.221788
   106.200      0.051207    0.049017    0.053396    0.048798      0.118598    0.115315    0.121880    0.111108      0.260528    0.256348    0.264708    0.259002      0.518742    0.511824    0.525659    0.508620      1.068470    1.058918    1.078022    1.056278      2.225685    2.213211    2.238158    2.221788
   106.400      0.051224    0.049080    0.053367    0.048798      0.118559    0.115310    0.121808    0.111108      0.260276    0.256065    0.264486    0.259002      0.518181    0.511277    0.525084    0.508620      1.067943    1.058362    1.077524    1.056278      2.225725    2.213265    2.238186    2.221788
   106.600      0.051239    0.049140    0.053337    0.048798      0.118530    0.115316    0.121744    0.111108      0.260014    0.255767    0.264261    0.259002      0.517641    0.510754    0.524527    0.508620      1.067425    1.057814    1.077037    1.056278      2.225752    2.213286    2.238219    2.221788
   106.800      0.051251    0.049197    0.053306    0.048798      0.118511    0.115334    0.121688    0.111108      0.259744    0.255456    0.264032    0.259002      0.517125    0.510257    0.523992    0.508620      1.066918    1.057275    1.076561    1.056278      2.225762    2.213272    2.238252    2.221788
   107.000      0.051262    0.049251    0.053273    0.048798      0.118503    0.115364    0.121642    0.111108      0.259467    0.255134    0.263800    0.259002      0.516635    0.509790    0.523480    0.508620      1.066425    1.056751    1.076099    1.056278      2.225758    2.213228    2.238288    2.221788
   107.200      0.051271    0.049303    0.053239    0.048798      0.118504    0.115404    0.121604    0.111108      0.259184    0.254802    0.263566    0.259002      0.516174    0.509354    0.522995    0.508620      1.065950    1.056244    1.075655    1.056278      2.225747    2.213165    2.238329    2.221788
   107.400      0.051277    0.049351    0.053204    0.048798      0.118516    0.115455    0.121577    0.111108      0.258897    0.254464    0.263330    0.259002      0.515745    0.508953    0.522537    0.508620      1.065496    1.055761    1.075232    1.056278      2.225731    2.213088    2.238375    2.221788
   107.600      0.051282    0.049397    0.053168    0.048798      0.118538    0.115517    0.121559    0.111108      0.258607    0.254122    0.263092    0.259002      0.515347    0.508588    0.522106    0.508620      1.065066    1.055303    1.074829    1.056278      2.225708    2.212996    2.238421    2.221788
   107.800      0.051286    0.049441    0.053132    0.048798      0.118572    0.115590    0.121553    0.111108      0.258316    0.253779    0.262853    0.259002      0.514982    0.508261    0.521702    0.508620      1.064660    1.054873    1.074446    1.056278      2.225680    2.212893    2.238467    2.221788
   108.000      0.051290    0.049482    0.053097    0.051725      0.118617    0.115674    0.121559    0.120090      0.258027    0.253440    0.262613    0.254648      0.514652    0.507976    0.521327    0.509296      1.064280    1.054476    1.074085    1.064891      2.225655    2.212790    2.238520    2.225275
   108.200      0.051292    0.049522    0.053063    0.051725      0.118674    0.115769    0.121578    0.120090      0.257742    0.253109    0.262374    0.254648      0.514359    0.507736    0.520982    0.509296      1.063931    1.054113    1.073748    1.064891      2.225640    2.212698    2.238583    2.225275
   108.400      0.051296    0.049561    0.053031    0.051725      0.118743    0.115876    0.121610    0.120090      0.257462    0.252789    0.262136    0.254648      0.514104    0.507541    0.520668    0.509296      1.063612    1.053785    1.073438    1.064891      2.225639    2.212621    2.238657    2.225275
   108.600      0.051302    0.049601    0.053002    0.051725      0.118824    0.115993    0.121656    0.120090      0.257189    0.252480    0.261898    0.254648      0.513889    0.507393    0.520385    0.509296      1.063326    1.053494    1.073157    1.064891      2.225654    2.212565    2.238743    2.225275
   108.800      0.051309    0.049642    0.052976    0.051725      0.118917    0.116121    0.121714    0.120090      0.256923    0.252186    0.261660    0.254648      0.513714    0.507291    0.520137    0.509296      1.063076    1.053244    1.072908    1.064891      2.225688    2.212535    2.238842    2.225275
   109.000      0.051320    0.049685    0.052955    0.051725      0.119022    0.116258    0.121785    0.120090      0.256666    0.251908    0.261425    0.254648      0.513580    0.507237    0.519923    0.509296      1.062864    1.053036    1.072691    1.064891      2.225743    2.212532    2.238954    2.225275
   109.200      0.051334    0.049729    0.052938    0.051725      0.119136    0.116404    0.121868    0.120090      0.256421    0.251648    0.261193    0.254648      0.513486    0.507227    0.519745    0.509296      1.062689    1.052869    1.072508    1.064891      2.225822    2.212561    2.239082    2.225275
   109.400      0.051351    0.049776    0.052926    0.051725      0.119260    0.116557    0.121963    0.120090      0.256186    0.251406    0.260966    0.254648      0.513429    0.507258    0.519600    0.509296      1.062547    1.052741    1.072354    1.064891      2.225918    2.212616    2.239220    2.225275
   109.600      0.051373    0.049825    0.052920    0.051725      0.119392    0.116716    0.122068    0.120090      0.255961    0.251180    0.260741    0.254648      0.513406    0.507324    0.519487    0.509296      1.062435    1.052647    1.072224    1.064891      2.226030    2.212694    2.239365    2.225275
   109.800      0.051398    0.049878    0.052919    0.051725      0.119531    0.116880    0.122183    0.120090      0.255745    0.250972    0.260519    0.254648      0.513414    0.507424    0.519403    0.509296      1.062349    1.052584    1.072114    1.064891      2.226154    2.212793    2.239515    2.225275
   110.000      0.051428    0.049933    0.052923    0.051725      0.119677    0.117049    0.122306    0.120090      0.255541    0.250781    0.260300    0.254648      0.513452    0.507555    0.519348    0.509296      1.062286    1.052551    1.072022    1.064891      2.226289    2.212910    2.239668    2.225275


==> Table_3_NGC_1960.txt <==
%auto-ignore
NGC 1960
    r,arcmin    Jlim=11                                           Jlim=12                                           Jlim=13                                           Jlim=14                                           Jlim=15                                           Jlim=16
                   F        confidence  interval    histogram        F        confidence  interval    histogram        F        confidence  interval    histogram        F        confidence  interval    histogram        F        confidence  interval    histogram        F        confidence  interval    histogram
     0.000      0.494103    0.408144    0.580063    0.716197      0.847316    0.699692    0.994941    1.114085      1.848829    1.671333    2.026326    2.466902      2.901978    2.700107    3.103849    3.580986      4.717097    4.493014    4.941179    4.297183      7.350418    6.852631    7.848204    7.102289
     0.200      0.493111    0.407407    0.578815    0.716197      0.846140    0.698862    0.993417    1.114085      1.846002    1.668984    2.023020    2.466902      2.898670    2.697059    3.100281    3.580986      4.711755    4.488267    4.935244    4.297183      7.344892    6.848570    7.841213    7.102289
     0.400      0.490031    0.405061    0.575002    0.716197      0.842446    0.696186    0.988706    1.114085      1.837343    1.661748    2.012938    2.466902      2.888284    2.687512    3.089056    3.580986      4.695128    4.473556    4.916701    4.297183      7.327428    6.835389    7.819466    7.102289
     0.600      0.484854    0.401084    0.568624    0.716197      0.836177    0.691566    0.980787    1.114085      1.822769    1.649479    1.996058    2.466902      2.870304    2.671069    3.069539    3.580986      4.666871    4.448726    4.885016    4.297183      7.297619    6.812458    7.782781    7.102289
     0.800      0.477629    0.395503    0.559755    0.716197      0.827532    0.685107    0.969957    1.114085      1.802617    1.632347    1.972886    2.466902      2.844960    2.647980    3.041939    3.580986      4.627377    4.414039    4.840715    4.297183      7.255427    6.779488    7.731365    7.102289
     1.000      0.468473    0.388420    0.548526    0.716197      0.816571    0.676838    0.956305    1.114085      1.776989    1.610432    1.943546    2.466902      2.812501    2.618455    3.006548    3.580986      4.576716    4.369249    4.784183    4.297183      7.200509    6.735915    7.665104    7.102289
     1.200      0.457641    0.380069    0.535213    0.716197      0.803530    0.666959    0.940100    1.114085      1.746346    1.584166    1.908526    2.466902      2.773533    2.583072    2.963994    3.580986      4.515418    4.314660    4.716175    4.297183      7.133324    6.682078    7.584571    7.102289
     1.400      0.445375    0.370660    0.520091    0.716197      0.788552    0.655563    0.921540    1.114085      1.711222    1.554007    1.868438    2.466902      2.728606    2.542333    2.914879    3.580986      4.444155    4.250784    4.637526    4.297183      7.054395    6.618317    7.490472    7.102289
     1.600      0.431888    0.360339    0.503436    0.716197      0.771688    0.642656    0.900720    1.114085      1.672001    1.520261    1.823740    2.466902      2.678243    2.496682    2.859804    3.580986      4.363914    4.178466    4.549362    4.297183      6.964492    6.545223    7.383761    7.102289
     1.800      0.417254    0.349118    0.485389    0.716197      0.752843    0.628087    0.877600    1.114085      1.628800    1.482947    1.774652    2.466902      2.622784    2.446381    2.799187    3.580986      4.275552    4.098335    4.452769    4.297183      6.864310    6.463254    7.265365    7.102289
     2.000      0.401586    0.337062    0.466111    0.318310      0.732089    0.611857    0.852321    0.663146      1.581930    1.442237    1.721622    1.379343      2.562756    2.391835    2.733676    2.387324      4.180131    4.011185    4.349076    4.297183      6.755262    6.373526    7.136997    7.102289
     2.200      0.385140    0.324382    0.445898    0.318310      0.709777    0.594263    0.825291    0.663146      1.532050    1.398635    1.665464    1.379343      2.499044    2.333840    2.664248    2.387324      4.079180    3.918290    4.240070    4.297183      6.639163    6.277539    7.000786    7.102289
     2.400      0.368161    0.311255    0.425068    0.318310      0.686320    0.575678    0.796961    0.663146      1.479980    1.352855    1.607105    1.379343      2.432539    2.273180    2.591898    2.387324      3.974317    3.821103    4.127531    4.297183      6.517963    6.176900    6.859026    7.102289
     2.600      0.350865    0.297810    0.403919    0.318310      0.662066    0.556386    0.767745    0.663146      1.426502    1.305575    1.547429    1.379343      2.364250    2.210729    2.517770    2.387324      3.867159    3.721099    4.013218    4.297183      6.393530    6.073168    6.713892    7.102289
     2.800      0.333478    0.284191    0.382765    0.318310      0.637398    0.536710    0.738086    0.663146      1.372242    1.257356    1.487128    1.379343      2.295115    2.147358    2.442872    2.387324      3.759070    3.619506    3.898635    4.297183      6.267184    5.967376    6.566993    7.102289
     3.000      0.316147    0.270484    0.361810    0.318310      0.612512    0.516819    0.708206    0.663146      1.317689    1.208657    1.426722    1.379343      2.225808    2.083670    2.367946    2.387324      3.650912    3.517075    3.784749    4.297183      6.139695    5.860015    6.419376    7.102289
     3.200      0.298979    0.256738    0.341220    0.318310      0.587564    0.496878    0.678250    0.663146      1.263253    1.159867    1.366639    1.379343      2.156794    2.020033    2.293555    2.387324      3.543173    3.414193    3.672153    4.297183      6.011285    5.750994    6.271576    7.102289
     3.400      0.282119    0.243061    0.321177    0.318310      0.562769    0.477095    0.648443    0.663146      1.209349    1.111381    1.307316    1.379343      2.088353    1.956625    2.220082    2.387324      3.436245    3.311181    3.561310    4.297183      5.882286    5.640306    6.124266    7.102289
     3.600      0.265854    0.229706    0.302001    0.318310      0.538442    0.457762    0.619121    0.663146      1.156499    1.063710    1.249288    1.379343      2.020896    1.893847    2.147944    2.387324      3.330985    3.208854    3.453116    4.297183      5.753369    5.528310    5.978428    7.102289
     3.800      0.250379    0.216826    0.283933    0.318310      0.514777    0.439026    0.590528    0.663146      1.105118    1.017199    1.193037    1.379343      1.954838    1.832176    2.077500    2.387324      3.228108    3.107963    3.348254    4.297183      5.625093    5.415332    5.834854    7.102289
     4.000      0.235777    0.204484    0.267069    0.127324      0.491926    0.420990    0.562862    0.350141      1.055432    0.972005    1.138859    0.716197      1.890529    1.772025    2.009034    1.416479      3.128094    3.009114    3.247074    2.201643      5.497616    5.301313    5.693920    4.144660
     4.200      0.222122    0.192772    0.251471    0.127324      0.470056    0.403810    0.536302    0.350141      1.007718    0.928390    1.087045    0.716197      1.828171    1.713690    1.942651    1.416479      3.031377    2.912993    3.149760    2.201643      5.371210    5.186394    5.556026    4.144660
     4.400      0.209417    0.181712    0.237122    0.127324      0.449304    0.387611    0.510998    0.350141      0.962200    0.886608    1.037793    0.716197      1.767835    1.657371    1.878299    1.416479      2.938174    2.820055    3.056293    2.201643      5.246146    5.070804    5.421488    4.144660
     4.600      0.197676    0.171335    0.224017    0.127324      0.429715    0.372427    0.487004    0.350141      0.918965    0.846769    0.991161    0.716197      1.709542    1.603188    1.815896    1.416479      2.848712    2.730679    2.966744    2.201643      5.122926    4.955136    5.290716    4.144660
     4.800      0.186870    0.161656    0.212083    0.127324      0.411252    0.358214    0.464289    0.350141      0.878065    0.808953    0.947177    0.716197      1.653334    1.551199    1.755469    1.416479      2.763157    2.645184    2.881129    2.201643      5.002077    4.840126    5.164027    4.144660
     5.000      0.176959    0.152693    0.201225    0.127324      0.393917    0.344962    0.442873    0.350141      0.839594    0.773279    0.905910    0.716197      1.599379    1.501528    1.697231    1.416479      2.681864    2.563985    2.799743    2.201643      4.884463    4.726906    5.042021    4.144660
     5.200      0.167924    0.144475    0.191373    0.127324      0.377736    0.332668    0.422804    0.350141      0.803705    0.739944    0.867466    0.716197      1.547932    1.454319    1.641546    1.416479      2.605365    2.487625    2.723105    2.201643      4.770969    4.616659    4.925280    4.144660
     5.400      0.159753    0.137027    0.182480    0.127324      0.362711    0.321302    0.404120    0.350141      0.770491    0.709098    0.831884    0.716197      1.499165    1.409633    1.588696    1.416479      2.534142    2.416606    2.651677    2.201643      4.662319    4.510390    4.814249    4.144660
     5.600      0.152428    0.130352    0.174504    0.127324      0.348817    0.310800    0.386835    0.350141      0.739953    0.680796    0.799109    0.716197      1.453157    1.367489    1.538826    1.416479      2.468515    2.351284    2.585746    2.201643      4.559305    4.409105    4.709505    4.144660
     5.800      0.145885    0.124402    0.167369    0.127324      0.335952    0.301034    0.370869    0.350141      0.711980    0.654996    0.768963    0.716197      1.409895    1.327828    1.491963    1.416479      2.408536    2.291780    2.525292    2.201643      4.462472    4.313569    4.611376    4.144660
     6.000      0.140063    0.119128    0.160999    0.102314      0.324004    0.291877    0.356131    0.238732      0.686403    0.631583    0.741223    0.545674      1.369284    1.290560    1.448007    1.216398      2.354026    2.237950    2.470102    2.201643      4.372133    4.224312    4.519953    4.144660
     6.200      0.134858    0.114443    0.155273    0.102314      0.312924    0.283275    0.342573    0.238732      0.663062    0.610451    0.715673    0.545674      1.331200    1.255572    1.406827    1.216398      2.304600    2.189421    2.419780    2.201643      4.288147    4.141335    4.434959    4.144660
     6.400      0.130181    0.110276    0.150086    0.102314      0.302675    0.275177    0.330173    0.238732      0.641782    0.591450    0.692115    0.545674      1.295525    1.222758    1.368293    1.216398      2.259851    2.145849    2.373854    2.201643      4.210196    4.064504    4.355888    4.144660
     6.600      0.125900    0.106500    0.145299    0.102314      0.293139    0.267461    0.318817    0.238732      0.622219    0.574227    0.670212    0.545674      1.261969    1.191823    1.332115    1.216398      2.219158    2.106653    2.331663    2.201643      4.137757    3.993463    4.282052    4.144660
     6.800      0.121940    0.103039    0.140841    0.102314      0.284209    0.260034    0.308385    0.238732      0.604120    0.558510    0.649730    0.545674      1.230267    1.162506    1.298029    1.216398      2.182004    2.071287    2.292721    2.201643      4.070488    3.928009    4.212967    4.144660
     7.000      0.118296    0.099898    0.136694    0.102314      0.275852    0.252902    0.298803    0.238732      0.587271    0.544085    0.630457    0.545674      1.200149    1.134529    1.265769    1.216398      2.147833    2.039163    2.256503    2.201643      4.007934    3.867819    4.148049    4.144660
     7.200      0.114889    0.097003    0.132774    0.102314      0.268007    0.246053    0.289962    0.238732      0.571443    0.530705    0.612181    0.545674      1.171348    1.107632    1.235064    1.216398      2.115992    2.009619    2.222366    2.201643      3.949587    3.812456    4.086719    4.144660
     7.400      0.111607    0.094238    0.128976    0.102314      0.260541    0.239391    0.281691    0.238732      0.556399    0.518107    0.594691    0.545674      1.143666    1.081661    1.205671    1.216398      2.085923    1.982072    2.189774    2.201643      3.894880    3.761339    4.028422    4.144660
     7.600      0.108372    0.091512    0.125233    0.102314      0.253335    0.232829    0.273841    0.238732      0.541945    0.506071    0.577820    0.545674      1.116960    1.056549    1.177372    1.216398      2.057193    1.956054    2.158331    2.201643      3.843536    3.714103    3.972968    4.144660
     7.800      0.105171    0.088794    0.121547    0.102314      0.246405    0.226411    0.266398    0.238732      0.527983    0.494443    0.561522    0.545674      1.091200    1.032341    1.150059    1.216398      2.029625    1.931348    2.127902    2.201643      3.795495    3.670604    3.920385    4.144660
     8.000      0.101994    0.086073    0.117916    0.088419      0.239756    0.220171    0.259340    0.221049      0.514472    0.483111    0.545834    0.486307      1.066331    1.009012    1.123650    0.937246      2.003195    1.907848    2.098542    1.806409      3.750920    3.630838    3.871002    3.465599
     8.200      0.098855    0.083365    0.114345    0.088419      0.233432    0.214165    0.252700    0.221049      0.501493    0.472059    0.530927    0.486307      1.042367    0.986575    1.098160    0.937246      1.977931    1.885514    2.070348    1.806409      3.710105    3.594980    3.825230    3.465599
     8.400      0.095778    0.080708    0.110849    0.088419      0.227468    0.208433    0.246503    0.221049      0.489148    0.461302    0.516995    0.486307      1.019425    0.965175    1.073674    0.937246      1.953919    1.864409    2.043429    1.806409      3.673287    3.563235    3.783340    3.465599
     8.600      0.092766    0.078115    0.107418    0.088419      0.221826    0.202954    0.240697    0.221049      0.477413    0.450778    0.504049    0.486307      0.997487    0.944832    1.050141    0.937246      1.931113    1.844519    2.017706    1.806409      3.640289    3.535418    3.745160    3.465599
     8.800      0.089789    0.075565    0.104013    0.088419      0.216453    0.197691    0.235215    0.221049      0.466255    0.440459    0.492051    0.486307      0.976561    0.925571    1.027552    0.937246      1.909499    1.825891    1.993107    1.806409      3.610801    3.511259    3.710344    3.465599
     9.000      0.086854    0.073063    0.100645    0.088419      0.211331    0.192645    0.230016    0.221049      0.455712    0.430435    0.480989    0.486307      0.956676    0.907425    1.005926    0.937246      1.889038    1.808505    1.969572    1.806409      3.584477    3.490436    3.678519    3.465599
     9.200      0.084012    0.070644    0.097379    0.088419      0.206486    0.187852    0.225119    0.221049      0.445901    0.420897    0.470905    0.486307      0.937914    0.890472    0.985356    0.937246      1.869659    1.792258    1.947060    1.806409      3.560996    3.472630    3.649361    3.465599
     9.400      0.081312    0.068350    0.094274    0.088419      0.201985    0.183382    0.220587    0.221049      0.436952    0.412031    0.461873    0.486307      0.920427    0.874810    0.966043    0.937246      1.851389    1.777108    1.925670    1.806409      3.540143    3.457523    3.622764    3.465599
     9.600      0.078784    0.066207    0.091361    0.088419      0.197827    0.179241    0.216414    0.221049      0.428867    0.403878    0.453857    0.486307      0.904205    0.860374    0.948035    0.937246      1.834046    1.762830    1.905262    1.806409      3.521376    3.444423    3.598328    3.465599
     9.800      0.076498    0.064280    0.088716    0.088419      0.194091    0.175513    0.212668    0.221049      0.421714    0.396548    0.446880    0.486307      0.889230    0.847099    0.931362    0.937246      1.817548    1.749341    1.885755    1.806409      3.504246    3.432742    3.575750    3.465599
    10.000      0.074514    0.062624    0.086404    0.079577      0.190826    0.172259    0.209393    0.173624      0.415492    0.390085    0.440898    0.332779      0.875432    0.834890    0.915974    0.774072      1.801866    1.736644    1.867088    1.806409      3.488563    3.422217    3.554910    3.465599
    10.200      0.072866    0.061266    0.084465    0.079577      0.188052    0.169500    0.206603    0.173624      0.410153    0.384488    0.435818    0.332779      0.862760    0.823689    0.901831    0.774072      1.786928    1.724663    1.849194    1.806409      3.474191    3.412644    3.535738    3.465599
    10.400      0.071591    0.060237    0.082945    0.079577      0.185802    0.167268    0.204336    0.173624      0.405704    0.379803    0.431606    0.332779      0.851311    0.813574    0.889048    0.774072      1.772851    1.713471    1.832231    1.806409      3.461289    3.404058    3.518520    3.465599
    10.600      0.070699    0.059544    0.081855    0.079577      0.184071    0.165561    0.202581    0.173624      0.402106    0.376007    0.428206    0.332779      0.841139    0.804583    0.877695    0.774072      1.759715    1.703074    1.816356    1.806409      3.449918    3.396364    3.503471    3.465599
    10.800      0.070168    0.059166    0.081170    0.079577      0.182787    0.164312    0.201262    0.173624      0.399268    0.373021    0.425516    0.332779      0.832134    0.796594    0.867673    0.774072      1.747467    1.693318    1.801617    1.806409      3.440051    3.389432    3.490669    3.465599
    11.000      0.069946    0.059058    0.080833    0.079577      0.181870    0.163449    0.200292    0.173624      0.397089    0.370738    0.423440    0.332779      0.824239    0.789539    0.858938    0.774072      1.736147    1.684144    1.788150    1.806409      3.431783    3.383308    3.480257    3.465599
    11.200      0.069968    0.059167    0.080769    0.079577      0.181270    0.162929    0.199611    0.173624      0.395459    0.369040    0.421877    0.332779      0.817383    0.783347    0.851418    0.774072      1.725697    1.675429    1.775966    1.806409      3.424977    3.377855    3.472098    3.465599
    11.400      0.070183    0.059455    0.080912    0.079577      0.180981    0.162759    0.199202    0.173624      0.394321    0.367882    0.420759    0.332779      0.811553    0.778031    0.845076    0.774072      1.716071    1.667123    1.765020    1.806409      3.419460    3.372985    3.465936    3.465599
    11.600      0.070539    0.059892    0.081186    0.079577      0.180965    0.162918    0.199013    0.173624      0.393628    0.367231    0.420025    0.332779      0.806735    0.773616    0.839854    0.774072      1.707251    1.659236    1.755266    1.806409      3.415085    3.368651    3.461519    3.465599
    11.800      0.071016    0.060471    0.081560    0.079577      0.181186    0.163371    0.199001    0.173624      0.393325    0.367037    0.419613    0.332779      0.802886    0.770089    0.835683    0.774072      1.699188    1.651789    1.746586    1.806409      3.411514    3.364644    3.458385    3.465599
    12.000      0.071582    0.061167    0.081997    0.061213      0.181571    0.164053    0.199090    0.171398      0.393336    0.367234    0.419438    0.434615      0.799912    0.767368    0.832455    0.820260      1.691781    1.644767    1.738796    1.651232      3.408393    3.360762    3.456023    3.382042
    12.200      0.072216    0.061956    0.082476    0.061213      0.182054    0.164896    0.199213    0.171398      0.393610    0.367778    0.419442    0.434615      0.797706    0.765361    0.830051    0.820260      1.684893    1.638114    1.731672    1.651232      3.405538    3.356969    3.454108    3.382042
    12.400      0.072914    0.062830    0.082998    0.061213      0.182604    0.165867    0.199341    0.171398      0.394108    0.368619    0.419597    0.434615      0.796139    0.763954    0.828323    0.820260      1.678513    1.631903    1.725122    1.651232      3.402819    3.353289    3.452349    3.382042
    12.600      0.073673    0.063782    0.083564    0.061213      0.183217    0.166954    0.199480    0.171398      0.394841    0.369757    0.419925    0.434615      0.795128    0.763087    0.827169    0.820260      1.672728    1.626268    1.719189    1.651232      3.400170    3.349801    3.450538    3.382042
    12.800      0.074493    0.064807    0.084179    0.061213      0.183868    0.168115    0.199620    0.171398      0.395825    0.371195    0.420454    0.434615      0.794659    0.762752    0.826567    0.820260      1.667696    1.621388    1.714004    1.651232      3.397665    3.346678    3.448653    3.382042
    13.000      0.075358    0.065883    0.084832    0.061213      0.184512    0.169285    0.199739    0.171398      0.397021    0.372875    0.421168    0.434615      0.794701    0.762915    0.826486    0.820260      1.663529    1.617369    1.709690    1.651232      3.395354    3.344013    3.446694    3.382042
    13.200      0.076233    0.066969    0.085497    0.061213      0.185103    0.170394    0.199811    0.171398      0.398375    0.374717    0.422032    0.434615      0.795176    0.763511    0.826841    0.820260      1.660258    1.614228    1.706288    1.651232      3.393154    3.341759    3.444549    3.382042
    13.400      0.077068    0.068003    0.086133    0.061213      0.185582    0.171369    0.199795    0.171398      0.399756    0.376562    0.422950    0.434615      0.795904    0.764357    0.827451    0.820260      1.657723    1.611793    1.703653    1.651232      3.390916    3.339795    3.442037    3.382042
    13.600      0.077788    0.068898    0.086678    0.061213      0.185881    0.172109    0.199654    0.171398      0.401041    0.378245    0.423838    0.434615      0.796662    0.765220    0.828105    0.820260      1.655667    1.609780    1.701555    1.651232      3.388436    3.337898    3.438974    3.382042
    13.800      0.078354    0.069597    0.087111    0.061213      0.185975    0.172570    0.199380    0.171398      0.402156    0.379675    0.424637    0.434615      0.797286    0.765942    0.828631    0.820260      1.653893    1.607979    1.699808    1.651232      3.385641    3.335951    3.435330    3.382042
    14.000      0.078742    0.070066    0.087418    0.090188      0.185844    0.172730    0.198957    0.201596      0.403026    0.380767    0.425284    0.392582      0.797672    0.766428    0.828916    0.763944      1.652192    1.606163    1.698221    1.651232      3.382487    3.333816    3.431157    3.382042
    14.200      0.078967    0.070319    0.087615    0.090188      0.185494    0.172591    0.198397    0.201596      0.403643    0.381510    0.425776    0.392582      0.797851    0.766713    0.828989    0.763944      1.650546    1.604283    1.696810    1.651232      3.379110    3.331502    3.426719    3.382042
    14.400      0.079057    0.070388    0.087725    0.090188      0.184940    0.172159    0.197722    0.201596      0.404044    0.381943    0.426145    0.392582      0.797869    0.766852    0.828885    0.763944      1.648996    1.602357    1.695636    1.651232      3.375627    3.328992    3.422261    3.382042
    14.600      0.079041    0.070313    0.087769    0.090188      0.184231    0.171483    0.196979    0.201596      0.404303    0.382156    0.426449    0.392582      0.797821    0.766933    0.828708    0.763944      1.647669    1.600531    1.694808    1.651232      3.372216    3.326345    3.418087    3.382042
    14.800      0.078958    0.070145    0.087772    0.090188      0.183404    0.170614    0.196195    0.201596      0.404444    0.382188    0.426700    0.392582      0.797726    0.766969    0.828483    0.763944      1.646612    1.598883    1.694340    1.651232      3.369000    3.323592    3.414408    3.382042
    15.000      0.078823    0.069909    0.087737    0.090188      0.182471    0.169580    0.195361    0.201596      0.404470    0.382057    0.426882    0.392582      0.797581    0.766951    0.828212    0.763944      1.645772    1.597386    1.694159    1.651232      3.366039    3.320703    3.411375    3.382042
    15.200      0.078630    0.069603    0.087657    0.090188      0.181455    0.168428    0.194483    0.201596      0.404378    0.381765    0.426991    0.392582      0.797393    0.766882    0.827904    0.763944      1.645061    1.595964    1.694159    1.651232      3.363388    3.317684    3.409091    3.382042
    15.400      0.078354    0.069208    0.087500    0.090188      0.180364    0.167189    0.193538    0.201596      0.404153    0.381304    0.427002    0.392582      0.797117    0.766717    0.827516    0.763944      1.644332    1.594479    1.694186    1.651232      3.361012    3.314464    3.407560    3.382042
    15.600      0.077984    0.068718    0.087250    0.090188      0.179206    0.165896    0.192516    0.201596      0.403772    0.380659    0.426885    0.392582      0.796677    0.766370    0.826983    0.763944      1.643479    1.592820    1.694138    1.651232      3.358836    3.310911    3.406761    3.382042
    15.800      0.077527    0.068152    0.086903    0.090188      0.178010    0.164590    0.191429    0.201596      0.403257    0.379854    0.426661    0.392582      0.796025    0.765783    0.826268    0.763944      1.642447    1.590924    1.693970    1.651232      3.356844    3.306980    3.406708    3.382042
    16.000      0.076985    0.067520    0.086450    0.065534      0.176822    0.163325    0.190318    0.145112      0.402669    0.378958    0.426380    0.383844      0.795167    0.764958    0.825377    0.814499      1.641284    1.588844    1.693724    1.642391      3.355114    3.302773    3.407454    3.390884
    16.200      0.076348    0.066822    0.085875    0.065534      0.175656    0.162115    0.189197    0.145112      0.402028    0.378001    0.426055    0.383844      0.794090    0.763867    0.824312    0.814499      1.640059    1.586676    1.693443    1.642391      3.353712    3.298458    3.408966    3.390884
    16.400      0.075601    0.066050    0.085153    0.065534      0.174507    0.160953    0.188062    0.145112      0.401328    0.376979    0.425677    0.383844      0.792757    0.762454    0.823059    0.814499      1.638785    1.584464    1.693106    1.642391      3.352551    3.294090    3.411011    3.390884
    16.600      0.074742    0.065202    0.084281    0.065534      0.173365    0.159830    0.186899    0.145112      0.400576    0.375903    0.425248    0.383844      0.791131    0.760669    0.821593    0.814499      1.637357    1.582142    1.692572    1.642391      3.351501    3.289688    3.413313    3.390884
    16.800      0.073777    0.064281    0.083272    0.065534      0.172223    0.158746    0.185700    0.145112      0.399793    0.374802    0.424784    0.383844      0.789200    0.758502    0.819897    0.814499      1.635734    1.579718    1.691750    1.642391      3.350471    3.285299    3.415642    3.390884
    17.000      0.072720    0.063297    0.082142    0.065534      0.171081    0.157702    0.184459    0.145112      0.398991    0.373699    0.424283    0.383844      0.786978    0.755965    0.817992    0.814499      1.633936    1.577256    1.690617    1.642391      3.349454    3.281015    3.417893    3.390884
    17.200      0.071612    0.062288    0.080936    0.065534      0.169974    0.156735    0.183212    0.145112      0.398222    0.372662    0.423782    0.383844      0.784515    0.753110    0.815920    0.814499      1.631989    1.574826    1.689152    1.642391      3.348375    3.276855    3.419896    3.390884
    17.400      0.070499    0.061295    0.079703    0.065534      0.168937    0.155874    0.182000    0.145112      0.397529    0.371745    0.423314    0.383844      0.781843    0.749993    0.813694    0.814499      1.629869    1.572451    1.687287    1.642391      3.347120    3.272809    3.421430    3.390884
    17.600      0.069426    0.060364    0.078489    0.065534      0.168029    0.155162    0.180896    0.145112      0.396956    0.370996    0.422917    0.383844      0.779012    0.746686    0.811338    0.814499      1.627563    1.570149    1.684977    1.642391      3.345640    3.268920    3.422360    3.390884
    17.800      0.068441    0.059542    0.077341    0.065534      0.167323    0.154656    0.179990    0.145112      0.396575    0.370487    0.422663    0.383844      0.776146    0.743348    0.808944    0.814499      1.625103    1.567977    1.682228    1.642391      3.343910    3.265198    3.422623    3.390884
    18.000      0.067598    0.058881    0.076316    0.075389      0.166893    0.154416    0.179371    0.184285      0.396454    0.370283    0.422624    0.423017      0.773403    0.740164    0.806642    0.787398      1.622549    1.566014    1.679085    1.642391      3.341933    3.261636    3.422229    3.390884
    18.200      0.066926    0.058401    0.075451    0.075389      0.166752    0.154440    0.179063    0.184285      0.396568    0.370356    0.422779    0.423017      0.770839    0.737206    0.804471    0.787398      1.619924    1.564279    1.675569    1.642391      3.339609    3.258133    3.421086    3.390884
    18.400      0.066426    0.058096    0.074757    0.075389      0.166875    0.154691    0.179058    0.184285      0.396869    0.370653    0.423085    0.423017      0.768467    0.734507    0.802427    0.787398      1.617246    1.562772    1.671721    1.642391      3.336934    3.254676    3.419193    3.390884
    18.600      0.066090    0.057947    0.074233    0.075389      0.167210    0.155103    0.179317    0.184285      0.397306    0.371118    0.423495    0.423017      0.766278    0.732083    0.800474    0.787398      1.614480    1.561435    1.667525    1.642391      3.333895    3.251230    3.416561    3.390884
    18.800      0.065921    0.057947    0.073894    0.075389      0.167718    0.155621    0.179815    0.184285      0.397814    0.371679    0.423948    0.423017      0.764237    0.729911    0.798562    0.787398      1.611629    1.560245    1.663014    1.642391      3.330460    3.247719    3.413201    3.390884
    19.000      0.065907    0.058078    0.073737    0.075389      0.168370    0.156208    0.180532    0.184285      0.398346    0.372275    0.424418    0.423017      0.762350    0.728001    0.796700    0.787398      1.608715    1.559187    1.658242    1.642391      3.326646    3.244095    3.409198    3.390884
    19.200      0.066024    0.058308    0.073741    0.075389      0.169114    0.156809    0.181419    0.184285      0.398865    0.372854    0.424877    0.423017      0.760612    0.726345    0.794878    0.787398      1.605748    1.558231    1.653265    1.642391      3.322559    3.240377    3.404741    3.390884
    19.400      0.066250    0.058613    0.073888    0.075389      0.169909    0.157387    0.182431    0.184285      0.399356    0.373399    0.425312    0.423017      0.759058    0.724990    0.793126    0.787398      1.602830    1.557437    1.648222    1.642391      3.318475    3.236781    3.400169    3.390884
    19.600      0.066539    0.058946    0.074133    0.075389      0.170701    0.157897    0.183504    0.184285      0.399763    0.373854    0.425672    0.423017      0.757703    0.723967    0.791438    0.787398      1.600051    1.556861    1.643242    1.642391      3.314664    3.233538    3.395790    3.390884
    19.800      0.066840    0.059259    0.074421    0.075389      0.171418    0.158286    0.184549    0.184285      0.399996    0.374121    0.425871    0.423017      0.756489    0.723226    0.789752    0.787398      1.597361    1.556406    1.638316    1.642391      3.311005    3.230504    3.391506    3.390884
    20.000      0.067125    0.059534    0.074715    0.053052      0.171991    0.158505    0.185477    0.162944      0.399966    0.374106    0.425827    0.382730      0.755326    0.722658    0.787993    0.689671      1.594659    1.555922    1.633396    1.568038      3.307234    3.227388    3.387081    3.240973
    20.200      0.067371    0.059758    0.074984    0.053052      0.172368    0.158528    0.186208    0.162944      0.399631    0.373774    0.425488    0.382730      0.754158    0.722189    0.786128    0.689671      1.591901    1.555317    1.628484    1.568038      3.303180    3.223965    3.382395    3.240973
    20.400      0.067569    0.059928    0.075211    0.053052      0.172527    0.158354    0.186699    0.162944      0.398971    0.373107    0.424836    0.382730      0.752952    0.721762    0.784142    0.689671      1.589016    1.554484    1.623548    1.568038      3.298722    3.220066    3.377378    3.240973
    20.600      0.067714    0.060049    0.075379    0.053052      0.172460    0.157986    0.186935    0.162944      0.397997    0.372113    0.423881    0.382730      0.751735    0.721371    0.782100    0.689671      1.586032    1.553383    1.618680    1.568038      3.293882    3.215676    3.372088    3.240973
    20.800      0.067805    0.060129    0.075480    0.053052      0.172188    0.157453    0.186922    0.162944      0.396722    0.370813    0.422630    0.382730      0.750571    0.721034    0.780107    0.689671      1.582981    1.551965    1.613996    1.568038      3.288670    3.210808    3.366532    3.240973
    21.000      0.067849    0.060177    0.075521    0.053052      0.171718    0.156772    0.186665    0.162944      0.395152    0.369227    0.421077    0.382730      0.749433    0.720697    0.778169    0.689671      1.579809    1.550110    1.609507    1.568038      3.283022    3.205431    3.360612    3.240973
    21.200      0.067842    0.060188    0.075495    0.053052      0.171027    0.155928    0.186126    0.162944      0.393265    0.367348    0.419183    0.382730      0.748235    0.720260    0.776211    0.689671      1.576440    1.547714    1.605167    1.568038      3.276877    3.199544    3.354210    3.240973
    21.400      0.067774    0.060154    0.075395    0.053052      0.170114    0.154931    0.185297    0.162944      0.391085    0.365222    0.416949    0.382730      0.746918    0.719646    0.774191    0.689671      1.572853    1.544767    1.600939    1.568038      3.270235    3.193196    3.347275    3.240973
    21.600      0.067658    0.060089    0.075227    0.053052      0.169004    0.153810    0.184199    0.162944      0.388684    0.362938    0.414430    0.382730      0.745513    0.718856    0.772170    0.689671      1.569125    1.541364    1.596887    1.568038      3.263230    3.186576    3.339884    3.240973
    21.800      0.067508    0.060008    0.075009    0.053052      0.167724    0.152586    0.182861    0.162944      0.386116    0.360558    0.411674    0.382730      0.744067    0.717908    0.770226    0.689671      1.565303    1.537567    1.593038    1.568038      3.256005    3.179888    3.332122    3.240973
    22.000      0.067352    0.059935    0.074769    0.083037      0.166326    0.151308    0.181344    0.179914      0.383429    0.358139    0.408718    0.397887      0.742652    0.716851    0.768452    0.788855      1.561443    1.533465    1.589422    1.568038      3.248670    3.173283    3.324058    3.240973
    22.200      0.067203    0.059884    0.074522    0.083037      0.164855    0.150015    0.179694    0.179914      0.380651    0.355720    0.405583    0.397887      0.741290    0.715705    0.766876    0.788855      1.557553    1.529107    1.585999    1.568038      3.241289    3.166839    3.315738    3.240973
    22.400      0.067068    0.059861    0.074276    0.083037      0.163330    0.148723    0.177937    0.179914      0.377793    0.353308    0.402278    0.397887      0.739936    0.714424    0.765448    0.788855      1.553604    1.524502    1.582706    1.568038      3.233971    3.160670    3.307271    3.240973
    22.600      0.066954    0.059870    0.074039    0.083037      0.161776    0.147444    0.176108    0.179914      0.374894    0.350933    0.398854    0.397887      0.738537    0.712963    0.764111    0.788855      1.549606    1.519679    1.579532    1.568038      3.226775    3.154810    3.298740    3.240973
    22.800      0.066866    0.059915    0.073817    0.083037      0.160227    0.146208    0.174247    0.179914      0.372004    0.348629    0.395378    0.397887      0.737079    0.711339    0.762819    0.788855      1.545600    1.514746    1.576454    1.568038      3.219732    3.149269    3.290195    3.240973
    23.000      0.066804    0.059994    0.073613    0.083037      0.158709    0.145029    0.172389    0.179914      0.369169    0.346419    0.391919    0.397887      0.735581    0.709613    0.761550    0.788855      1.541636    1.509839    1.573433    1.568038      3.212921    3.144114    3.281728    3.240973
    23.200      0.066780    0.060113    0.073447    0.083037      0.157239    0.143913    0.170566    0.179914      0.366452    0.344339    0.388565    0.397887      0.734070    0.707842    0.760297    0.788855      1.537697    1.505010    1.570384    1.568038      3.206359    3.139320    3.273397    3.240973
    23.400      0.066801    0.060273    0.073329    0.083037      0.155830    0.142865    0.168796    0.179914      0.363887    0.342403    0.385370    0.397887      0.732581    0.706104    0.759057    0.788855      1.533818    1.500342    1.567294    1.568038      3.200113    3.134892    3.265334    3.240973
    23.600      0.066856    0.060449    0.073264    0.083037      0.154471    0.141863    0.167079    0.179914      0.361448    0.340564    0.382332    0.397887      0.731125    0.704437    0.757813    0.788855      1.530051    1.495917    1.564185    1.568038      3.194288    3.130853    3.257722    3.240973
    23.800      0.066926    0.060603    0.073250    0.083037      0.153162    0.140894    0.165431    0.179914      0.359132    0.338799    0.379465    0.397887      0.729707    0.702863    0.756550    0.788855      1.526463    1.491809    1.561117    1.568038      3.188991    3.127258    3.250723    3.240973
    24.000      0.067003    0.060714    0.073293    0.050930      0.151919    0.139964    0.163874    0.120958      0.356972    0.337129    0.376815    0.302394      0.728360    0.701431    0.755289    0.665268      1.523095    1.488078    1.558112    1.459940      3.184263    3.124117    3.244410    3.103521
    24.200      0.067078    0.060762    0.073393    0.050930      0.150769    0.139103    0.162436    0.120958      0.354982    0.335566    0.374399    0.302394      0.727074    0.700145    0.754003    0.665268      1.519909    1.484706    1.555112    1.459940      3.180098    3.121385    3.238811    3.103521
    24.400      0.067133    0.060730    0.073536    0.050930      0.149716    0.138316    0.161117    0.120958      0.353132    0.334082    0.372182    0.302394      0.725797    0.698956    0.752639    0.665268      1.516829    1.481618    1.552041    1.459940      3.176463    3.119006    3.233919    3.103521
    24.600      0.067166    0.060615    0.073717    0.050930      0.148759    0.137600    0.159918    0.120958      0.351406    0.332670    0.370143    0.302394      0.724522    0.697845    0.751198    0.665268      1.513870    1.478784    1.548956    1.459940      3.173383    3.116992    3.229773    3.103521
    24.800      0.067175    0.060422    0.073927    0.050930      0.147909    0.136967    0.158850    0.120958      0.349821    0.331356    0.368286    0.302394      0.723288    0.696846    0.749730    0.665268      1.511099    1.476212    1.545986    1.459940      3.170918    3.115395    3.226442    3.103521
    25.000      0.067161    0.060165    0.074157    0.050930      0.147159    0.136411    0.157907    0.120958      0.348367    0.330137    0.366597    0.302394      0.722140    0.695984    0.748296    0.665268      1.508557    1.473888    1.543227    1.459940      3.169135    3.114311    3.223960    3.103521
    25.200      0.067143    0.059875    0.074411    0.050930      0.146527    0.135952    0.157102    0.120958      0.347085    0.329059    0.365110    0.302394      0.721204    0.695361    0.747046    0.665268      1.506405    1.471924    1.540887    1.459940      3.168175    3.113911    3.222440    3.103521
    25.400      0.067133    0.059576    0.074690    0.050930      0.146037    0.135620    0.156454    0.120958      0.346015    0.328170    0.363861    0.302394      0.720624    0.695083    0.746165    0.665268      1.504765    1.470367    1.539164    1.459940      3.168120    3.114269    3.221972    3.103521
    25.600      0.067117    0.059263    0.074971    0.050930      0.145685    0.135417    0.155953    0.120958      0.345165    0.327487    0.362842    0.302394      0.720495    0.695209    0.745781    0.665268      1.503730    1.469253    1.538207    1.459940      3.168998    3.115392    3.222603    3.103521
    25.800      0.067089    0.058936    0.075243    0.050930      0.145445    0.135322    0.155568    0.120958      0.344488    0.326976    0.362000    0.302394      0.720819    0.695712    0.745925    0.665268      1.503321    1.468594    1.538047    1.459940      3.170783    3.117241    3.224324    3.103521
    26.000      0.067070    0.058620    0.075520    0.079577      0.145323    0.135341    0.155305    0.153260      0.343981    0.326628    0.361333    0.356625      0.721587    0.696556    0.746617    0.716197      1.503510    1.468382    1.538638    1.459940      3.173438    3.119767    3.227110    3.103521
    26.200      0.067080    0.058345    0.075816    0.079577      0.145354    0.135511    0.155196    0.153260      0.343664    0.326463    0.360865    0.356625      0.722811    0.697717    0.747905    0.716197      1.504278    1.468619    1.539937    1.459940      3.176994    3.123009    3.230979    3.103521
    26.400      0.067132    0.058130    0.076134    0.079577      0.145569    0.135865    0.155272    0.153260      0.343561    0.326511    0.360610    0.356625      0.724502    0.699187    0.749818    0.716197      1.505632    1.469334    1.541931    1.459940      3.181403    3.126968    3.235839    3.103521
    26.600      0.067235    0.057994    0.076476    0.079577      0.146002    0.136437    0.155566    0.153260      0.343712    0.326811    0.360613    0.356625      0.726660    0.700968    0.752352    0.716197      1.507581    1.470547    1.544616    1.459940      3.186579    3.131624    3.241534    3.103521
    26.800      0.067407    0.057961    0.076853    0.079577      0.146674    0.137247    0.156102    0.153260      0.344154    0.327392    0.360915    0.356625      0.729240    0.703029    0.755451    0.716197      1.510085    1.472222    1.547948    1.459940      3.192352    3.136843    3.247862    3.103521
    27.000      0.067655    0.058042    0.077269    0.079577      0.147589    0.138300    0.156878    0.153260      0.344879    0.328240    0.361518    0.356625      0.732179    0.705329    0.759029    0.716197      1.513111    1.474344    1.551879    1.459940      3.198559    3.142495    3.254623    3.103521
    27.200      0.067972    0.058233    0.077710    0.079577      0.148731    0.139586    0.157875    0.153260      0.345843    0.329310    0.362377    0.356625      0.735393    0.707833    0.762953    0.716197      1.516635    1.476935    1.556336    1.459940      3.205049    3.148463    3.261635    3.103521
    27.400      0.068338    0.058516    0.078161    0.079577      0.150058    0.141062    0.159054    0.153260      0.347006    0.330560    0.363452    0.356625      0.738806    0.710509    0.767103    0.716197      1.520591    1.479963    1.561220    1.459940      3.211574    3.154530    3.268619    3.103521
    27.600      0.068738    0.058874    0.078602    0.079577      0.151514    0.142664    0.160363    0.153260      0.348300    0.331925    0.364675    0.356625      0.742322    0.713291    0.771352    0.716197      1.524888    1.483360    1.566415    1.459940      3.217935    3.160510    3.275360    3.103521
    27.800      0.069139    0.059279    0.079000    0.079577      0.153034    0.144328    0.161741    0.153260      0.349656    0.333339    0.365972    0.356625      0.745816    0.716093    0.775538    0.716197      1.529373    1.487003    1.571743    1.459940      3.223927    3.166201    3.281652    3.103521
    28.000      0.069518    0.059710    0.079326    0.071345      0.154595    0.146027    0.163163    0.161899      0.351054    0.334780    0.367328    0.367703      0.749262    0.718944    0.779580    0.820471      1.534009    1.490889    1.577128    1.599507      3.229511    3.171575    3.287446    3.282571
    28.200      0.069867    0.060164    0.079571    0.071345      0.156198    0.147758    0.164638    0.161899      0.352501    0.336241    0.368760    0.367703      0.752669    0.721890    0.783448    0.820471      1.538802    1.495057    1.582548    1.599507      3.234761    3.176728    3.292793    3.282571
    28.400      0.070169    0.060624    0.079715    0.071345      0.157815    0.149491    0.166139    0.161899      0.353960    0.337677    0.370243    0.367703      0.756008    0.724928    0.787088    0.820471      1.543743    1.499522    1.587963    1.599507      3.239798    3.181803    3.297794    3.282571
    28.600      0.070413    0.061080    0.079746    0.071345      0.159398    0.151179    0.167617    0.161899      0.355389    0.339049    0.371729    0.367703      0.759250    0.728046    0.790453    0.820471      1.548811    1.504268    1.593354    1.599507      3.244788    3.186957    3.302619    3.282571
    28.800      0.070614    0.061547    0.079681    0.071345      0.160932    0.152810    0.169054    0.161899      0.356772    0.340356    0.373187    0.367703      0.762393    0.731250    0.793537    0.820471      1.554033    1.509316    1.598749    1.599507      3.249853    3.192282    3.307423    3.282571
    29.000      0.070820    0.062061    0.079579    0.071345      0.162427    0.154391    0.170463    0.161899      0.358077    0.341583    0.374571    0.367703      0.765430    0.734525    0.796335    0.820471      1.559379    1.514646    1.604111    1.599507      3.254964    3.197734    3.312195    3.282571
    29.200      0.071054    0.062636    0.079472    0.071345      0.163875    0.155912    0.171838    0.161899      0.359281    0.342731    0.375832    0.367703      0.768317    0.737813    0.798822    0.820471      1.564729    1.520133    1.609326    1.599507      3.259927    3.203091    3.316762    3.282571
    29.400      0.071324    0.063267    0.079381    0.071345      0.165258    0.157347    0.173169    0.161899      0.360392    0.343823    0.376962    0.367703      0.771015    0.741039    0.800990    0.820471      1.570002    1.525685    1.614319    1.599507      3.264583    3.208172    3.320995    3.282571
    29.600      0.071650    0.063959    0.079340    0.071345      0.166577    0.158698    0.174456    0.161899      0.361435    0.344895    0.377974    0.367703      0.773533    0.744186    0.802881    0.820471      1.575145    1.531247    1.619043    1.599507      3.268912    3.212957    3.324867    3.282571
    29.800      0.072050    0.064719    0.079380    0.071345      0.167854    0.159988    0.175719    0.161899      0.362439    0.345995    0.378883    0.367703      0.775930    0.747290    0.804570    0.820471      1.580221    1.536887    1.623554    1.599507      3.272979    3.217530    3.328427    3.282571
    30.000      0.072534    0.065549    0.079520    0.074443      0.169103    0.161231    0.176975    0.189959      0.363408    0.347138    0.379679    0.369650      0.778219    0.750345    0.806094    0.749568      1.585232    1.542604    1.627861    1.599507      3.276761    3.221862    3.331661    3.282571
    30.200      0.073101    0.066439    0.079762    0.074443      0.170334    0.162425    0.178243    0.189959      0.364332    0.348306    0.380357    0.369650      0.780399    0.753314    0.807485    0.749568      1.590153    1.548356    1.631950    1.599507      3.280246    3.225952    3.334540    3.282571
    30.400      0.073735    0.067371    0.080100    0.074443      0.171554    0.163572    0.179536    0.189959      0.365215    0.349499    0.380932    0.369650      0.782494    0.756188    0.808800    0.749568      1.594962    1.554093    1.635831    1.599507      3.283409    3.229783    3.337036    3.282571
    30.600      0.074423    0.068322    0.080524    0.074443      0.172758    0.164667    0.180850    0.189959      0.366062    0.350714    0.381410    0.369650      0.784500    0.758950    0.810050    0.749568      1.599621    1.559748    1.639494    1.599507      3.286162    3.233266    3.339058    3.282571
    30.800      0.075148    0.069267    0.081029    0.074443      0.173929    0.165682    0.182175    0.189959      0.366865    0.351939    0.381792    0.369650      0.786380    0.761553    0.811207    0.749568      1.604112    1.565286    1.642938    1.599507      3.288473    3.236401    3.340545    3.282571
    31.000      0.075896    0.070183    0.081608    0.074443      0.175050    0.166593    0.183506    0.189959      0.367621    0.353154    0.382088    0.369650      0.788150    0.763996    0.812303    0.749568      1.608410    1.570646    1.646174    1.599507      3.290314    3.239166    3.341463    3.282571
    31.200      0.076645    0.071044    0.082246    0.074443      0.176093    0.167364    0.184822    0.189959      0.368289    0.354289    0.382290    0.369650      0.789805    0.766256    0.813354    0.749568      1.612467    1.575743    1.649191    1.599507      3.291643    3.241524    3.341762    3.282571
    31.400      0.077366    0.071821    0.082911    0.074443      0.177023    0.167958    0.186088    0.189959      0.368812    0.355246    0.382378    0.369650      0.791303    0.768265    0.814340    0.749568      1.616179    1.580441    1.651917    1.599507      3.292366    3.243364    3.341369    3.282571
    31.600      0.078041    0.072505    0.083576    0.074443      0.177819    0.168361    0.187277    0.189959      0.369150    0.355945    0.382354    0.369650      0.792564    0.769915    0.815213    0.749568      1.619432    1.584591    1.654272    1.599507      3.292427    3.244579    3.340274    3.282571
    31.800      0.078647    0.073081    0.084213    0.074443      0.178448    0.168546    0.188350    0.189959      0.369267    0.356318    0.382216    0.369650      0.793485    0.771089    0.815881    0.749568      1.622097    1.588035    1.656160    1.599507      3.291758    3.245081    3.338434    3.282571
    32.000      0.079177    0.073553    0.084802    0.086812      0.178879    0.168495    0.189264    0.178446      0.369137    0.356316    0.381958    0.368950      0.794015    0.771736    0.816295    0.815066      1.624086    1.590664    1.657507    1.641870      3.290350    3.244838    3.335863    3.295443
    32.200      0.079633    0.073931    0.085336    0.086812      0.179108    0.168217    0.189998    0.178446      0.368736    0.355906    0.381567    0.368950      0.794174    0.771892    0.816456    0.815066      1.625299    1.592383    1.658215    1.641870      3.288208    3.243831    3.332586    3.295443
    32.400      0.080015    0.074221    0.085808    0.086812      0.179133    0.167729    0.190537    0.178446      0.368040    0.355062    0.381017    0.368950      0.793990    0.771599    0.816381    0.815066      1.625691    1.593158    1.658225    1.641870      3.285372    3.242091    3.328653    3.295443
    32.600      0.080320    0.074427    0.086213    0.086812      0.178961    0.167050    0.190871    0.178446      0.367041    0.353792    0.380290    0.368950      0.793485    0.770900    0.816070    0.815066      1.625241    1.592986    1.657496    1.641870      3.281896    3.239676    3.324117    3.295443
    32.800      0.080551    0.074557    0.086545    0.086812      0.178598    0.166209    0.190987    0.178446      0.365776    0.352149    0.379402    0.368950      0.792669    0.769832    0.815506    0.815066      1.623966    1.591906    1.656027    1.641870      3.277876    3.236681    3.319070    3.295443
    33.000      0.080711    0.074623    0.086800    0.086812      0.178073    0.165254    0.190892    0.178446      0.364320    0.350244    0.378397    0.368950      0.791585    0.768474    0.814696    0.815066      1.621974    1.590045    1.653903    1.641870      3.273429    3.233230    3.313627    3.295443
    33.200      0.080812    0.074641    0.086982    0.086812      0.177425    0.164243    0.190606    0.178446      0.362753    0.348188    0.377319    0.368950      0.790277    0.766896    0.813657    0.815066      1.619336    1.587478    1.651194    1.641870      3.268585    3.229346    3.307823    3.295443
    33.400      0.080864    0.074625    0.087102    0.086812      0.176704    0.163235    0.190174    0.178446      0.361150    0.346084    0.376216    0.368950      0.788789    0.765160    0.812418    0.815066      1.616097    1.584253    1.647941    1.641870      3.263322    3.224990    3.301654    3.295443
    33.600      0.080868    0.074573    0.087163    0.086812      0.175939    0.162261    0.189617    0.178446      0.359544    0.343988    0.375100    0.368950      0.787134    0.763293    0.810976    0.815066      1.612311    1.580450    1.644171    1.641870      3.257642    3.220156    3.295127    3.295443
    33.800      0.080813    0.074472    0.087155    0.086812      0.175128    0.161319    0.188937    0.178446      0.357939    0.341920    0.373959    0.368950      0.785329    0.761315    0.809343    0.815066      1.608079    1.576204    1.639954    1.641870      3.251634    3.214935    3.288333    3.295443
    34.000      0.080687    0.074309    0.087065    0.068209      0.174259    0.160391    0.188127    0.165976      0.356331    0.339882    0.372781    0.347867      0.783384    0.759229    0.807538    0.800322      1.603478    1.571592    1.635363    1.641870      3.245372    3.209364    3.281381    3.295443
    34.200      0.080478    0.074070    0.086886    0.068209      0.173335    0.159473    0.187197    0.165976      0.354736    0.337900    0.371573    0.347867      0.781299    0.757032    0.805566    0.800322      1.598547    1.566655    1.630439    1.641870      3.238875    3.203425    3.274324    3.295443
    34.400      0.080185    0.073750    0.086620    0.068209      0.172382    0.158587    0.186177    0.165976      0.353205    0.336039    0.370371    0.347867      0.779114    0.754766    0.803462    0.800322      1.593378    1.561484    1.625273    1.641870      3.232183    3.197145    3.267221    3.295443
    34.600      0.079813    0.073351    0.086274    0.068209      0.171434    0.157758    0.185110    0.165976      0.351781    0.334356    0.369205    0.347867      0.776844    0.752442    0.801246    0.800322      1.588079    1.556183    1.619975    1.641870      3.225351    3.190575    3.260127    3.295443
    34.800      0.079384    0.072893    0.085875    0.068209      0.170522    0.157016    0.184029    0.165976      0.350504    0.332898    0.368110    0.347867      0.774487    0.750056    0.798917    0.800322      1.582766    1.550880    1.614653    1.641870      3.218406    3.183749    3.253064    3.295443
    35.000      0.078913    0.072386    0.085440    0.068209      0.169656    0.156360    0.182951    0.165976      0.349399    0.331686    0.367111    0.347867      0.772039    0.747620    0.796458    0.800322      1.577486    1.545652    1.609320    1.641870      3.211375    3.176709    3.246042    3.295443
    35.200      0.078395    0.071822    0.084968    0.068209      0.168815    0.155767    0.181863    0.165976      0.348473    0.330720    0.366225    0.347867      0.769484    0.745134    0.793835    0.800322      1.572277    1.540567    1.603987    1.641870      3.204318    3.169538    3.239097    3.295443
    35.400      0.077844    0.071210    0.084479    0.068209      0.168004    0.155223    0.180786    0.165976      0.347721    0.329985    0.365457    0.347867      0.766818    0.742610    0.791026    0.800322      1.567150    1.535664    1.598637    1.641870      3.197278    3.162316    3.232241    3.295443
    35.600      0.077272    0.070558    0.083985    0.068209      0.167241    0.154731    0.179750    0.165976      0.347165    0.329492    0.364838    0.347867      0.764125    0.740143    0.788106    0.800322      1.562176    1.531025    1.593327    1.641870      3.190368    3.155178    3.225558    3.295443
    35.800      0.076677    0.069868    0.083486    0.068209      0.166530    0.154286    0.178774    0.165976      0.346830    0.329259    0.364400    0.347867      0.761514    0.737840    0.785188    0.800322      1.557452    1.526745    1.588158    1.641870      3.183723    3.148277    3.219170    3.295443
    36.000      0.076064    0.069148    0.082981    0.086030      0.165871    0.153878    0.177864    0.161306      0.346716    0.329278    0.364153    0.339817      0.759057    0.735765    0.782349    0.711896      1.553095    1.522917    1.583272    1.529772      3.177465    3.141740    3.213190    3.140169
    36.200      0.075445    0.068415    0.082475    0.086030      0.165256    0.153496    0.177016    0.161306      0.346792    0.329518    0.364066    0.339817      0.756778    0.733933    0.779623    0.711896      1.549248    1.519644    1.578851    1.529772      3.171731    3.135711    3.207750    3.140169
    36.400      0.074827    0.067688    0.081966    0.086030      0.164682    0.153137    0.176228    0.161306      0.347017    0.329936    0.364099    0.339817      0.754721    0.732380    0.777061    0.711896      1.546071    1.517054    1.575089    1.529772      3.166705    3.130409    3.203000    3.140169
    36.600      0.074209    0.066975    0.081443    0.086030      0.164151    0.152807    0.175496    0.161306      0.347375    0.330515    0.364235    0.339817      0.752933    0.731143    0.774723    0.711896      1.543700    1.515257    1.572144    1.529772      3.162659    3.126125    3.199193    3.140169
    36.800      0.073597    0.066290    0.080904    0.086030      0.163672    0.152519    0.174825    0.161306      0.347876    0.331266    0.364486    0.339817      0.751457    0.730241    0.772672    0.711896      1.542220    1.514311    1.570129    1.529772      3.159794    3.123056    3.196531    3.140169
    37.000      0.073008    0.065655    0.080361    0.086030      0.163269    0.152302    0.174237    0.161306      0.348535    0.332205    0.364866    0.339817      0.750329    0.729697    0.770961    0.711896      1.541715    1.514286    1.569144    1.529772      3.158283    3.121406    3.195160    3.140169
    37.200      0.072463    0.065093    0.079833    0.086030      0.162984    0.152198    0.173769    0.161306      0.349385    0.333368    0.365401    0.339817      0.749594    0.729542    0.769646    0.711896      1.542275    1.515269    1.569282    1.529772      3.158273    3.121345    3.195202    3.140169
    37.400      0.071984    0.064623    0.079344    0.086030      0.162854    0.152249    0.173459    0.161306      0.350452    0.334781    0.366122    0.339817      0.749281    0.729784    0.768778    0.711896      1.543969    1.517317    1.570621    1.529772      3.159863    3.122990    3.196736    3.140169
    37.600      0.071586    0.064258    0.078913    0.086030      0.162893    0.152467    0.173318    0.161306      0.351736    0.336432    0.367041    0.339817      0.749397    0.730407    0.768388    0.711896      1.546764    1.520396    1.573133    1.529772      3.163021    3.126319    3.199723    3.140169
    37.800      0.071289    0.064019    0.078559    0.086030      0.163118    0.152869    0.173367    0.161306      0.353231    0.338295    0.368168    0.339817      0.749941    0.731387    0.768495    0.711896      1.550575    1.524422    1.576727    1.529772      3.167620    3.131205    3.204035    3.140169
    38.000      0.071104    0.063913    0.078295    0.061213      0.163525    0.153452    0.173598    0.159155      0.354911    0.340327    0.369495    0.381564      0.750863    0.732652    0.769074    0.765168      1.555211    1.529209    1.581214    1.529772      3.173406    3.137382    3.209430    3.140169
    38.200      0.071050    0.063961    0.078138    0.061213      0.164133    0.154240    0.174026    0.159155      0.356782    0.342528    0.371036    0.381564      0.752168    0.734194    0.770142    0.765168      1.560543    1.534604    1.586481    1.529772      3.180123    3.144573    3.215673    3.140169
    38.400      0.071122    0.064158    0.078087    0.061213      0.164951    0.155242    0.174660    0.159155      0.358833    0.344879    0.372787    0.381564      0.753839    0.735991    0.771687    0.765168      1.566442    1.540476    1.592409    1.529772      3.187486    3.152475    3.222498    3.140169
    38.600      0.071288    0.064467    0.078109    0.061213      0.165941    0.156423    0.175460    0.159155      0.361008    0.347324    0.374692    0.381564      0.755846    0.738013    0.773680    0.765168      1.572746    1.546680    1.598812    1.529772      3.195232    3.160805    3.229659    3.140169
    38.800      0.071510    0.064849    0.078170    0.061213      0.167059    0.157740    0.176377    0.159155      0.363255    0.349818    0.376692    0.381564      0.758151    0.740233    0.776069    0.765168      1.579317    1.553101    1.605533    1.529772      3.203143    3.169308    3.236977    3.140169
    39.000      0.071758    0.065268    0.078248    0.061213      0.168265    0.159157    0.177373    0.159155      0.365544    0.352335    0.378754    0.381564      0.760724    0.742637    0.778810    0.765168      1.586074    1.559663    1.612485    1.529772      3.211050    3.177774    3.244325    3.140169
    39.200      0.072022    0.065705    0.078339    0.061213      0.169530    0.160641    0.178419    0.159155      0.367830    0.354830    0.380830    0.381564      0.763530    0.745215    0.781845    0.765168      1.592927    1.566285    1.619569    1.529772      3.218811    3.186022    3.251599    3.140169
    39.400      0.072282    0.066134    0.078430    0.061213      0.170815    0.162149    0.179481    0.159155      0.370056    0.357243    0.382869    0.381564      0.766478    0.747903    0.785054    0.765168      1.599738    1.572844    1.626632    1.529772      3.226193    3.193780    3.258606    3.140169
    39.600      0.072508    0.066517    0.078499    0.061213      0.172070    0.163622    0.180518    0.159155      0.372167    0.359517    0.384816    0.381564      0.769456    0.750625    0.788286    0.765168      1.606344    1.579197    1.633492    1.529772      3.233018    3.200835    3.265202    3.140169
    39.800      0.072676    0.066826    0.078525    0.061213      0.173249    0.165007    0.181490    0.159155      0.374120    0.361606    0.386634    0.381564      0.772374    0.753324    0.791424    0.765168      1.612602    1.585216    1.639988    1.529772      3.239169    3.207066    3.271271    3.140169
    40.000      0.072790    0.067067    0.078513    0.077637      0.174336    0.166286    0.182385    0.194091      0.375920    0.363504    0.388335    0.374596      0.775220    0.756001    0.794438    0.791893      1.618468    1.590867    1.646069    1.644601      3.244582    3.212431    3.276734    3.273097
    40.200      0.072855    0.067246    0.078465    0.077637      0.175296    0.167423    0.183169    0.194091      0.377546    0.365186    0.389906    0.374596      0.777929    0.758609    0.797250    0.791893      1.623869    1.596084    1.651653    1.644601      3.249250    3.216944    3.281555    3.273097
    40.400      0.072878    0.067368    0.078388    0.077637      0.176114    0.168398    0.183829    0.194091      0.378990    0.366646    0.391334    0.374596      0.780436    0.761091    0.799781    0.791893      1.628712    1.600784    1.656641    1.644601      3.253201    3.220665    3.285736    3.273097
    40.600      0.072868    0.067446    0.078290    0.077637      0.176795    0.169210    0.184380    0.194091      0.380251    0.367891    0.392612    0.374596      0.782697    0.763414    0.801981    0.791893      1.632892    1.604868    1.660917    1.644601      3.256445    3.223634    3.289256    3.273097
    40.800      0.072839    0.067496    0.078183    0.077637      0.177336    0.169854    0.184819    0.194091      0.381329    0.368935    0.393723    0.374596      0.784676    0.765550    0.803803    0.791893      1.636362    1.608296    1.664427    1.644601      3.259029    3.225949    3.292110    3.273097
    41.000      0.072804    0.067532    0.078075    0.077637      0.177738    0.170334    0.185143    0.194091      0.382214    0.369778    0.394650    0.374596      0.786339    0.767469    0.805209    0.791893      1.639075    1.611024    1.667126    1.644601      3.260991    3.227707    3.294274    3.273097
    41.200      0.072767    0.067562    0.077973    0.077637      0.178009    0.170666    0.185353    0.194091      0.382922    0.370449    0.395395    0.374596      0.787698    0.769187    0.806210    0.791893      1.640989    1.613006    1.668972    1.644601      3.262287    3.228903    3.295671    3.273097
    41.400      0.072727    0.067584    0.077870    0.077637      0.178154    0.170862    0.185445    0.194091      0.383488    0.370998    0.395977    0.374596      0.788793    0.770738    0.806848    0.791893      1.642138    1.614279    1.669997    1.644601      3.262951    3.229585    3.296317    3.273097
    41.600      0.072685    0.067598    0.077771    0.077637      0.178195    0.170956    0.185435    0.194091      0.383955    0.371481    0.396429    0.374596      0.789700    0.772188    0.807212    0.791893      1.642643    1.614969    1.670318    1.644601      3.263136    3.229918    3.296353    3.273097
    41.800      0.072642    0.067603    0.077681    0.077637      0.178150    0.170969    0.185331    0.194091      0.384350    0.371932    0.396767    0.374596      0.790446    0.773553    0.807339    0.791893      1.642616    1.615190    1.670043    1.644601      3.263016    3.230084    3.295948    3.273097
    42.000      0.072607    0.067604    0.077610    0.070324      0.178031    0.170918    0.185144    0.172109      0.384697    0.372368    0.397027    0.386784      0.791016    0.774808    0.807224    0.805028      1.642171    1.615052    1.669291    1.644601      3.262738    3.230240    3.295236    3.273097
    42.200      0.072587    0.067605    0.077568    0.070324      0.177854    0.170818    0.184889    0.172109      0.385025    0.372804    0.397246    0.386784      0.791412    0.775937    0.806888    0.805028      1.641387    1.614622    1.668152    1.644601      3.262368    3.230433    3.294303    3.273097
    42.400      0.072577    0.067600    0.077553    0.070324      0.177614    0.170657    0.184570    0.172109      0.385338    0.373232    0.397444    0.386784      0.791665    0.776945    0.806386    0.805028      1.640317    1.613928    1.666706    1.644601      3.261977    3.230674    3.293281    3.273097
    42.600      0.072581    0.067589    0.077572    0.070324      0.177319    0.170433    0.184206    0.172109      0.385657    0.373664    0.397649    0.386784      0.791844    0.777874    0.805813    0.805028      1.639055    1.613030    1.665080    1.644601      3.261640    3.230984    3.292296    3.273097
    42.800      0.072608    0.067578    0.077638    0.070324      0.176979    0.170149    0.183809    0.172109      0.385977    0.374090    0.397863    0.386784      0.791997    0.778732    0.805261    0.805028      1.637660    1.611969    1.663351    1.644601      3.261386    3.231357    3.291415    3.273097
    43.000      0.072660    0.067563    0.077757    0.070324      0.176583    0.169790    0.183376    0.172109      0.386286    0.374495    0.398078    0.386784      0.792158    0.779506    0.804811    0.805028      1.636211    1.610804    1.661619    1.644601      3.261284    3.231816    3.290752    3.273097
    43.200      0.072721    0.067523    0.077918    0.070324      0.176107    0.169327    0.182886    0.172109      0.386579    0.374876    0.398281    0.386784      0.792344    0.780157    0.804530    0.805028      1.634797    1.609596    1.659997    1.644601      3.261393    3.232367    3.290420    3.273097
    43.400      0.072795    0.067458    0.078131    0.070324      0.175547    0.168751    0.182343    0.172109      0.386852    0.375238    0.398465    0.386784      0.792554    0.780649    0.804458    0.805028      1.633447    1.608353    1.658542    1.644601      3.261748    3.232993    3.290504    3.273097
    43.600      0.072893    0.067378    0.078408    0.070324      0.174919    0.168072    0.181766    0.172109      0.387108    0.375582    0.398635    0.386784      0.792800    0.780983    0.804618    0.805028      1.632202    1.607092    1.657312    1.644601      3.262362    3.233678    3.291045    3.273097
    43.800      0.073021    0.067290    0.078753    0.070324      0.174242    0.167303    0.181181    0.172109      0.387334    0.375888    0.398779    0.386784      0.793049    0.781136    0.804961    0.805028      1.631077    1.605829    1.656324    1.644601      3.263270    3.234467    3.292073    3.273097
    44.000      0.073190    0.067206    0.079174    0.067199      0.173532    0.166455    0.180610    0.159155      0.387526    0.376152    0.398901    0.373130      0.793310    0.781147    0.805473    0.769249      1.630130    1.604648    1.655612    1.640853      3.264505    3.235400    3.293610    3.311980
    44.200      0.073404    0.067137    0.079672    0.067199      0.172806    0.165542    0.180071    0.159155      0.387686    0.376368    0.399005    0.373130      0.793581    0.781054    0.806108    0.769249      1.629363    1.603584    1.655142    1.640853      3.266060    3.236492    3.295628    3.311980
    44.400      0.073656    0.067081    0.080231    0.067199      0.172077    0.164579    0.179575    0.159155      0.387822    0.376545    0.399098    0.373130      0.793857    0.780902    0.806811    0.769249      1.628727    1.602618    1.654836    1.640853      3.267868    3.237712    3.298024    3.311980
    44.600      0.073934    0.067039    0.080830    0.067199      0.171347    0.163576    0.179118    0.159155      0.387927    0.376678    0.399176    0.373130      0.794127    0.780730    0.807524    0.769249      1.628219    1.601758    1.654681    1.640853      3.269939    3.239089    3.300789    3.311980
    44.800      0.074226    0.067007    0.081446    0.067199      0.170626    0.162553    0.178700    0.159155      0.387979    0.376738    0.399219    0.373130      0.794344    0.780525    0.808162    0.769249      1.627800    1.600973    1.654627    1.640853      3.272233    3.240582    3.303883    3.311980
    45.000      0.074526    0.066993    0.082059    0.067199      0.169927    0.161535    0.178320    0.159155      0.387955    0.376703    0.399206    0.373130      0.794454    0.780261    0.808646    0.769249      1.627418    1.600223    1.654614    1.640853      3.274683    3.242125    3.307241    3.311980
    45.200      0.074837    0.067014    0.082661    0.067199      0.169279    0.160560    0.177999    0.159155      0.387872    0.376588    0.399156    0.373130      0.794477    0.779970    0.808984    0.769249      1.627119    1.599552    1.654686    1.640853      3.277324    3.243744    3.310904    3.311980
    45.400      0.075164    0.067086    0.083243    0.067199      0.168712    0.159668    0.177755    0.159155      0.387765    0.376427    0.399104    0.373130      0.794405    0.779642    0.809169    0.769249      1.626930    1.598988    1.654872    1.640853      3.280136    3.245423    3.314850    3.311980
    45.600      0.075504    0.067214    0.083794    0.067199      0.168232    0.158875    0.177589    0.159155      0.387626    0.376207    0.399046    0.373130      0.794193    0.779226    0.809159    0.769249      1.626807    1.598496    1.655118    1.640853      3.283031    3.247072    3.318989    3.311980
    45.800      0.075845    0.067391    0.084300    0.067199      0.167842    0.158185    0.177498    0.159155      0.387446    0.375904    0.398988    0.373130      0.793842    0.778715    0.808970    0.769249      1.626711    1.598045    1.655377    1.640853      3.285903    3.248607    3.323199    3.311980
    46.000      0.076180    0.067609    0.084751    0.081271      0.167557    0.157621    0.177493    0.167621      0.387244    0.375523    0.398965    0.402967      0.793393    0.778127    0.808660    0.838103      1.626587    1.597587    1.655588    1.640853      3.288680    3.249984    3.327375    3.311980
    46.200      0.076512    0.067873    0.085150    0.081271      0.167391    0.157203    0.177578    0.167621      0.387046    0.375089    0.399002    0.402967      0.792854    0.777446    0.808262    0.838103      1.626380    1.597060    1.655700    1.640853      3.291248    3.251119    3.331376    3.311980
    46.400      0.076856    0.068202    0.085510    0.081271      0.167348    0.156945    0.177752    0.167621      0.386845    0.374605    0.399085    0.402967      0.792213    0.776644    0.807783    0.838103      1.626052    1.596413    1.655691    1.640853      3.293458    3.251877    3.335038    3.311980
    46.600      0.077207    0.068591    0.085823    0.081271      0.167426    0.156847    0.178005    0.167621      0.386620    0.374059    0.399180    0.402967      0.791479    0.775711    0.807248    0.838103      1.625589    1.595625    1.655553    1.640853      3.295201    3.252184    3.338218    3.311980
    46.800      0.077548    0.069025    0.086070    0.081271      0.167607    0.156898    0.178315    0.167621      0.386353    0.373453    0.399254    0.402967      0.790638    0.774618    0.806657    0.838103      1.624962    1.594665    1.655259    1.640853      3.296456    3.252067    3.340846    3.311980
    47.000      0.077867    0.069490    0.086245    0.081271      0.167871    0.157082    0.178661    0.167621      0.386039    0.372801    0.399277    0.402967      0.789685    0.773359    0.806010    0.838103      1.624124    1.593489    1.654760    1.640853      3.297137    3.251469    3.342806    3.311980
    47.200      0.078152    0.069966    0.086339    0.081271      0.168191    0.157368    0.179014    0.167621      0.385663    0.372112    0.399215    0.402967      0.788605    0.771927    0.805282    0.838103      1.623035    1.592071    1.653999    1.640853      3.297140    3.250344    3.343935    3.311980
    47.400      0.078398    0.070445    0.086351    0.081271      0.168555    0.157747    0.179364    0.167621      0.385226    0.371395    0.399056    0.402967      0.787393    0.770331    0.804455    0.838103      1.621677    1.590406    1.652948    1.640853      3.296371    3.248665    3.344078    3.311980
    47.600      0.078595    0.070910    0.086280    0.081271      0.168960    0.158217    0.179703    0.167621      0.384730    0.370658    0.398801    0.402967      0.786047    0.768578    0.803516    0.838103      1.620080    1.588534    1.651627    1.640853      3.294859    3.246515    3.343203    3.311980
    47.800      0.078732    0.071343    0.086121    0.081271      0.169387    0.158758    0.180015    0.167621      0.384167    0.369901    0.398433    0.402967      0.784548    0.766659    0.802438    0.838103      1.618239    1.586464    1.650013    1.640853      3.292606    3.243922    3.341290    3.311980
    48.000      0.078795    0.071724    0.085866    0.077953      0.169821    0.159357    0.180284    0.178643      0.383525    0.369117    0.397932    0.380023      0.782903    0.764595    0.801211    0.748678      1.616171    1.584224    1.648117    1.580409      3.289643    3.240910    3.338375    3.224479
    48.200      0.078774    0.072035    0.085513    0.077953      0.170273    0.160027    0.180519    0.178643      0.382840    0.368350    0.397329    0.380023      0.781139    0.762432    0.799846    0.748678      1.613891    1.581854    1.645927    1.580409      3.286041    3.237550    3.334532    3.224479
    48.400      0.078669    0.072266    0.085072    0.077953      0.170759    0.160784    0.180735    0.178643      0.382158    0.367648    0.396667    0.380023      0.779291    0.760229    0.798353    0.748678      1.611424    1.579412    1.643435    1.580409      3.281907    3.233952    3.329862    3.224479
    48.600      0.078485    0.072414    0.084556    0.077953      0.171283    0.161626    0.180941    0.178643      0.381512    0.367041    0.395982    0.380023      0.777387    0.758036    0.796738    0.748678      1.608798    1.576947    1.640650    1.580409      3.277334    3.230181    3.324488    3.224479
    48.800      0.078226    0.072474    0.083978    0.077953      0.171839    0.162542    0.181136    0.178643      0.380898    0.366520    0.395275    0.380023      0.775474    0.755907    0.795041    0.748678      1.606053    1.574504    1.637601    1.580409      3.272479    3.226357    3.318602    3.224479
    49.000      0.077905    0.072450    0.083360    0.077953      0.172432    0.163527    0.181338    0.178643      0.380329    0.366088    0.394570    0.380023      0.773640    0.753934    0.793346    0.748678      1.603298    1.572195    1.634400    1.580409      3.267582    3.222684    3.312481    3.224479
    49.200      0.077532    0.072342    0.082722    0.077953      0.173070    0.164576    0.181564    0.178643      0.379836    0.365774    0.393899    0.380023      0.771971    0.752210    0.791733    0.748678      1.600619    1.570108    1.631130    1.580409      3.262841    3.219331    3.306351    3.224479
    49.400      0.077126    0.072157    0.082096    0.077953      0.173756    0.165684    0.181829    0.178643      0.379453    0.365613    0.393292    0.380023      0.770545    0.750809    0.790281    0.748678      1.598070    1.568287    1.627853    1.580409      3.258400    3.216419    3.300382    3.224479
    49.600      0.076707    0.071898    0.081515    0.077953      0.174498    0.166834    0.182162    0.178643      0.379208    0.365627    0.392789    0.380023      0.769395    0.749764    0.789026    0.748678      1.595688    1.566746    1.624630    1.580409      3.254323    3.213984    3.294663    3.224479
    49.800      0.076281    0.071559    0.081004    0.077953      0.175280    0.167990    0.182569    0.178643      0.379111    0.365808    0.392413    0.380023      0.768528    0.749074    0.787982    0.748678      1.593496    1.565477    1.621516    1.580409      3.250606    3.211973    3.289238    3.224479
    50.000      0.075857    0.071142    0.080573    0.079577      0.176096    0.169132    0.183060    0.174758      0.379172    0.366158    0.392187    0.363560      0.767986    0.748772    0.787199    0.747404      1.591525    1.564477    1.618572    1.580409      3.247248    3.210341    3.284155    3.224479
    50.200      0.075450    0.070659    0.080241    0.079577      0.176952    0.170251    0.183652    0.174758      0.379407    0.366681    0.392133    0.363560      0.767803    0.748879    0.786727    0.747404      1.589786    1.563734    1.615838    1.580409      3.244204    3.208987    3.279422    3.224479
    50.400      0.075058    0.070113    0.080003    0.079577      0.177819    0.171312    0.184326    0.174758      0.379796    0.367350    0.392242    0.363560      0.767964    0.749362    0.786566    0.747404      1.588263    1.563197    1.613330    1.580409      3.241464    3.207838    3.275090    3.224479
    50.600      0.074679    0.069510    0.079848    0.079577      0.178680    0.172286    0.185073    0.174758      0.380326    0.368148    0.392505    0.363560      0.768451    0.750183    0.786719    0.747404      1.586945    1.562818    1.611071    1.580409      3.239028    3.206850    3.271206    3.224479
    50.800      0.074313    0.068868    0.079759    0.079577      0.179528    0.173167    0.185890    0.174758      0.380997    0.369079    0.392914    0.363560      0.769235    0.751299    0.787172    0.747404      1.585830    1.562556    1.609103    1.580409      3.236907    3.205988    3.267825    3.224479
    51.000      0.073967    0.068210    0.079725    0.079577      0.180352    0.173941    0.186764    0.174758      0.381796    0.370131    0.393461    0.363560      0.770274    0.752645    0.787902    0.747404      1.584927    1.562388    1.607466    1.580409      3.235126    3.205234    3.265017    3.224479
    51.200      0.073652    0.067567    0.079737    0.079577      0.181148    0.174613    0.187682    0.174758      0.382719    0.371302    0.394136    0.363560      0.771534    0.754168    0.788901    0.747404      1.584242    1.562307    1.606177    1.580409      3.233710    3.204593    3.262827    3.224479
    51.400      0.073375    0.066969    0.079782    0.079577      0.181904    0.175185    0.188622    0.174758      0.383745    0.372573    0.394918    0.363560      0.772963    0.755806    0.790119    0.747404      1.583734    1.562257    1.605210    1.580409      3.232626    3.204024    3.261227    3.224479
    51.600      0.073136    0.066432    0.079841    0.079577      0.182595    0.175636    0.189553    0.174758      0.384839    0.373899    0.395778    0.363560      0.774509    0.757511    0.791506    0.747404      1.583351    1.562168    1.604534    1.580409      3.231839    3.203505    3.260174    3.224479
    51.800      0.072929    0.065962    0.079896    0.079577      0.183199    0.175951    0.190447    0.174758      0.385965    0.375231    0.396700    0.363560      0.776137    0.759249    0.793024    0.747404      1.583043    1.561980    1.604106    1.580409      3.231308    3.203016    3.259601    3.224479
    52.000      0.072751    0.065563    0.079939    0.064563      0.183707    0.176130    0.191284    0.190686      0.387099    0.376531    0.397666    0.399389      0.777797    0.760980    0.794613    0.810789      1.582761    1.561655    1.603867    1.576813      3.230966    3.202533    3.259399    3.233940
    52.200      0.072604    0.065239    0.079969    0.064563      0.184117    0.176182    0.192051    0.190686      0.388217    0.377779    0.398655    0.399389      0.779420    0.762642    0.796198    0.810789      1.582468    1.561173    1.603763    1.576813      3.230784    3.202076    3.259491    3.233940
    52.400      0.072483    0.064986    0.079980    0.064563      0.184415    0.176112    0.192719    0.190686      0.389282    0.378938    0.399627    0.399389      0.780931    0.764165    0.797698    0.810789      1.582104    1.560495    1.603714    1.576813      3.230657    3.201593    3.259720    3.233940
    52.600      0.072371    0.064790    0.079952    0.064563      0.184577    0.175909    0.193245    0.190686      0.390241    0.379957    0.400525    0.399389      0.782242    0.765465    0.799018    0.810789      1.581592    1.559562    1.603621    1.576813      3.230481    3.201021    3.259941    3.233940
    52.800      0.072253    0.064635    0.079871    0.064563      0.184594    0.175580    0.193609    0.190686      0.391072    0.380815    0.401330    0.399389      0.783328    0.766533    0.800124    0.810789      1.580887    1.558356    1.603419    1.576813      3.230203    3.200320    3.260087    3.233940
    53.000      0.072123    0.064514    0.079731    0.064563      0.184479    0.175142    0.193815    0.190686      0.391774    0.381504    0.402044    0.399389      0.784190    0.767380    0.801000    0.810789      1.579979    1.556885    1.603072    1.576813      3.229827    3.199499    3.260155    3.233940
    53.200      0.071974    0.064417    0.079532    0.064563      0.184241    0.174609    0.193873    0.190686      0.392354    0.382023    0.402685    0.399389      0.784839    0.768025    0.801654    0.810789      1.578894    1.555200    1.602588    1.576813      3.229371    3.198589    3.260152    3.233940
    53.400      0.071798    0.064329    0.079266    0.064563      0.183884    0.173985    0.193783    0.190686      0.392814    0.382372    0.403257    0.399389      0.785296    0.768487    0.802106    0.810789      1.577633    1.553313    1.601954    1.576813      3.228775    3.197554    3.259996    3.233940
    53.600      0.071594    0.064249    0.078939    0.064563      0.183424    0.173287    0.193561    0.190686      0.393148    0.382547    0.403748    0.399389      0.785573    0.768782    0.802364    0.810789      1.576217    1.551260    1.601174    1.576813      3.228040    3.196420    3.259661    3.233940
    53.800      0.071361    0.064169    0.078554    0.064563      0.182872    0.172526    0.193219    0.190686      0.393353    0.382553    0.404153    0.399389      0.785713    0.768952    0.802475    0.810789      1.574762    1.549175    1.600348    1.576813      3.227299    3.195336    3.259262    3.233940
    54.000      0.071091    0.064075    0.078107    0.076684      0.182231    0.171706    0.192757    0.186645      0.393407    0.382372    0.404442    0.416697      0.785759    0.769035    0.802483    0.789987      1.573401    1.547215    1.599586    1.576813      3.226708    3.194465    3.258952    3.233940
    54.200      0.070782    0.063962    0.077602    0.076684      0.181494    0.170825    0.192162    0.186645      0.393268    0.381973    0.404562    0.416697      0.785708    0.769027    0.802389    0.789987      1.572188    1.545450    1.598926    1.576813      3.226303    3.193858    3.258748    3.233940
    54.400      0.070440    0.063828    0.077052    0.076684      0.180660    0.169891    0.191429    0.186645      0.392908    0.381345    0.404471    0.416697      0.785553    0.768925    0.802180    0.789987      1.571108    1.543889    1.598327    1.576813      3.226061    3.193521    3.258601    3.233940
    54.600      0.070066    0.063669    0.076462    0.076684      0.179734    0.168919    0.190549    0.186645      0.392322    0.380496    0.404147    0.416697      0.785285    0.768729    0.801841    0.789987      1.570156    1.542564    1.597748    1.576813      3.226000    3.193491    3.258509    3.233940
    54.800      0.069665    0.063486    0.075844    0.076684      0.178727    0.167925    0.189529    0.186645      0.391510    0.379444    0.403577    0.416697      0.784881    0.768414    0.801348    0.789987      1.569347    1.541502    1.597193    1.576813      3.226179    3.193823    3.258534    3.233940
    55.000      0.069231    0.063265    0.075198    0.076684      0.177630    0.166902    0.188357    0.186645      0.390463    0.378192    0.402734    0.416697      0.784289    0.767930    0.800648    0.789987      1.568671    1.540689    1.596652    1.576813      3.226613    3.194519    3.258707    3.233940
    55.200      0.068760    0.063000    0.074521    0.076684      0.176431    0.165842    0.187019    0.186645      0.389178    0.376754    0.401603    0.416697      0.783475    0.767238    0.799712    0.789987      1.568100    1.540106    1.596095    1.576813      3.227285    3.195536    3.259035    3.233940
    55.400      0.068255    0.062692    0.073818    0.076684      0.175137    0.164746    0.185529    0.186645      0.387683    0.375159    0.400206    0.416697      0.782459    0.766348    0.798569    0.789987      1.567661    1.539788    1.595534    1.576813      3.228239    3.196889    3.259590    3.233940
    55.600      0.067719    0.062340    0.073098    0.076684      0.173776    0.163630    0.183923    0.186645      0.386024    0.373450    0.398599    0.416697      0.781274    0.765282    0.797265    0.789987      1.567403    1.539794    1.595012    1.576813      3.229492    3.198568    3.260416    3.233940
    55.800      0.067154    0.061943    0.072364    0.076684      0.172353    0.162490    0.182216    0.186645      0.384220    0.371638    0.396803    0.416697      0.779909    0.764017    0.795802    0.789987      1.567339    1.540126    1.594553    1.576813      3.231024    3.200549    3.261499    3.233940
    56.000      0.066565    0.061508    0.071622    0.058636      0.170879    0.161331    0.180428    0.157759      0.382306    0.369757    0.394855    0.357401      0.778405    0.762583    0.794228    0.748307      1.567501    1.540788    1.594214    1.572341      3.232860    3.202838    3.262881    3.274338
    56.200      0.065948    0.061032    0.070864    0.058636      0.169381    0.160169    0.178594    0.157759      0.380327    0.367851    0.392802    0.357401      0.776808    0.761023    0.792593    0.748307      1.567905    1.541768    1.594041    1.572341      3.235077    3.205456    3.264698    3.274338
    56.400      0.065310    0.060524    0.070095    0.058636      0.167891    0.159029    0.176754    0.157759      0.378354    0.365987    0.390720    0.357401      0.775171    0.759394    0.790947    0.748307      1.568577    1.543071    1.594084    1.572341      3.237737    3.208401    3.267073    3.274338
    56.600      0.064671    0.060006    0.069335    0.058636      0.166444    0.157937    0.174951    0.157759      0.376454    0.364229    0.388679    0.357401      0.773567    0.757776    0.789359    0.748307      1.569549    1.544695    1.594403    1.572341      3.240805    3.211595    3.270015    3.274338
    56.800      0.064039    0.059487    0.068591    0.058636      0.165056    0.156905    0.173207    0.157759      0.374684    0.362630    0.386739    0.357401      0.772080    0.756258    0.787902    0.748307      1.570861    1.546662    1.595061    1.572341      3.244310    3.215058    3.273562    3.274338
    57.000      0.063425    0.058977    0.067873    0.058636      0.163746    0.155945    0.171547    0.157759      0.373090    0.361231    0.384950    0.357401      0.770763    0.754912    0.786615    0.748307      1.572547    1.548989    1.596106    1.572341      3.248282    3.218832    3.277733    3.274338
    57.200      0.062834    0.058484    0.067185    0.058636      0.162526    0.155067    0.169986    0.157759      0.371709    0.360068    0.383350    0.357401      0.769655    0.753780    0.785531    0.748307      1.574595    1.551645    1.597544    1.572341      3.252669    3.222875    3.282462    3.274338
    57.400      0.062281    0.058022    0.066539    0.058636      0.161404    0.154276    0.168532    0.157759      0.370571    0.359169    0.381974    0.357401      0.768809    0.752918    0.784699    0.748307      1.577025    1.554631    1.599418    1.572341      3.257418    3.227160    3.287675    3.274338
    57.600      0.061777    0.057603    0.065952    0.058636      0.160379    0.153568    0.167190    0.157759      0.369688    0.358536    0.380839    0.357401      0.768251    0.752355    0.784146    0.748307      1.579833    1.557929    1.601736    1.572341      3.262435    3.231630    3.293240    3.274338
    57.800      0.061329    0.057228    0.065431    0.058636      0.159448    0.152933    0.165963    0.157759      0.369061    0.358163    0.379958    0.357401      0.767964    0.752077    0.783852    0.748307      1.582964    1.561479    1.604450    1.572341      3.267601    3.236195    3.299007    3.274338
    58.000      0.060952    0.056912    0.064991    0.056648      0.158604    0.152360    0.164847    0.142970      0.368677    0.358028    0.379326    0.345285      0.767906    0.752042    0.783770    0.756660      1.586333    1.565195    1.607470    1.572341      3.272761    3.240742    3.304781    3.274338
    58.200      0.060659    0.056670    0.064648    0.056648      0.157845    0.151845    0.163846    0.142970      0.368526    0.358109    0.378942    0.345285      0.768049    0.752217    0.783880    0.756660      1.589862    1.569015    1.610709    1.572341      3.277747    3.245156    3.310338    3.274338
    58.400      0.060454    0.056505    0.064404    0.056648      0.157185    0.151390    0.162979    0.142970      0.368613    0.358399    0.378828    0.345285      0.768368    0.752574    0.784162    0.756660      1.593472    1.572879    1.614065    1.572341      3.282404    3.249330    3.315477    3.274338
    58.600      0.060330    0.056408    0.064252    0.056648      0.156620    0.150991    0.162249    0.142970      0.368931    0.358881    0.378981    0.345285      0.768846    0.753101    0.784591    0.756660      1.597103    1.576754    1.617452    1.572341      3.286642    3.253204    3.320080    3.274338
    58.800      0.060291    0.056387    0.064195    0.056648      0.156164    0.150655    0.161674    0.142970      0.369493    0.359567    0.379420    0.345285      0.769456    0.753775    0.785136    0.756660      1.600673    1.580584    1.620762    1.572341      3.290349    3.256683    3.324015    3.274338
    59.000      0.060344    0.056449    0.064239    0.056648      0.155836    0.150398    0.161273    0.142970      0.370298    0.360461    0.380134    0.345285      0.770168    0.754577    0.785759    0.756660      1.604098    1.584310    1.623886    1.572341      3.293437    3.259690    3.327183    3.274338
    59.200      0.060494    0.056602    0.064386    0.056648      0.155645    0.150235    0.161055    0.142970      0.371321    0.361555    0.381088    0.345285      0.770975    0.755515    0.786435    0.756660      1.607359    1.587928    1.626791    1.572341      3.295875    3.262183    3.329567    3.274338
    59.400      0.060741    0.056846    0.064636    0.056648      0.155592    0.150169    0.161016    0.142970      0.372536    0.362831    0.382241    0.345285      0.771881    0.756602    0.787161    0.756660      1.610441    1.591433    1.629449    1.572341      3.297684    3.264151    3.331218    3.274338
    59.600      0.061079    0.057178    0.064980    0.056648      0.155668    0.150196    0.161139    0.142970      0.373903    0.364261    0.383546    0.345285      0.772875    0.757823    0.787928    0.756660      1.613317    1.594804    1.631830    1.572341      3.298899    3.265595    3.332202    3.274338
    59.800      0.061496    0.057590    0.065402    0.056648      0.155865    0.150325    0.161405    0.142970      0.375397    0.365828    0.384966    0.345285      0.773917    0.759128    0.788706    0.756660      1.615944    1.597995    1.633892    1.572341      3.299546    3.266518    3.332573    3.274338
    60.000      0.061979    0.058071    0.065888    0.069141      0.156180    0.150562    0.161799    0.166982      0.376979    0.367500    0.386458    0.413542      0.774981    0.760482    0.789480    0.804907      1.618306    1.600984    1.635628    1.640964      3.299664    3.266941    3.332386    3.271661


==> Table_4_NGC_2287.txt <==
%auto-ignore
NGC 2287
    r,arcmin    Jlim=11                                           Jlim=12                                           Jlim=13                                           Jlim=14                                           Jlim=15                                           Jlim=16
                   F        confidence  interval    histogram        F        confidence  interval    histogram        F        confidence  interval    histogram        F        confidence  interval    histogram        F        confidence  interval    histogram        F        confidence  interval    histogram
     0.000      0.241070    0.202440    0.279701    0.298416      0.390958    0.352763    0.429154    0.437676      0.637055    0.577394    0.696717    0.696303      1.022053    0.933383    1.110724    1.094190      1.623679    1.524776    1.722583    1.651232      2.847557    2.724033    2.971081    2.964261
     0.400      0.240801    0.202263    0.279340    0.298416      0.390638    0.352573    0.428702    0.437676      0.636798    0.577304    0.696292    0.696303      1.022051    0.933611    1.110491    1.094190      1.623599    1.525082    1.722116    1.651232      2.846888    2.723770    2.970005    2.964261
     0.800      0.239993    0.201714    0.278272    0.298416      0.389702    0.352038    0.427367    0.437676      0.636033    0.577017    0.695049    0.696303      1.021957    0.934196    1.109718    1.094190      1.623383    1.526009    1.720757    1.651232      2.844766    2.722853    2.966680    2.964261
     1.200      0.238641    0.200780    0.276503    0.298416      0.388154    0.351152    0.425156    0.437676      0.634668    0.576428    0.692908    0.696303      1.021734    0.935100    1.108368    1.094190      1.623050    1.527550    1.718551    1.651232      2.841238    2.721282    2.961194    2.964261
     1.600      0.236728    0.199417    0.274038    0.298416      0.385998    0.349891    0.422104    0.437676      0.632599    0.575434    0.689765    0.696303      1.021363    0.936264    1.106463    1.094190      1.622730    1.529770    1.715690    1.651232      2.836808    2.719475    2.954141    2.964261
     2.000      0.234303    0.197672    0.270933    0.298416      0.383300    0.348294    0.418306    0.437676      0.629819    0.574009    0.685629    0.696303      1.020833    0.937617    1.104049    1.094190      1.622450    1.532585    1.712315    1.651232      2.831830    2.717691    2.945970    2.964261
     2.400      0.231431    0.195608    0.267254    0.298416      0.380169    0.346434    0.413905    0.437676      0.626450    0.572241    0.680658    0.696303      1.020078    0.939062    1.101093    1.094190      1.621992    1.535670    1.708315    1.651232      2.826311    2.715843    2.936779    2.964261
     2.800      0.228156    0.193257    0.263056    0.298416      0.376649    0.344326    0.408972    0.437676      0.622568    0.570170    0.674966    0.696303      1.019060    0.940534    1.097587    1.094190      1.621336    1.538896    1.703775    1.651232      2.820370    2.713946    2.926794    2.964261
     3.200      0.224460    0.190589    0.258331    0.298416      0.372662    0.341869    0.403455    0.437676      0.618079    0.567680    0.668478    0.696303      1.017528    0.941757    1.093299    1.094190      1.620252    1.541917    1.698587    1.651232      2.813826    2.711712    2.915941    2.964261
     3.600      0.220358    0.187606    0.253111    0.298416      0.368169    0.338996    0.397342    0.437676      0.612925    0.564687    0.661162    0.696303      1.015235    0.942438    1.088032    1.094190      1.618539    1.544440    1.692637    1.651232      2.806456    2.708834    2.904079    2.964261
     4.000      0.215896    0.184331    0.247461    0.198944      0.363153    0.335651    0.390655    0.358099      0.607104    0.561158    0.653050    0.603462      1.011950    0.942299    1.081602    0.974824      1.615970    1.546148    1.685793    1.584918      2.798142    2.705110    2.891173    2.732160
     4.400      0.211139    0.180811    0.241466    0.198944      0.357682    0.331853    0.383511    0.358099      0.600666    0.557106    0.644225    0.603462      1.007600    0.941231    1.073969    0.974824      1.612434    1.546824    1.678044    1.584918      2.788994    2.700555    2.877433    2.732160
     4.800      0.206139    0.177079    0.235199    0.198944      0.351832    0.327632    0.376032    0.358099      0.593612    0.552495    0.634730    0.603462      1.002177    0.939186    1.065169    0.974824      1.607901    1.546343    1.669460    1.584918      2.779056    2.695094    2.863018    2.732160
     5.200      0.200937    0.173159    0.228715    0.198944      0.345665    0.323013    0.368318    0.358099      0.585942    0.547271    0.624613    0.603462      0.995675    0.936128    1.055222    0.974824      1.602380    1.544659    1.660100    1.584918      2.768333    2.688630    2.848036    2.732160
     5.600      0.195613    0.169123    0.222102    0.198944      0.339290    0.318058    0.360522    0.358099      0.577759    0.541490    0.614028    0.603462      0.988219    0.932148    1.044290    0.974824      1.596011    1.541866    1.650157    1.584918      2.756981    2.681251    2.832711    2.732160
     6.000      0.190244    0.165043    0.215445    0.198944      0.332788    0.312817    0.352759    0.358099      0.569139    0.535179    0.603100    0.603462      0.979915    0.927310    1.032520    0.974824      1.588820    1.537926    1.639714    1.584918      2.745020    2.672946    2.817094    2.732160
     6.400      0.184880    0.160968    0.208792    0.198944      0.326200    0.307311    0.345089    0.358099      0.560158    0.528362    0.591954    0.603462      0.970789    0.921593    1.019986    0.974824      1.580729    1.532729    1.628729    1.584918      2.732523    2.663765    2.801281    2.732160
     6.800      0.179602    0.156979    0.202226    0.198944      0.319617    0.301627    0.337606    0.358099      0.550944    0.521110    0.580778    0.603462      0.960953    0.915071    1.006834    0.974824      1.571813    1.526335    1.617292    1.584918      2.719642    2.653832    2.785452    2.732160
     7.200      0.174458    0.153116    0.195801    0.198944      0.313106    0.295842    0.330371    0.358099      0.541574    0.513443    0.569705    0.603462      0.950513    0.907827    0.993199    0.974824      1.562090    1.518755    1.605426    1.584918      2.706326    2.643050    2.769602    2.732160
     7.600      0.169489    0.149410    0.189569    0.198944      0.306705    0.290004    0.323406    0.358099      0.532107    0.505389    0.558826    0.603462      0.939561    0.899929    0.979193    0.974824      1.551550    1.510005    1.593095    1.584918      2.692508    2.631369    2.753647    2.732160
     8.000      0.164747    0.145898    0.183595    0.131303      0.300444    0.284164    0.316724    0.266585      0.522612    0.497006    0.548218    0.485423      0.928173    0.891410    0.964936    0.966866      1.540283    1.500210    1.580355    1.571655      2.678266    2.618885    2.737646    2.701655
     8.400      0.160278    0.142616    0.177939    0.131303      0.294382    0.278409    0.310356    0.266585      0.513192    0.488413    0.537971    0.485423      0.916483    0.882379    0.950587    0.966866      1.528455    1.489592    1.567318    1.571655      2.663704    2.605732    2.721676    2.701655
     8.800      0.156079    0.139553    0.172604    0.131303      0.288526    0.272767    0.304285    0.266585      0.503885    0.479697    0.528072    0.485423      0.904614    0.872964    0.936264    0.966866      1.516152    1.478297    1.554008    1.571655      2.648836    2.591992    2.705680    2.701655
     9.200      0.152137    0.136688    0.167585    0.131303      0.282850    0.267235    0.298464    0.266585      0.494674    0.470901    0.518448    0.485423      0.892654    0.863248    0.922060    0.966866      1.503412    1.466412    1.540413    1.571655      2.633606    2.577674    2.689537    2.701655
     9.600      0.148449    0.134016    0.162882    0.131303      0.277333    0.261812    0.292854    0.266585      0.485547    0.462057    0.509037    0.485423      0.880619    0.853253    0.907984    0.966866      1.490244    1.453984    1.526504    1.571655      2.618058    2.562900    2.673216    2.701655
    10.000      0.144980    0.131495    0.158465    0.131303      0.271944    0.256479    0.287410    0.266585      0.476502    0.453200    0.499804    0.485423      0.868457    0.842926    0.893988    0.966866      1.476659    1.441051    1.512267    1.571655      2.602242    2.547765    2.656719    2.701655
    10.400      0.141693    0.129079    0.154307    0.131303      0.266664    0.251224    0.282104    0.266585      0.467548    0.444364    0.490732    0.485423      0.856138    0.832225    0.880051    0.966866      1.462702    1.427685    1.497718    1.571655      2.586254    2.532374    2.640133    2.701655
    10.800      0.138541    0.126712    0.150369    0.131303      0.261461    0.246024    0.276898    0.266585      0.458663    0.435546    0.481779    0.485423      0.843614    0.821089    0.866139    0.966866      1.448403    1.413954    1.482852    1.571655      2.570172    2.516790    2.623555    2.701655
    11.200      0.135452    0.124317    0.146587    0.131303      0.256271    0.240820    0.271722    0.266585      0.449810    0.426729    0.472891    0.485423      0.830809    0.809435    0.852183    0.966866      1.433742    1.399860    1.467624    1.571655      2.554036    2.501069    2.607003    2.701655
    11.600      0.132392    0.121856    0.142929    0.131303      0.251054    0.235581    0.266528    0.266585      0.440971    0.417926    0.464016    0.485423      0.817711    0.797246    0.838177    0.966866      1.418724    1.385426    1.452021    1.571655      2.537900    2.485306    2.590494    2.701655
    12.000      0.129340    0.119306    0.139373    0.136419      0.245791    0.230297    0.261284    0.238732      0.432150    0.409175    0.455124    0.389361      0.804422    0.784630    0.824215    0.684935      1.403433    1.370759    1.436106    1.298818      2.521813    2.469565    2.574061    2.438481
    12.400      0.126273    0.116649    0.135897    0.136419      0.240473    0.224976    0.255969    0.238732      0.423371    0.400530    0.446211    0.389361      0.791038    0.771703    0.810372    0.684935      1.387985    1.355992    1.419978    1.298818      2.505846    2.453948    2.557744    2.438481
    12.800      0.123188    0.113882    0.132493    0.136419      0.235097    0.219629    0.250565    0.238732      0.414655    0.392036    0.437275    0.389361      0.777607    0.758548    0.796666    0.684935      1.372509    1.341262    1.403755    1.298818      2.490063    2.438546    2.541580    2.438481
    13.200      0.120089    0.111018    0.129160    0.136419      0.229660    0.214256    0.245065    0.238732      0.406031    0.383731    0.428332    0.389361      0.764193    0.745266    0.783120    0.684935      1.357130    1.326701    1.387560    1.298818      2.474532    2.423452    2.525612    2.438481
    13.600      0.116983    0.108075    0.125891    0.136419      0.224173    0.208868    0.239477    0.238732      0.397524    0.375641    0.419407    0.389361      0.750876    0.731978    0.769773    0.684935      1.341968    1.312419    1.371517    1.298818      2.459284    2.408721    2.509847    2.438481
    14.000      0.113891    0.105099    0.122682    0.136419      0.218679    0.203520    0.233839    0.238732      0.389189    0.367814    0.410563    0.389361      0.737779    0.718855    0.756703    0.684935      1.327143    1.298521    1.355766    1.298818      2.444369    2.394435    2.494303    2.438481
    14.400      0.110853    0.102156    0.119550    0.136419      0.213251    0.198283    0.228219    0.238732      0.381118    0.360335    0.401901    0.389361      0.725056    0.706100    0.744013    0.684935      1.312815    1.285153    1.340478    1.298818      2.429918    2.380750    2.479086    2.438481
    14.800      0.107879    0.099271    0.116487    0.136419      0.207904    0.193172    0.222635    0.238732      0.373347    0.353236    0.393459    0.389361      0.712816    0.693866    0.731766    0.684935      1.299068    1.272373    1.325763    1.298818      2.415969    2.367725    2.464212    2.438481
    15.200      0.104975    0.096459    0.113490    0.136419      0.202642    0.188191    0.217092    0.238732      0.365867    0.346494    0.385240    0.389361      0.701155    0.682268    0.720043    0.684935      1.285967    1.260218    1.311717    1.298818      2.402517    2.355369    2.449665    2.438481
    15.600      0.102157    0.093740    0.110573    0.136419      0.197500    0.183373    0.211627    0.238732      0.358692    0.340109    0.377274    0.389361      0.690188    0.671426    0.708949    0.684935      1.273617    1.248766    1.298468    1.298818      2.389646    2.343758    2.435534    2.438481
    16.000      0.099440    0.091126    0.107753    0.070736      0.192521    0.178753    0.206289    0.152523      0.351824    0.334056    0.369592    0.311678      0.679961    0.661378    0.698544    0.625567      1.262056    1.238018    1.286094    1.184820      2.377428    2.332930    2.421926    2.252484
    16.400      0.096830    0.088622    0.105037    0.070736      0.187742    0.174356    0.201127    0.152523      0.345262    0.328297    0.362228    0.311678      0.670500    0.652140    0.688860    0.625567      1.251287    1.227949    1.274625    1.184820      2.365913    2.322892    2.408935    2.252484
    16.800      0.094323    0.086218    0.102428    0.070736      0.183177    0.170185    0.196170    0.152523      0.339015    0.322818    0.355212    0.311678      0.661827    0.643737    0.679918    0.625567      1.241294    1.218533    1.264055    1.184820      2.355133    2.313632    2.396635    2.252484
    17.200      0.091903    0.083893    0.099913    0.070736      0.178816    0.166220    0.191412    0.152523      0.333075    0.317603    0.348546    0.311678      0.653913    0.636146    0.671679    0.625567      1.232011    1.209715    1.254307    1.184820      2.345040    2.305065    2.385015    2.252484
    17.600      0.089548    0.081625    0.097471    0.070736      0.174620    0.162420    0.186820    0.152523      0.327409    0.312614    0.342204    0.311678      0.646710    0.629328    0.664091    0.625567      1.223410    1.201489    1.245332    1.184820      2.335603    2.297135    2.374072    2.252484
    18.000      0.087239    0.079400    0.095077    0.070736      0.170555    0.158750    0.182360    0.152523      0.321985    0.307825    0.336145    0.311678      0.640153    0.623214    0.657092    0.625567      1.215446    1.193833    1.237060    1.184820      2.326807    2.289801    2.363812    2.252484
    18.400      0.084990    0.077237    0.092742    0.070736      0.166640    0.155227    0.178054    0.152523      0.316829    0.303268    0.330390    0.311678      0.634249    0.617801    0.650696    0.625567      1.208173    1.186812    1.229533    1.184820      2.318726    2.283118    2.354333    2.252484
    18.800      0.082828    0.075166    0.090490    0.070736      0.162899    0.151865    0.173934    0.152523      0.311974    0.298966    0.324983    0.311678      0.628984    0.613051    0.644918    0.625567      1.201613    1.180450    1.222776    1.184820      2.311414    2.277116    2.345712    2.252484
    19.200      0.080777    0.073210    0.088344    0.070736      0.159346    0.148672    0.170020    0.152523      0.307420    0.294917    0.319924    0.311678      0.624320    0.608892    0.639748    0.625567      1.195779    1.174757    1.216801    1.184820      2.304932    2.271853    2.338011    2.252484
    19.600      0.078845    0.071379    0.086311    0.070736      0.155988    0.145651    0.166325    0.152523      0.303144    0.291098    0.315189    0.311678      0.620181    0.605233    0.635129    0.625567      1.190639    1.169709    1.211568    1.184820      2.299261    2.267312    2.331210    2.252484
    20.000      0.077042    0.069681    0.084402    0.077769      0.152852    0.142822    0.162881    0.142878      0.299145    0.287514    0.310776    0.292990      0.616516    0.602022    0.631011    0.605874      1.186171    1.165300    1.207042    1.193662      2.294323    2.263410    2.325235    2.305938
    20.400      0.075368    0.068113    0.082623    0.077769      0.149935    0.140177    0.159694    0.142878      0.295436    0.284184    0.306687    0.292990      0.613287    0.599206    0.627368    0.605874      1.182354    1.161509    1.203200    1.193662      2.290046    2.260063    2.320028    2.305938
    20.800      0.073837    0.066687    0.080986    0.077769      0.147252    0.137726    0.156779    0.142878      0.292030    0.281124    0.302936    0.292990      0.610450    0.596719    0.624181    0.605874      1.179152    1.158280    1.200024    1.193662      2.286378    2.257178    2.315578    2.305938
    21.200      0.072464    0.065421    0.079507    0.077769      0.144819    0.135485    0.154153    0.142878      0.288953    0.278358    0.299548    0.292990      0.607958    0.594493    0.621423    0.605874      1.176480    1.155524    1.197437    1.193662      2.283197    2.254605    2.311788    2.305938
    21.600      0.071263    0.064329    0.078196    0.077769      0.142643    0.133468    0.151818    0.142878      0.286226    0.275904    0.296548    0.292990      0.605777    0.592476    0.619079    0.605874      1.174276    1.153188    1.195363    1.193662      2.280432    2.252263    2.308601    2.305938
    22.000      0.070233    0.063414    0.077052    0.077769      0.140725    0.131679    0.149770    0.142878      0.283857    0.273767    0.293946    0.292990      0.603887    0.590638    0.617137    0.605874      1.172499    1.151257    1.193742    1.193662      2.278022    2.250081    2.305964    2.305938
    22.400      0.069369    0.062666    0.076071    0.077769      0.139051    0.130108    0.147994    0.142878      0.281823    0.271927    0.291719    0.292990      0.602255    0.588957    0.615553    0.605874      1.171098    1.149696    1.192500    1.193662      2.275927    2.248014    2.303840    2.305938
    22.800      0.068665    0.062082    0.075249    0.077769      0.137623    0.128762    0.146484    0.142878      0.280137    0.270398    0.289875    0.292990      0.600886    0.587473    0.614300    0.605874      1.170030    1.148491    1.191568    1.193662      2.274129    2.246055    2.302204    2.305938
    23.200      0.068106    0.061642    0.074570    0.077769      0.136429    0.127639    0.145219    0.142878      0.278799    0.269186    0.288412    0.292990      0.599829    0.586261    0.613397    0.605874      1.169336    1.147706    1.190966    1.193662      2.272690    2.244280    2.301100    2.305938
    23.600      0.067660    0.061311    0.074009    0.077769      0.135443    0.126721    0.144165    0.142878      0.277796    0.268285    0.287307    0.292990      0.599109    0.585369    0.612850    0.605874      1.169022    1.147351    1.190692    1.193662      2.271613    2.242732    2.300495    2.305938
    24.000      0.067299    0.061059    0.073540    0.052031      0.134642    0.125993    0.143291    0.123957      0.277118    0.267689    0.286547    0.247914      0.598735    0.584821    0.612649    0.586119      1.169085    1.147412    1.190757    1.135509      2.270874    2.241412    2.300337    2.255715
    24.400      0.067002    0.060861    0.073142    0.052031      0.134003    0.125437    0.142570    0.123957      0.276742    0.267380    0.286104    0.247914      0.598659    0.584588    0.612730    0.586119      1.169474    1.147812    1.191135    1.135509      2.270424    2.240290    2.300557    2.255715
    24.800      0.066757    0.060709    0.072805    0.052031      0.133513    0.125039    0.141987    0.123957      0.276644    0.267339    0.285949    0.247914      0.598833    0.584634    0.613031    0.586119      1.170133    1.148484    1.191781    1.135509      2.270212    2.239346    2.301078    2.255715
    25.200      0.066556    0.060592    0.072520    0.052031      0.133150    0.124778    0.141521    0.123957      0.276786    0.267527    0.286045    0.247914      0.599211    0.584925    0.613497    0.586119      1.170993    1.149356    1.192630    1.135509      2.270140    2.238500    2.301781    2.255715
    25.600      0.066379    0.060494    0.072263    0.052031      0.132885    0.124632    0.141138    0.123957      0.277132    0.267909    0.286354    0.247914      0.599729    0.585401    0.614057    0.586119      1.171989    1.150363    1.193616    1.135509      2.270115    2.237677    2.302554    2.255715
    26.000      0.066207    0.060401    0.072014    0.052031      0.132699    0.124580    0.140819    0.123957      0.277654    0.268453    0.286855    0.247914      0.600352    0.586025    0.614679    0.586119      1.173117    1.151497    1.194737    1.135509      2.270078    2.236845    2.303310    2.255715
    26.400      0.066019    0.060292    0.071745    0.052031      0.132566    0.124594    0.140539    0.123957      0.278310    0.269108    0.287512    0.247914      0.601041    0.586753    0.615329    0.586119      1.174350    1.152736    1.195965    1.135509      2.269981    2.235978    2.303985    2.255715
    26.800      0.065803    0.060161    0.071444    0.052031      0.132466    0.124647    0.140285    0.123957      0.279055    0.269822    0.288288    0.247914      0.601724    0.587515    0.615933    0.586119      1.175641    1.154035    1.197247    1.135509      2.269822    2.235099    2.304544    2.255715
    27.200      0.065563    0.060009    0.071116    0.052031      0.132391    0.124720    0.140061    0.123957      0.279862    0.270556    0.289168    0.247914      0.602365    0.588276    0.616455    0.586119      1.176980    1.155388    1.198572    1.135509      2.269625    2.234260    2.304991    2.255715
    27.600      0.065303    0.059841    0.070764    0.052031      0.132329    0.124800    0.139858    0.123957      0.280699    0.271276    0.290122    0.247914      0.602954    0.589026    0.616881    0.586119      1.178352    1.156778    1.199926    1.135509      2.269414    2.233486    2.305342    2.255715
    28.000      0.065031    0.059667    0.070396    0.071620      0.132273    0.124876    0.139671    0.131303      0.281538    0.271959    0.291118    0.294437      0.603473    0.589744    0.617201    0.603462      1.179726    1.158164    1.201287    1.189683      2.269183    2.232774    2.305593    2.277242
    28.400      0.064765    0.059501    0.070029    0.071620      0.132234    0.124954    0.139514    0.131303      0.282382    0.272613    0.292152    0.294437      0.603919    0.590416    0.617423    0.603462      1.181106    1.159544    1.202668    1.189683      2.268969    2.232174    2.305765    2.277242
    28.800      0.064520    0.059359    0.069680    0.071620      0.132226    0.125046    0.139405    0.131303      0.283244    0.273256    0.293233    0.294437      0.604297    0.591027    0.617568    0.603462      1.182506    1.160926    1.204086    1.189683      2.268809    2.231753    2.305865    2.277242
    29.200      0.064297    0.059242    0.069352    0.071620      0.132241    0.125143    0.139339    0.131303      0.284108    0.273880    0.294336    0.294437      0.604577    0.591536    0.617618    0.603462      1.183870    1.162259    1.205481    1.189683      2.268636    2.231474    2.305799    2.277242
    29.600      0.064095    0.059149    0.069040    0.071620      0.132262    0.125231    0.139293    0.131303      0.284927    0.274455    0.295399    0.294437      0.604700    0.591879    0.617522    0.603462      1.185122    1.163471    1.206774    1.189683      2.268319    2.231212    2.305426    2.277242
    30.000      0.063920    0.059089    0.068751    0.071620      0.132291    0.125314    0.139267    0.131303      0.285668    0.274962    0.296374    0.294437      0.604626    0.591998    0.617255    0.603462      1.186202    1.164490    1.207914    1.189683      2.267774    2.230869    2.304680    2.277242
    30.400      0.063780    0.059068    0.068493    0.071620      0.132328    0.125395    0.139261    0.131303      0.286319    0.275398    0.297241    0.294437      0.604332    0.591853    0.616810    0.603462      1.187064    1.165267    1.208861    1.189683      2.266959    2.230372    2.303546    2.277242
    30.800      0.063679    0.059089    0.068268    0.071620      0.132367    0.125467    0.139268    0.131303      0.286852    0.275741    0.297964    0.294437      0.603772    0.591391    0.616152    0.603462      1.187651    1.165753    1.209549    1.189683      2.265804    2.229631    2.301977    2.277242
    31.200      0.063606    0.059143    0.068070    0.071620      0.132395    0.125517    0.139274    0.131303      0.287229    0.275955    0.298503    0.294437      0.602913    0.590562    0.615263    0.603462      1.187933    1.165925    1.209942    1.189683      2.264262    2.228572    2.299953    2.277242
    31.600      0.063552    0.059218    0.067886    0.071620      0.132405    0.125541    0.139269    0.131303      0.287429    0.276019    0.298838    0.294437      0.601745    0.589346    0.614145    0.603462      1.187889    1.165760    1.210018    1.189683      2.262286    2.227135    2.297436    2.277242
    32.000      0.063508    0.059303    0.067713    0.055002      0.132395    0.125542    0.139247    0.132239      0.287436    0.275918    0.298953    0.294905      0.600277    0.587748    0.612806    0.616725      1.187498    1.165230    1.209767    1.207705      2.259806    2.225247    2.294365    2.260936
    32.400      0.063472    0.059391    0.067553    0.055002      0.132369    0.125528    0.139210    0.132239      0.287248    0.275650    0.298845    0.294905      0.598559    0.585823    0.611295    0.616725      1.186751    1.164312    1.209190    1.207705      2.256805    2.222856    2.290755    2.260936
    32.800      0.063437    0.059471    0.067404    0.055002      0.132317    0.125490    0.139145    0.132239      0.286858    0.275210    0.298506    0.294905      0.596618    0.583612    0.609624    0.616725      1.185627    1.162984    1.208269    1.207705      2.253287    2.219940    2.286635    2.260936
    33.200      0.063396    0.059532    0.067259    0.055002      0.132237    0.125424    0.139049    0.132239      0.286268    0.274597    0.297939    0.294905      0.594471    0.581154    0.607789    0.616725      1.184128    1.161248    1.207009    1.207705      2.249285    2.216512    2.282057    2.260936
    33.600      0.063338    0.059568    0.067108    0.055002      0.132129    0.125334    0.138924    0.132239      0.285498    0.273829    0.297167    0.294905      0.592166    0.578517    0.605815    0.616725      1.182301    1.159150    1.205452    1.207705      2.244855    2.212626    2.277084    2.260936
    34.000      0.063253    0.059568    0.066939    0.055002      0.131988    0.125214    0.138762    0.132239      0.284556    0.272913    0.296198    0.294905      0.589719    0.575737    0.603701    0.616725      1.180160    1.156713    1.203607    1.207705      2.240015    2.208306    2.271725    2.260936
    34.400      0.063142    0.059537    0.066747    0.055002      0.131820    0.125075    0.138565    0.132239      0.283462    0.271870    0.295055    0.294905      0.587156    0.572855    0.601456    0.616725      1.177737    1.153992    1.201482    1.207705      2.234828    2.203634    2.266023    2.260936
    34.800      0.063020    0.059494    0.066547    0.055002      0.131648    0.124939    0.138357    0.132239      0.282268    0.270749    0.293787    0.294905      0.584519    0.569942    0.599097    0.616725      1.175103    1.151088    1.199118    1.207705      2.229403    2.198745    2.260060    2.260936
    35.200      0.062904    0.059459    0.066350    0.055002      0.131491    0.124824    0.138159    0.132239      0.281025    0.269605    0.292445    0.294905      0.581862    0.567076    0.596648    0.616725      1.172329    1.148091    1.196567    1.207705      2.223818    2.193745    2.253890    2.260936
    35.600      0.062801    0.059442    0.066160    0.055002      0.131368    0.124743    0.137994    0.132239      0.279777    0.268478    0.291075    0.294905      0.579254    0.564338    0.594170    0.616725      1.169507    1.145092    1.193921    1.207705      2.218179    2.188745    2.247613    2.260936
    36.000      0.062714    0.059448    0.065980    0.071201      0.131284    0.124702    0.137867    0.134025      0.278551    0.267391    0.289710    0.273286      0.576759    0.561794    0.591724    0.547619      1.166747    1.142199    1.191295    1.139214      2.212633    2.183889    2.241377    2.166392
    36.400      0.062647    0.059477    0.065818    0.071201      0.131240    0.124700    0.137779    0.134025      0.277371    0.266359    0.288384    0.273286      0.574419    0.559485    0.589353    0.547619      1.164121    1.139483    1.188759    1.139214      2.207327    2.179318    2.235337    2.166392
    36.800      0.062609    0.059530    0.065688    0.071201      0.131229    0.124731    0.137726    0.134025      0.276259    0.265394    0.287124    0.273286      0.572262    0.557431    0.587093    0.547619      1.161694    1.137011    1.186377    1.139214      2.202374    2.175123    2.229625    2.166392
    37.200      0.062601    0.059600    0.065602    0.071201      0.131240    0.124783    0.137698    0.134025      0.275220    0.264499    0.285941    0.273286      0.570311    0.555645    0.584978    0.547619      1.159509    1.134823    1.184194    1.139214      2.197860    2.171375    2.224345    2.166392
    37.600      0.062617    0.059670    0.065563    0.071201      0.131254    0.124835    0.137674    0.134025      0.274248    0.263668    0.284827    0.273286      0.568584    0.554127    0.583040    0.547619      1.157580    1.132933    1.182227    1.139214      2.193833    2.168111    2.219556    2.166392
    38.000      0.062642    0.059717    0.065568    0.071201      0.131249    0.124865    0.137634    0.134025      0.273330    0.262891    0.283770    0.273286      0.567073    0.552863    0.581283    0.547619      1.155879    1.131314    1.180444    1.139214      2.190298    2.165316    2.215279    2.166392
    38.400      0.062656    0.059712    0.065601    0.071201      0.131211    0.124861    0.137560    0.134025      0.272456    0.262159    0.282753    0.273286      0.565756    0.551819    0.579693    0.547619      1.154351    1.129912    1.178791    1.139214      2.187244    2.162968    2.211521    2.166392
    38.800      0.062636    0.059631    0.065641    0.071201      0.131120    0.124809    0.137432    0.134025      0.271601    0.261453    0.281749    0.273286      0.564591    0.550950    0.578231    0.547619      1.152935    1.128662    1.177207    1.139214      2.184682    2.161057    2.208307    2.166392
    39.200      0.062578    0.059473    0.065683    0.071201      0.130975    0.124707    0.137242    0.134025      0.270762    0.260776    0.280749    0.273286      0.563580    0.550260    0.576900    0.547619      1.151623    1.127563    1.175683    1.139214      2.182670    2.159629    2.205710    2.166392
    39.600      0.062478    0.059241    0.065714    0.071201      0.130776    0.124561    0.136991    0.134025      0.269952    0.260140    0.279764    0.273286      0.562749    0.549773    0.575725    0.547619      1.150424    1.126624    1.174224    1.139214      2.181260    2.158723    2.203796    2.166392
    40.000      0.062331    0.058942    0.065719    0.059683      0.130534    0.124378    0.136689    0.131682      0.269172    0.259546    0.278798    0.258627      0.562097    0.549478    0.574715    0.557042      1.149311    1.125807    1.172816    1.136821      2.180478    2.158348    2.202608    2.133434
    40.400      0.062135    0.058586    0.065684    0.059683      0.130255    0.124169    0.136341    0.131682      0.268421    0.258996    0.277846    0.258627      0.561617    0.549352    0.573882    0.557042      1.148247    1.125055    1.171439    1.136821      2.180295    2.158451    2.202140    2.133434
    40.800      0.061893    0.058184    0.065601    0.059683      0.129935    0.123927    0.135942    0.131682      0.267686    0.258477    0.276894    0.258627      0.561301    0.549373    0.573229    0.557042      1.147211    1.124343    1.170080    1.136821      2.180664    2.158970    2.202357    2.133434
    41.200      0.061599    0.057740    0.065457    0.059683      0.129558    0.123633    0.135484    0.131682      0.266941    0.257962    0.275921    0.258627      0.561123    0.549497    0.572748    0.557042      1.146179    1.123647    1.168711    1.136821      2.181523    2.159843    2.203203    2.133434
    41.600      0.061248    0.057255    0.065240    0.059683      0.129110    0.123264    0.134957    0.131682      0.266165    0.257422    0.274909    0.258627      0.561051    0.549676    0.572427    0.557042      1.145136    1.122947    1.167325    1.136821      2.182791    2.160998    2.204583    2.133434
    42.000      0.060844    0.056741    0.064947    0.059683      0.128592    0.122820    0.134364    0.131682      0.265365    0.256857    0.273872    0.258627      0.561087    0.549893    0.572281    0.557042      1.144090    1.122248    1.165932    1.136821      2.184400    2.162400    2.206401    2.133434
    42.400      0.060393    0.056209    0.064577    0.059683      0.128013    0.122311    0.133715    0.131682      0.264551    0.256276    0.272826    0.258627      0.561245    0.550162    0.572329    0.557042      1.143064    1.121578    1.164550    1.136821      2.186303    2.164030    2.208576    2.133434
    42.800      0.059902    0.055669    0.064135    0.059683      0.127375    0.121740    0.133011    0.131682      0.263720    0.255671    0.271769    0.258627      0.561509    0.550476    0.572541    0.557042      1.142057    1.120942    1.163172    1.136821      2.188425    2.165842    2.211008    2.133434
    43.200      0.059382    0.055133    0.063631    0.059683      0.126686    0.121113    0.132260    0.131682      0.262878    0.255046    0.270710    0.258627      0.561857    0.550827    0.572886    0.557042      1.141052    1.120330    1.161773    1.136821      2.190707    2.167797    2.213618    2.133434
    43.600      0.058841    0.054607    0.063075    0.059683      0.125958    0.120442    0.131474    0.131682      0.262026    0.254401    0.269651    0.258627      0.562281    0.551218    0.573345    0.557042      1.140030    1.119728    1.160331    1.136821      2.193117    2.169878    2.216356    2.133434
    44.000      0.058280    0.054089    0.062471    0.051898      0.125201    0.119739    0.130662    0.116771      0.261161    0.253728    0.268593    0.263817      0.562766    0.551648    0.573884    0.573477      1.138951    1.119096    1.158806    1.167713      2.195587    2.172032    2.219141    2.270553
    44.400      0.057702    0.053582    0.061823    0.051898      0.124420    0.119012    0.129828    0.116771      0.260278    0.253021    0.267535    0.263817      0.563276    0.552099    0.574454    0.573477      1.137787    1.118400    1.157175    1.167713      2.198095    2.174249    2.221942    2.270553
    44.800      0.057112    0.053086    0.061138    0.051898      0.123619    0.118262    0.128975    0.116771      0.259376    0.252272    0.266480    0.263817      0.563776    0.552544    0.575008    0.573477      1.136539    1.117639    1.155439    1.167713      2.200636    2.176527    2.224745    2.270553
    45.200      0.056516    0.052602    0.060429    0.051898      0.122796    0.117489    0.128102    0.116771      0.258458    0.251477    0.265439    0.263817      0.564222    0.552942    0.575501    0.573477      1.135201    1.116807    1.153596    1.167713      2.203168    2.178834    2.227502    2.270553
    45.600      0.055924    0.052134    0.059715    0.051898      0.121959    0.116701    0.127218    0.116771      0.257530    0.250644    0.264416    0.263817      0.564580    0.553263    0.575897    0.573477      1.133765    1.115892    1.151637    1.167713      2.205642    2.181122    2.230162    2.270553
    46.000      0.055355    0.051692    0.059018    0.051898      0.121134    0.115924    0.126345    0.116771      0.256612    0.249797    0.263428    0.263817      0.564832    0.553495    0.576169    0.573477      1.132231    1.114895    1.149566    1.167713      2.208039    2.183377    2.232702    2.270553
    46.400      0.054817    0.051279    0.058355    0.051898      0.120336    0.115173    0.125499    0.116771      0.255724    0.248959    0.262489    0.263817      0.564980    0.553648    0.576313    0.573477      1.130628    1.113851    1.147404    1.167713      2.210346    2.185601    2.235091    2.270553
    46.800      0.054310    0.050892    0.057727    0.051898      0.119574    0.114459    0.124689    0.116771      0.254879    0.248153    0.261606    0.263817      0.565029    0.553726    0.576333    0.573477      1.128986    1.112791    1.145182    1.167713      2.212545    2.187784    2.237306    2.270553
    47.200      0.053837    0.050531    0.057143    0.051898      0.118863    0.113798    0.123928    0.116771      0.254103    0.247406    0.260800    0.263817      0.564984    0.553726    0.576243    0.573477      1.127349    1.111750    1.142949    1.167713      2.214596    2.189880    2.239311    2.270553
    47.600      0.053400    0.050194    0.056607    0.051898      0.118220    0.113203    0.123237    0.116771      0.253414    0.246741    0.260088    0.263817      0.564860    0.553655    0.576065    0.573477      1.125747    1.110745    1.140750    1.167713      2.216464    2.191849    2.241080    2.270553
    48.000      0.053000    0.049881    0.056119    0.050134      0.117648    0.112676    0.122619    0.110613      0.252816    0.246157    0.259475    0.240324      0.564643    0.553496    0.575791    0.567387      1.124190    1.109775    1.138605    1.092599      2.218136    2.193674    2.242599    2.195542
    48.400      0.052643    0.049598    0.055687    0.050134      0.117155    0.112226    0.122084    0.110613      0.252307    0.245656    0.258958    0.240324      0.564326    0.553243    0.575409    0.567387      1.122675    1.108824    1.136526    1.092599      2.219595    2.195335    2.243855    2.195542
    48.800      0.052334    0.049351    0.055317    0.050134      0.116753    0.111860    0.121645    0.110613      0.251897    0.245248    0.258547    0.240324      0.563919    0.552908    0.574929    0.567387      1.121216    1.107894    1.134538    1.092599      2.220839    2.196831    2.244848    2.195542
    49.200      0.052075    0.049139    0.055010    0.050134      0.116448    0.111584    0.121311    0.110613      0.251600    0.244945    0.258255    0.240324      0.563435    0.552502    0.574367    0.567387      1.119826    1.106990    1.132662    1.092599      2.221878    2.198172    2.245584    2.195542
    49.600      0.051863    0.048960    0.054766    0.050134      0.116233    0.111393    0.121074    0.110613      0.251418    0.244748    0.258088    0.240324      0.562878    0.552020    0.573735    0.567387      1.118474    1.106072    1.130876    1.092599      2.222700    2.199340    2.246061    2.195542
    50.000      0.051696    0.048812    0.054580    0.050134      0.116104    0.111280    0.120928    0.110613      0.251353    0.244655    0.258051    0.240324      0.562274    0.551478    0.573069    0.567387      1.117171    1.105136    1.129205    1.092599      2.223284    2.200301    2.246267    2.195542
    50.400      0.051580    0.048702    0.054457    0.050134      0.116071    0.111257    0.120885    0.110613      0.251428    0.244686    0.258170    0.240324      0.561683    0.550927    0.572439    0.567387      1.115964    1.104223    1.127705    1.092599      2.223632    2.201047    2.246218    2.195542
    50.800      0.051518    0.048636    0.054399    0.050134      0.116143    0.111334    0.120952    0.110613      0.251666    0.244861    0.258471    0.240324      0.561157    0.550409    0.571905    0.567387      1.114895    1.103364    1.126425    1.092599      2.223757    2.201568    2.245945    2.195542
    51.200      0.051512    0.048618    0.054405    0.050134      0.116322    0.111517    0.121127    0.110613      0.252069    0.245184    0.258955    0.240324      0.560721    0.549941    0.571501    0.567387      1.113977    1.102563    1.125391    1.092599      2.223681    2.201872    2.245489    2.195542
    51.600      0.051562    0.048652    0.054472    0.050134      0.116603    0.111805    0.121400    0.110613      0.252625    0.245644    0.259606    0.240324      0.560379    0.549531    0.571226    0.567387      1.113218    1.101826    1.124609    1.092599      2.223463    2.202015    2.244911    2.195542
    52.000      0.051666    0.048735    0.054597    0.051578      0.116975    0.112186    0.121764    0.118629      0.253312    0.246220    0.260405    0.252732      0.560101    0.549150    0.571053    0.543043      1.112600    1.101141    1.124060    1.104506      2.223141    2.202029    2.244253    2.245853
    52.400      0.051824    0.048870    0.054778    0.051578      0.117434    0.112651    0.122218    0.118629      0.254119    0.246899    0.261339    0.252732      0.559875    0.548784    0.570967    0.543043      1.112116    1.100509    1.123723    1.104506      2.222743    2.201932    2.243554    2.245853
    52.800      0.052031    0.049055    0.055007    0.051578      0.117969    0.113188    0.122750    0.118629      0.255021    0.247659    0.262384    0.252732      0.559690    0.548425    0.570955    0.543043      1.111745    1.099925    1.123565    1.104506      2.222299    2.201749    2.242848    2.245853
    53.200      0.052275    0.049278    0.055272    0.051578      0.118557    0.113775    0.123338    0.118629      0.255984    0.248469    0.263498    0.252732      0.559504    0.548039    0.570968    0.543043      1.111443    1.099358    1.123528    1.104506      2.221822    2.201501    2.242144    2.245853
    53.600      0.052538    0.049523    0.055552    0.051578      0.119171    0.114386    0.123956    0.118629      0.256971    0.249300    0.264643    0.252732      0.559288    0.547605    0.570972    0.543043      1.111188    1.098797    1.123579    1.104506      2.221323    2.201208    2.241438    2.245853
    54.000      0.052801    0.049772    0.055831    0.051578      0.119784    0.114995    0.124573    0.118629      0.257954    0.250124    0.265784    0.252732      0.559027    0.547115    0.570939    0.543043      1.110967    1.098242    1.123692    1.104506      2.220806    2.200884    2.240727    2.245853
    54.400      0.053048    0.050010    0.056086    0.051578      0.120368    0.115575    0.125160    0.118629      0.258899    0.250920    0.266878    0.252732      0.558686    0.546549    0.570822    0.543043      1.110731    1.097652    1.123810    1.104506      2.220260    2.200523    2.239997    2.245853
    54.800      0.053262    0.050222    0.056301    0.051578      0.120900    0.116104    0.125695    0.118629      0.259780    0.251667    0.267892    0.252732      0.558238    0.545893    0.570582    0.543043      1.110448    1.096997    1.123899    1.104506      2.219691    2.200127    2.239255    2.245853
    55.200      0.053431    0.050399    0.056463    0.051578      0.121364    0.116568    0.126161    0.118629      0.260570    0.252345    0.268796    0.252732      0.557682    0.545153    0.570212    0.543043      1.110097    1.096256    1.123938    1.104506      2.219100    2.199690    2.238511    2.245853
    55.600      0.053553    0.050539    0.056567    0.051578      0.121753    0.116963    0.126543    0.118629      0.261250    0.252939    0.269562    0.252732      0.557022    0.544332    0.569712    0.543043      1.109643    1.095395    1.123891    1.104506      2.218454    2.199168    2.237739    2.245853
    56.000      0.053628    0.050645    0.056611    0.059683      0.122064    0.117292    0.126835    0.130342      0.261803    0.253441    0.270165    0.279893      0.556269    0.543448    0.569089    0.568705      1.109066    1.094397    1.123735    1.115457      2.217713    2.198521    2.236905    2.195927
    56.400      0.053655    0.050714    0.056595    0.059683      0.122295    0.117557    0.127033    0.130342      0.262217    0.253847    0.270587    0.279893      0.555429    0.542516    0.568342    0.568705      1.108379    1.093284    1.123474    1.115457      2.216880    2.197759    2.236002    2.195927
    56.800      0.053632    0.050745    0.056518    0.059683      0.122445    0.117755    0.127135    0.130342      0.262484    0.254152    0.270815    0.279893      0.554509    0.541546    0.567473    0.568705      1.107586    1.092073    1.123098    1.115457      2.215960    2.196890    2.235031    2.195927
    57.200      0.053563    0.050740    0.056387    0.059683      0.122520    0.117892    0.127147    0.130342      0.262609    0.254364    0.270854    0.279893      0.553535    0.540561    0.566509    0.568705      1.106685    1.090775    1.122595    1.115457      2.214933    2.195896    2.233970    2.195927
    57.600      0.053456    0.050706    0.056207    0.059683      0.122518    0.117964    0.127072    0.130342      0.262606    0.254491    0.270722    0.279893      0.552537    0.539589    0.565486    0.568705      1.105681    1.089404    1.121958    1.115457      2.213789    2.194775    2.232803    2.195927
    58.000      0.053319    0.050651    0.055987    0.059683      0.122439    0.117966    0.126912    0.130342      0.262489    0.254545    0.270434    0.279893      0.551557    0.538666    0.564449    0.568705      1.104603    1.088004    1.121202    1.115457      2.212577    2.193587    2.231568    2.195927
    58.400      0.053162    0.050583    0.055742    0.059683      0.122295    0.117906    0.126685    0.130342      0.262285    0.254547    0.270022    0.279893      0.550655    0.537849    0.563461    0.568705      1.103496    1.086631    1.120360    1.115457      2.211346    2.192393    2.230299    2.195927
    58.800      0.052992    0.050503    0.055481    0.059683      0.122106    0.117798    0.126415    0.130342      0.262019    0.254517    0.269521    0.279893      0.549860    0.537168    0.562553    0.568705      1.102410    1.085341    1.119479    1.115457      2.210137    2.191247    2.229027    2.195927
    59.200      0.052807    0.050406    0.055209    0.059683      0.121872    0.117639    0.126105    0.130342      0.261688    0.254441    0.268936    0.279893      0.549154    0.536604    0.561704    0.568705      1.101339    1.084129    1.118550    1.115457      2.208951    2.190169    2.227733    2.195927
    59.600      0.052609    0.050288    0.054930    0.059683      0.121591    0.117424    0.125758    0.130342      0.261300    0.254320    0.268280    0.279893      0.548531    0.536154    0.560908    0.568705      1.100304    1.083026    1.117583    1.115457      2.207802    2.189190    2.226413    2.195927
    60.000      0.052398    0.050147    0.054648    0.046206      0.121260    0.117147    0.125373    0.114874      0.260875    0.254169    0.267581    0.246433      0.548014    0.535837    0.560190    0.523029      1.099356    1.082088    1.116624    1.078146      2.206720    2.188345    2.225095    2.198648
    60.400      0.052171    0.049977    0.054366    0.046206      0.120882    0.116807    0.124957    0.114874      0.260425    0.253992    0.266858    0.246433      0.547606    0.535656    0.559556    0.523029      1.098502    1.081326    1.115678    1.078146      2.205718    2.187641    2.223795    2.198648
    60.800      0.051935    0.049779    0.054092    0.046206      0.120469    0.116416    0.124521    0.114874      0.259958    0.253792    0.266124    0.246433      0.547292    0.535589    0.558996    0.523029      1.097744    1.080739    1.114750    1.078146      2.204793    2.187066    2.222520    2.198648
    61.200      0.051691    0.049551    0.053830    0.046206      0.120027    0.115984    0.124070    0.114874      0.259478    0.253570    0.265385    0.246433      0.547057    0.535614    0.558501    0.523029      1.097077    1.080315    1.113838    1.078146      2.203954    2.186610    2.221299    2.198648
    61.600      0.051444    0.049298    0.053590    0.046206      0.119570    0.115524    0.123615    0.114874      0.258992    0.253331    0.264652    0.246433      0.546889    0.535719    0.558059    0.523029      1.096484    1.080041    1.112926    1.078146      2.203227    2.186289    2.220164    2.198648
    62.000      0.051203    0.049023    0.053382    0.046206      0.119105    0.115044    0.123166    0.114874      0.258518    0.253086    0.263949    0.246433      0.546773    0.535886    0.557660    0.523029      1.095966    1.079915    1.112018    1.078146      2.202626    2.186108    2.219144    2.198648
    62.400      0.050973    0.048731    0.053215    0.046206      0.118639    0.114548    0.122729    0.114874      0.258064    0.252838    0.263290    0.246433      0.546693    0.536094    0.557292    0.523029      1.095524    1.079926    1.111121    1.078146      2.202152    2.186060    2.218243    2.198648
    62.800      0.050757    0.048426    0.053087    0.046206      0.118176    0.114039    0.122313    0.114874      0.257641    0.252590    0.262692    0.246433      0.546654    0.536342    0.556966    0.523029      1.095161    1.080071    1.110251    1.078146      2.201794    2.186129    2.217460    2.198648
    63.200      0.050557    0.048116    0.052998    0.046206      0.117720    0.113519    0.121921    0.114874      0.257248    0.252336    0.262160    0.246433      0.546654    0.536621    0.556687    0.523029      1.094891    1.080350    1.109432    1.078146      2.201534    2.186287    2.216781    2.198648
    63.600      0.050377    0.047809    0.052945    0.046206      0.117267    0.112982    0.121552    0.114874      0.256887    0.252072    0.261701    0.246433      0.546690    0.536926    0.556454    0.523029      1.094708    1.080743    1.108672    1.078146      2.201336    2.186501    2.216171    2.198648
    64.000      0.050223    0.047518    0.052928    0.052449      0.116821    0.112434    0.121207    0.117558      0.256565    0.251801    0.261329    0.260435      0.546779    0.537276    0.556283    0.571511      1.094633    1.081256    1.108009    1.109865      2.201198    2.186769    2.215627    2.219126
    64.400      0.050098    0.047251    0.052945    0.052449      0.116387    0.111885    0.120889    0.117558      0.256282    0.251523    0.261041    0.260435      0.546928    0.537671    0.556184    0.571511      1.094663    1.081862    1.107465    1.109865      2.201097    2.187051    2.215143    2.219126
    64.800      0.049999    0.047010    0.052988    0.052449      0.115963    0.111335    0.120590    0.117558      0.256025    0.251228    0.260822    0.260435      0.547129    0.538101    0.556157    0.571511      1.094785    1.082512    1.107059    1.109865      2.200992    2.187280    2.214704    2.219126
    65.200      0.049922    0.046795    0.053048    0.052449      0.115545    0.110785    0.120305    0.117558      0.255786    0.250909    0.260663    0.260435      0.547390    0.538567    0.556213    0.571511      1.095003    1.083182    1.106824    1.109865      2.200854    2.187418    2.214291    2.219126
    65.600      0.049867    0.046613    0.053120    0.052449      0.115137    0.110245    0.120029    0.117558      0.255566    0.250575    0.260557    0.260435      0.547718    0.539072    0.556364    0.571511      1.095325    1.083852    1.106799    1.109865      2.200667    2.187437    2.213896    2.219126
    66.000      0.049835    0.046472    0.053199    0.052449      0.114742    0.109725    0.119759    0.117558      0.255370    0.250242    0.260498    0.260435      0.548117    0.539614    0.556620    0.571511      1.095752    1.084498    1.107007    1.109865      2.200414    2.187309    2.213519    2.219126
    66.400      0.049824    0.046372    0.053276    0.052449      0.114366    0.109237    0.119495    0.117558      0.255195    0.249915    0.260475    0.260435      0.548585    0.540179    0.556991    0.571511      1.096270    1.085093    1.107447    1.109865      2.200072    2.186990    2.213154    2.219126
    66.800      0.049827    0.046310    0.053344    0.052449      0.114004    0.108777    0.119230    0.117558      0.255033    0.249593    0.260474    0.260435      0.549111    0.540748    0.557475    0.571511      1.096852    1.085614    1.108090    1.109865      2.199648    2.186481    2.212814    2.219126
    67.200      0.049838    0.046280    0.053396    0.052449      0.113645    0.108336    0.118954    0.117558      0.254874    0.249269    0.260478    0.260435      0.549671    0.541294    0.558049    0.571511      1.097459    1.086040    1.108878    1.109865      2.199119    2.185768    2.212471    2.219126
    67.600      0.049855    0.046278    0.053433    0.052449      0.113290    0.107911    0.118669    0.117558      0.254708    0.248944    0.260472    0.260435      0.550252    0.541809    0.558696    0.571511      1.098070    1.086385    1.109755    1.109865      2.198433    2.184813    2.212052    2.219126
    68.000      0.049874    0.046296    0.053451    0.050020      0.112944    0.107505    0.118383    0.110272      0.254532    0.248614    0.260450    0.255216      0.550849    0.542288    0.559410    0.539990      1.098692    1.086677    1.110707    1.098737      2.197562    2.183600    2.211525    2.184970
    68.400      0.049896    0.046332    0.053460    0.050020      0.112614    0.107124    0.118105    0.110272      0.254345    0.248282    0.260409    0.255216      0.551459    0.542729    0.560189    0.539990      1.099350    1.086958    1.111742    1.098737      2.196528    2.182156    2.210900    2.184970
    68.800      0.049930    0.046391    0.053469    0.050020      0.112316    0.106782    0.117850    0.110272      0.254149    0.247949    0.260349    0.255216      0.552085    0.543139    0.561030    0.539990      1.100065    1.087272    1.112859    1.098737      2.195367    2.180530    2.210205    2.184970
    69.200      0.049983    0.046477    0.053489    0.050020      0.112062    0.106493    0.117632    0.110272      0.253949    0.247624    0.260273    0.255216      0.552719    0.543519    0.561918    0.539990      1.100840    1.087640    1.114041    1.098737      2.194092    2.178749    2.209436    2.184970
    69.600      0.050061    0.046594    0.053529    0.050020      0.111874    0.106275    0.117472    0.110272      0.253753    0.247316    0.260190    0.255216      0.553352    0.543868    0.562836    0.539990      1.101672    1.088070    1.115274    1.098737      2.192729    2.176857    2.208600    2.184970
    70.000      0.050166    0.046741    0.053592    0.050020      0.111760    0.106138    0.117382    0.110272      0.253562    0.247026    0.260098    0.255216      0.553953    0.544166    0.563741    0.539990      1.102527    1.088543    1.116511    1.098737      2.191307    2.174905    2.207709    2.184970
    70.400      0.050296    0.046913    0.053678    0.050020      0.111722    0.106084    0.117361    0.110272      0.253375    0.246755    0.259995    0.255216      0.554509    0.544412    0.564607    0.539990      1.103390    1.089057    1.117723    1.098737      2.189857    2.172943    2.206770    2.184970
    70.800      0.050451    0.047108    0.053795    0.050020      0.111761    0.106114    0.117408    0.110272      0.253194    0.246508    0.259880    0.255216      0.555019    0.544621    0.565417    0.539990      1.104258    1.089620    1.118896    1.098737      2.188399    2.171002    2.205795    2.184970
    71.200      0.050630    0.047320    0.053940    0.050020      0.111879    0.106234    0.117525    0.110272      0.253035    0.246299    0.259772    0.255216      0.555503    0.544828    0.566177    0.539990      1.105135    1.090240    1.120030    1.098737      2.186960    2.169113    2.204806    2.184970
    71.600      0.050828    0.047543    0.054113    0.050020      0.112079    0.106443    0.117714    0.110272      0.252909    0.246137    0.259682    0.255216      0.555979    0.545061    0.566897    0.539990      1.106020    1.090923    1.121116    1.098737      2.185564    2.167311    2.203816    2.184970
    72.000      0.051044    0.047776    0.054313    0.046779      0.112356    0.106739    0.117974    0.109688      0.252813    0.246016    0.259611    0.246260      0.556457    0.545330    0.567584    0.568871      1.106914    1.091672    1.122157    1.119461      2.184227    2.165612    2.202841    2.177089
    72.400      0.051282    0.048022    0.054542    0.046779      0.112710    0.107121    0.118299    0.109688      0.252743    0.245930    0.259556    0.246260      0.556928    0.545625    0.568232    0.568871      1.107808    1.092467    1.123148    1.119461      2.182964    2.164027    2.201901    2.177089
    72.800      0.051543    0.048285    0.054800    0.046779      0.113131    0.107578    0.118683    0.109688      0.252700    0.245882    0.259518    0.246260      0.557391    0.545944    0.568838    0.568871      1.108679    1.093287    1.124072    1.119461      2.181769    2.162540    2.200997    2.177089
    73.200      0.051827    0.048570    0.055085    0.046779      0.113610    0.108102    0.119118    0.109688      0.252689    0.245878    0.259499    0.246260      0.557841    0.546284    0.569398    0.568871      1.109516    1.094115    1.124917    1.119461      2.180660    2.161160    2.200160    2.177089
    73.600      0.052138    0.048879    0.055396    0.046779      0.114143    0.108686    0.119600    0.109688      0.252704    0.245912    0.259496    0.246260      0.558275    0.546640    0.569910    0.568871      1.110322    1.094952    1.125692    1.119461      2.179691    2.159934    2.199447    2.177089
    74.000      0.052473    0.049215    0.055732    0.046779      0.114718    0.109316    0.120121    0.109688      0.252749    0.245984    0.259513    0.246260      0.558699    0.547023    0.570374    0.568871      1.111112    1.095809    1.126415    1.119461      2.178893    2.158895    2.198892    2.177089
    74.400      0.052834    0.049578    0.056089    0.046779      0.115326    0.109982    0.120670    0.109688      0.252821    0.246093    0.259550    0.246260      0.559124    0.547452    0.570796    0.568871      1.111872    1.096673    1.127071    1.119461      2.178244    2.158020    2.198467    2.177089
    74.800      0.053217    0.049967    0.056466    0.046779      0.115955    0.110670    0.121240    0.109688      0.252919    0.246238    0.259599    0.246260      0.559544    0.547921    0.571167    0.568871      1.112576    1.097517    1.127636    1.119461      2.177718    2.157292    2.198144    2.177089
    75.200      0.053611    0.050371    0.056851    0.046779      0.116590    0.111364    0.121815    0.109688      0.253036    0.246414    0.259658    0.246260      0.559944    0.548412    0.571476    0.568871      1.113209    1.098326    1.128091    1.119461      2.177311    2.156712    2.197910    2.177089
    75.600      0.054005    0.050782    0.057229    0.046779      0.117217    0.112050    0.122384    0.109688      0.253178    0.246624    0.259732    0.246260      0.560332    0.548929    0.571734    0.568871      1.113779    1.099111    1.128447    1.119461      2.177037    2.156293    2.197780    2.177089
    76.000      0.054390    0.051191    0.057589    0.061724      0.117826    0.112716    0.122937    0.129568      0.253343    0.246862    0.259825    0.259137      0.560719    0.549478    0.571960    0.558573      1.114308    1.099889    1.128727    1.118676      2.176914    2.156060    2.197768    2.171547
    76.400      0.054760    0.051597    0.057924    0.061724      0.118414    0.113360    0.123469    0.129568      0.253538    0.247128    0.259948    0.259137      0.561113    0.550058    0.572168    0.558573      1.114812    1.100680    1.128945    1.118676      2.176963    2.156043    2.197884    2.171547
    76.800      0.055108    0.051992    0.058224    0.061724      0.118971    0.113973    0.123969    0.129568      0.253764    0.247419    0.260108    0.259137      0.561507    0.550657    0.572357    0.558573      1.115321    1.101511    1.129131    1.118676      2.177233    2.156297    2.198168    2.171547
    77.200      0.055422    0.052368    0.058477    0.061724      0.119490    0.114551    0.124428    0.129568      0.254001    0.247716    0.260286    0.259137      0.561875    0.551242    0.572508    0.558573      1.115844    1.102393    1.129296    1.118676      2.177746    2.156849    2.198644    2.171547
    77.600      0.055700    0.052722    0.058678    0.061724      0.119964    0.115091    0.124838    0.129568      0.254234    0.248001    0.260466    0.259137      0.562200    0.551793    0.572607    0.558573      1.116373    1.103313    1.129432    1.118676      2.178495    2.157682    2.199308    2.171547
    78.000      0.055936    0.053051    0.058821    0.061724      0.120383    0.115582    0.125184    0.129568      0.254454    0.248266    0.260641    0.259137      0.562474    0.552298    0.572650    0.558573      1.116897    1.104253    1.129540    1.118676      2.179457    2.158765    2.200150    2.171547
    78.400      0.056125    0.053347    0.058904    0.061724      0.120733    0.116014    0.125452    0.129568      0.254657    0.248509    0.260805    0.259137      0.562703    0.552758    0.572647    0.558573      1.117420    1.105197    1.129643    1.118676      2.180641    2.160090    2.201193    2.171547
    78.800      0.056265    0.053606    0.058923    0.061724      0.121006    0.116379    0.125634    0.129568      0.254844    0.248730    0.260959    0.259137      0.562898    0.553181    0.572614    0.558573      1.117937    1.106125    1.129748    1.118676      2.182045    2.161650    2.202440    2.171547
    79.200      0.056351    0.053821    0.058881    0.061724      0.121204    0.116678    0.125731    0.129568      0.255012    0.248928    0.261096    0.259137      0.563062    0.553565    0.572558    0.558573      1.118439    1.107025    1.129853    1.118676      2.183641    2.163425    2.203857    2.171547
    79.600      0.056379    0.053982    0.058777    0.061724      0.121328    0.116908    0.125748    0.129568      0.255154    0.249096    0.261212    0.259137      0.563188    0.553903    0.572474    0.558573      1.118925    1.107881    1.129969    1.118676      2.185412    2.165411    2.205412    2.171547
    80.000      0.056346    0.054081    0.058611    0.061139      0.121373    0.117061    0.125684    0.121307      0.255268    0.249231    0.261306    0.256201      0.563269    0.554184    0.572355    0.560924      1.119403    1.108692    1.130115    1.100013      2.187349    2.167607    2.207091    2.184499
    80.400      0.056248    0.054112    0.058383    0.061139      0.121329    0.117125    0.125533    0.121307      0.255358    0.249335    0.261381    0.256201      0.563311    0.554412    0.572210    0.560924      1.119896    1.109472    1.130321    1.100013      2.189466    2.170031    2.208901    2.184499
    80.800      0.056083    0.054071    0.058095    0.061139      0.121189    0.117090    0.125288    0.121307      0.255428    0.249415    0.261441    0.256201      0.563336    0.554606    0.572066    0.560924      1.120436    1.110249    1.130623    1.100013      2.191782    2.172708    2.210856    2.184499
    81.200      0.055859    0.053960    0.057759    0.061139      0.120957    0.116961    0.124953    0.121307      0.255489    0.249481    0.261496    0.256201      0.563372    0.554795    0.571949    0.560924      1.121056    1.111047    1.131064    1.100013      2.194290    2.175636    2.212944    2.184499
    81.600      0.055583    0.053781    0.057385    0.061139      0.120634    0.116740    0.124528    0.121307      0.255537    0.249534    0.261539    0.256201      0.563426    0.554986    0.571866    0.560924      1.121762    1.111870    1.131654    1.100013      2.196941    2.178765    2.215117    2.184499
    82.000      0.055265    0.053544    0.056986    0.061139      0.120231    0.116438    0.124024    0.121307      0.255578    0.249582    0.261575    0.256201      0.563509    0.555191    0.571826    0.560924      1.122568    1.112740    1.132396    1.100013      2.199710    2.182068    2.217353    2.184499
    82.400      0.054916    0.053257    0.056575    0.061139      0.119761    0.116069    0.123453    0.121307      0.255632    0.249644    0.261620    0.256201      0.563630    0.555422    0.571837    0.560924      1.123496    1.113689    1.133302    1.100013      2.202632    2.185563    2.219702    2.184499
    82.800      0.054543    0.052924    0.056163    0.061139      0.119236    0.115643    0.122828    0.121307      0.255714    0.249736    0.261692    0.256201      0.563792    0.555684    0.571901    0.560924      1.124564    1.114746    1.134382    1.100013      2.205701    2.189229    2.222172    2.184499
    83.200      0.054157    0.052555    0.055759    0.061139      0.118675    0.115181    0.122168    0.121307      0.255841    0.249877    0.261806    0.256201      0.564014    0.555998    0.572031    0.560924      1.125791    1.115943    1.135639    1.100013      2.208902    2.193033    2.224772    2.184499
    83.600      0.053764    0.052158    0.055370    0.061139      0.118095    0.114702    0.121488    0.121307      0.256026    0.250078    0.261974    0.256201      0.564303    0.556371    0.572236    0.560924      1.127170    1.117291    1.137048    1.100013      2.212233    2.196949    2.227517    2.184499
    84.000      0.053373    0.051746    0.055001    0.045341      0.117516    0.114224    0.120808    0.110576      0.256277    0.250346    0.262207    0.250762      0.564657    0.556798    0.572516    0.568146      1.128680    1.118781    1.138579    1.152485      2.215668    2.200920    2.230416    2.256391
    84.400      0.052995    0.051329    0.054660    0.045341      0.116959    0.113765    0.120153    0.110576      0.256596    0.250688    0.262505    0.250762      0.565076    0.557278    0.572875    0.568146      1.130295    1.120393    1.140198    1.152485      2.219179    2.204886    2.233472    2.256391
    84.800      0.052635    0.050919    0.054351    0.045341      0.116443    0.113340    0.119545    0.110576      0.256982    0.251101    0.262864    0.250762      0.565558    0.557801    0.573315    0.568146      1.131989    1.122103    1.141875    1.152485      2.222727    2.208776    2.236677    2.256391
    85.200      0.052298    0.050520    0.054075    0.045341      0.115972    0.112952    0.118992    0.110576      0.257431    0.251583    0.263280    0.250762      0.566093    0.558353    0.573832    0.568146      1.133725    1.123873    1.143578    1.152485      2.226257    2.212516    2.239999    2.256391
    85.600      0.051983    0.050138    0.053828    0.045341      0.115551    0.112603    0.118499    0.110576      0.257925    0.252118    0.263733    0.250762      0.566655    0.558909    0.574401    0.568146      1.135456    1.125649    1.145263    1.152485      2.229672    2.215992    2.243351    2.256391
    86.000      0.051698    0.049783    0.053613    0.045341      0.115186    0.112299    0.118073    0.110576      0.258451    0.252695    0.264208    0.250762      0.567226    0.559455    0.574996    0.568146      1.137157    1.127400    1.146914    1.152485      2.232916    2.219149    2.246682    2.256391
    86.400      0.051451    0.049467    0.053435    0.045341      0.114892    0.112052    0.117732    0.110576      0.259005    0.253307    0.264702    0.250762      0.567789    0.559977    0.575601    0.568146      1.138809    1.129090    1.148527    1.152485      2.235927    2.221927    2.249927    2.256391
    86.800      0.051246    0.049195    0.053297    0.045341      0.114682    0.111874    0.117489    0.110576      0.259579    0.253949    0.265209    0.250762      0.568332    0.560469    0.576195    0.568146      1.140391    1.130685    1.150096    1.152485      2.238657    2.224293    2.253022    2.256391
    87.200      0.051083    0.048968    0.053199    0.045341      0.114561    0.111771    0.117351    0.110576      0.260169    0.254618    0.265720    0.250762      0.568839    0.560921    0.576757    0.568146      1.141881    1.132153    1.151610    1.152485      2.241092    2.226266    2.255918    2.256391
    87.600      0.050969    0.048792    0.053147    0.045341      0.114533    0.111745    0.117321    0.110576      0.260772    0.255313    0.266231    0.250762      0.569302    0.561332    0.577272    0.568146      1.143270    1.133480    1.153061    1.152485      2.243215    2.227867    2.258562    2.256391
    88.000      0.050902    0.048666    0.053138    0.051283      0.114593    0.111791    0.117396    0.110966      0.261377    0.256020    0.266734    0.272332      0.569708    0.561693    0.577723    0.576495      1.144533    1.134641    1.154425    1.161831      2.244989    2.229089    2.260889    2.265305
    88.400      0.050877    0.048583    0.053170    0.051283      0.114735    0.111903    0.117566    0.110966      0.261974    0.256724    0.267224    0.272332      0.570041    0.561992    0.578090    0.576495      1.145642    1.135613    1.155671    1.161831      2.246406    2.229953    2.262859    2.265305
    88.800      0.050884    0.048533    0.053234    0.051283      0.114947    0.112075    0.117819    0.110966      0.262545    0.257401    0.267689    0.272332      0.570277    0.562207    0.578346    0.576495      1.146580    1.136388    1.156772    1.161831      2.247475    2.230498    2.264452    2.265305
    89.200      0.050920    0.048513    0.053328    0.051283      0.115219    0.112299    0.118138    0.110966      0.263073    0.258030    0.268117    0.272332      0.570393    0.562316    0.578470    0.576495      1.147335    1.136963    1.157706    1.161831      2.248199    2.230746    2.265652    2.265305
    89.600      0.050985    0.048521    0.053450    0.051283      0.115531    0.112562    0.118501    0.110966      0.263542    0.258589    0.268496    0.272332      0.570365    0.562289    0.578441    0.576495      1.147903    1.137339    1.158466    1.161831      2.248590    2.230722    2.266459    2.265305
    90.000      0.051077    0.048558    0.053596    0.051283      0.115873    0.112854    0.118892    0.110966      0.263939    0.259062    0.268817    0.272332      0.570175    0.562107    0.578242    0.576495      1.148278    1.137515    1.159041    1.161831      2.248662    2.230440    2.266884    2.265305
    90.400      0.051197    0.048626    0.053768    0.051283      0.116239    0.113174    0.119305    0.110966      0.264261    0.259442    0.269081    0.272332      0.569816    0.561759    0.577873    0.576495      1.148466    1.137497    1.159435    1.161831      2.248432    2.229918    2.266945    2.265305
    90.800      0.051345    0.048727    0.053963    0.051283      0.116626    0.113518    0.119733    0.110966      0.264505    0.259723    0.269288    0.272332      0.569302    0.561252    0.577351    0.576495      1.148498    1.137316    1.159680    1.161831      2.247939    2.229194    2.266684    2.265305
    91.200      0.051515    0.048855    0.054175    0.051283      0.117021    0.113874    0.120168    0.110966      0.264667    0.259902    0.269432    0.272332      0.568640    0.560595    0.576686    0.576495      1.148401    1.137000    1.159803    1.161831      2.247197    2.228284    2.266110    2.265305
    91.600      0.051694    0.048999    0.054389    0.051283      0.117416    0.114230    0.120601    0.110966      0.264748    0.259981    0.269515    0.272332      0.567846    0.559799    0.575892    0.576495      1.148192    1.136571    1.159813    1.161831      2.246225    2.227216    2.265234    2.265305
    92.000      0.051870    0.049146    0.054594    0.050371      0.117796    0.114569    0.121023    0.124022      0.264742    0.259955    0.269529    0.262860      0.566921    0.558863    0.574978    0.568048      1.147864    1.136025    1.159703    1.133556      2.245030    2.226004    2.264055    2.211238
    92.400      0.052039    0.049294    0.054784    0.050371      0.118151    0.114880    0.121422    0.124022      0.264643    0.259817    0.269469    0.262860      0.565869    0.557785    0.573953    0.568048      1.147414    1.135358    1.159470    1.133556      2.243623    2.224660    2.262586    2.211238
    92.800      0.052195    0.049438    0.054953    0.050371      0.118468    0.115152    0.121784    0.124022      0.264449    0.259565    0.269334    0.262860      0.564700    0.556573    0.572826    0.568048      1.146834    1.134564    1.159105    1.133556      2.242010    2.223182    2.260837    2.211238
    93.200      0.052334    0.049573    0.055094    0.050371      0.118745    0.115384    0.122107    0.124022      0.264175    0.259213    0.269136    0.262860      0.563439    0.555255    0.571622    0.568048      1.146118    1.133639    1.158596    1.133556      2.240184    2.221559    2.258809    2.211238
    93.600      0.052449    0.049695    0.055204    0.050371      0.118978    0.115573    0.122382    0.124022      0.263822    0.258770    0.268875    0.262860      0.562097    0.553846    0.570348    0.568048      1.145260    1.132578    1.157941    1.133556      2.238159    2.219791    2.256526    2.211238
    94.000      0.052537    0.049798    0.055275    0.050371      0.119160    0.115720    0.122600    0.124022      0.263389    0.258243    0.268535    0.262860      0.560671    0.552345    0.568998    0.568048      1.144262    1.131380    1.157144    1.133556      2.235967    2.217887    2.254047    2.211238
    94.400      0.052593    0.049878    0.055308    0.050371      0.119283    0.115817    0.122750    0.124022      0.262871    0.257637    0.268106    0.262860      0.559157    0.550755    0.567559    0.568048      1.143145    1.130074    1.156216    1.133556      2.233665    2.215883    2.251448    2.211238
    94.800      0.052622    0.049938    0.055306    0.050371      0.119344    0.115860    0.122829    0.124022      0.262265    0.256956    0.267574    0.262860      0.557552    0.549082    0.566022    0.568048      1.141918    1.128682    1.155153    1.133556      2.231312    2.213828    2.248796    2.211238
    95.200      0.052629    0.049985    0.055274    0.050371      0.119349    0.115857    0.122841    0.124022      0.261575    0.256209    0.266940    0.262860      0.555861    0.547337    0.564385    0.568048      1.140572    1.127206    1.153938    1.133556      2.228939    2.211754    2.246123    2.211238
    95.600      0.052618    0.050022    0.055214    0.050371      0.119306    0.115820    0.122793    0.124022      0.260801    0.255399    0.266202    0.262860      0.554092    0.545531    0.562653    0.568048      1.139089    1.125635    1.152544    1.133556      2.226567    2.209685    2.243449    2.211238
    96.000      0.052588    0.050049    0.055127    0.058871      0.119224    0.115753    0.122694    0.122208      0.259952    0.254534    0.265370    0.256597      0.552275    0.543693    0.560857    0.530246      1.137481    1.123979    1.150984    1.136009      2.224232    2.207655    2.240809    2.226139
    96.400      0.052542    0.050068    0.055015    0.058871      0.119111    0.115667    0.122556    0.122208      0.259045    0.253630    0.264459    0.256597      0.550447    0.541863    0.559031    0.530246      1.135770    1.122260    1.149280    1.136009      2.221944    2.205676    2.238212    2.226139
    96.800      0.052484    0.050083    0.054884    0.058871      0.118978    0.115571    0.122386    0.122208      0.258112    0.252724    0.263499    0.256597      0.548662    0.540099    0.557226    0.530246      1.134007    1.120534    1.147481    1.136009      2.219742    2.203790    2.235694    2.226139
    97.200      0.052412    0.050091    0.054733    0.058871      0.118823    0.115461    0.122184    0.122208      0.257173    0.251834    0.262512    0.256597      0.546970    0.538448    0.555493    0.530246      1.132255    1.118868    1.145641    1.136009      2.217665    2.202037    2.233293    2.226139
    97.600      0.052325    0.050087    0.054563    0.058871      0.118638    0.115330    0.121946    0.122208      0.256238    0.250965    0.261511    0.256597      0.545393    0.536931    0.553855    0.530246      1.130551    1.117297    1.143804    1.136009      2.215726    2.200433    2.231019    2.226139
    98.000      0.052228    0.050071    0.054384    0.058871      0.118426    0.115174    0.121678    0.122208      0.255314    0.250119    0.260510    0.256597      0.543938    0.535550    0.552325    0.530246      1.128912    1.115830    1.141994    1.136009      2.213925    2.198977    2.228873    2.226139
    98.400      0.052125    0.050043    0.054207    0.058871      0.118192    0.114996    0.121388    0.122208      0.254413    0.249304    0.259522    0.256597      0.542618    0.534318    0.550918    0.530246      1.127352    1.114470    1.140234    1.136009      2.212259    2.197661    2.226858    2.226139
    98.800      0.052021    0.050002    0.054040    0.058871      0.117939    0.114796    0.121082    0.122208      0.253539    0.248524    0.258555    0.256597      0.541443    0.533240    0.549645    0.530246      1.125877    1.113213    1.138541    1.136009      2.210740    2.196485    2.224995    2.226139
    99.200      0.051917    0.049944    0.053890    0.058871      0.117662    0.114565    0.120759    0.122208      0.252686    0.247768    0.257604    0.256597      0.540396    0.532298    0.548493    0.530246      1.124444    1.112007    1.136881    1.136009      2.209318    2.195399    2.223237    2.226139
    99.600      0.051819    0.049871    0.053768    0.058871      0.117370    0.114309    0.120430    0.122208      0.251855    0.247037    0.256673    0.256597      0.539475    0.531485    0.547465    0.530246      1.123021    1.110809    1.135233    1.136009      2.207940    2.194342    2.221537    2.226139
   100.000      0.051733    0.049787    0.053679    0.046810      0.117078    0.114041    0.120114    0.108444      0.251057    0.246337    0.255776    0.244194      0.538692    0.530809    0.546576    0.530126      1.121600    1.109606    1.133595    1.100041      2.206570    2.193275    2.219865    2.184870
   100.400      0.051664    0.049699    0.053629    0.046810      0.116797    0.113770    0.119824    0.108444      0.250300    0.245674    0.254926    0.244194      0.538044    0.530261    0.545826    0.530126      1.120151    1.108362    1.131940    1.100041      2.205164    2.192146    2.218182    2.184870
   100.800      0.051614    0.049610    0.053617    0.046810      0.116535    0.113504    0.119566    0.108444      0.249594    0.245056    0.254133    0.244194      0.537531    0.529846    0.545216    0.530126      1.118665    1.107062    1.130269    1.100041      2.203720    2.190955    2.216485    2.184870
   101.200      0.051575    0.049517    0.053633    0.046810      0.116290    0.113244    0.119336    0.108444      0.248940    0.244481    0.253398    0.244194      0.537162    0.529575    0.544748    0.530126      1.117157    1.105722    1.128592    1.100041      2.202283    2.189749    2.214817    2.184870
   101.600      0.051542    0.049421    0.053664    0.046810      0.116058    0.112989    0.119127    0.108444      0.248333    0.243945    0.252721    0.244194      0.536926    0.529440    0.544412    0.530126      1.115614    1.104334    1.126893    1.100041      2.200864    2.188532    2.213196    2.184870
   102.000      0.051514    0.049323    0.053705    0.046810      0.115844    0.112748    0.118939    0.108444      0.247774    0.243445    0.252103    0.244194      0.536813    0.529428    0.544198    0.530126      1.114027    1.102895    1.125159    1.100041      2.199419    2.187252    2.211586    2.184870
   102.400      0.051493    0.049233    0.053754    0.046810      0.115649    0.112528    0.118771    0.108444      0.247263    0.242979    0.251547    0.244194      0.536804    0.529520    0.544089    0.530126      1.112391    1.101408    1.123373    1.100041      2.197880    2.185836    2.209923    2.184870
   102.800      0.051475    0.049149    0.053802    0.046810      0.115473    0.112328    0.118618    0.108444      0.246801    0.242546    0.251055    0.244194      0.536864    0.529680    0.544049    0.530126      1.110701    1.099880    1.121523    1.100041      2.196200    2.184236    2.208163    2.184870
   103.200      0.051455    0.049067    0.053843    0.046810      0.115310    0.112144    0.118476    0.108444      0.246386    0.242146    0.250625    0.244194      0.536965    0.529880    0.544051    0.530126      1.108976    1.098340    1.119613    1.100041      2.194334    2.182410    2.206259    2.184870
   103.600      0.051431    0.048988    0.053874    0.046810      0.115157    0.111969    0.118345    0.108444      0.246019    0.241775    0.250264    0.244194      0.537105    0.530114    0.544095    0.530126      1.107245    1.096823    1.117668    1.100041      2.192264    2.180342    2.204186    2.184870
   104.000      0.051402    0.048911    0.053894    0.051425      0.115010    0.111800    0.118220    0.119742      0.245706    0.241436    0.249975    0.246615      0.537283    0.530381    0.544186    0.551412      1.105544    1.095366    1.115723    1.123844      2.190018    2.178062    2.201973    2.207899
   104.400      0.051376    0.048844    0.053907    0.051425      0.114874    0.111642    0.118106    0.119742      0.245463    0.241149    0.249776    0.246615      0.537502    0.530682    0.544322    0.551412      1.103914    1.094005    1.113823    1.123844      2.187651    2.175618    2.199684    2.207899
   104.800      0.051350    0.048789    0.053911    0.051425      0.114745    0.111492    0.117998    0.119742      0.245294    0.240921    0.249667    0.246615      0.537745    0.531002    0.544488    0.551412      1.102366    1.092744    1.111988    1.123844      2.185190    2.173034    2.197345    2.207899
   105.200      0.051324    0.048745    0.053903    0.051425      0.114621    0.111348    0.117895    0.119742      0.245195    0.240754    0.249637    0.246615      0.537992    0.531316    0.544668    0.551412      1.100911    1.091582    1.110240    1.123844      2.182655    2.170335    2.194975    2.207899
   105.600      0.051294    0.048706    0.053881    0.051425      0.114500    0.111208    0.117791    0.119742      0.245169    0.240656    0.249682    0.246615      0.538227    0.531597    0.544856    0.551412      1.099562    1.090511    1.108613    1.123844      2.180094    2.167573    2.192614    2.207899
   106.000      0.051254    0.048665    0.053843    0.051425      0.114372    0.111065    0.117679    0.119742      0.245205    0.240623    0.249788    0.246615      0.538431    0.531818    0.545045    0.551412      1.098326    1.089510    1.107143    1.123844      2.177535    2.164783    2.190286    2.207899
   106.400      0.051206    0.048619    0.053792    0.051425      0.114233    0.110913    0.117554    0.119742      0.245304    0.240656    0.249952    0.246615      0.538606    0.531974    0.545237    0.551412      1.097230    1.088577    1.105883    1.123844      2.175039    2.162029    2.188049    2.207899
   106.800      0.051153    0.048571    0.053735    0.051425      0.114087    0.110756    0.117419    0.119742      0.245476    0.240767    0.250185    0.246615      0.538768    0.532081    0.545455    0.551412      1.096311    1.087734    1.104889    1.123844      2.172670    2.159374    2.185966    2.207899
   107.200      0.051097    0.048521    0.053673    0.051425      0.113936    0.110597    0.117275    0.119742      0.245729    0.240965    0.250492    0.246615      0.538926    0.532150    0.545701    0.551412      1.095575    1.086971    1.104178    1.123844      2.170485    2.156884    2.184087    2.207899
   107.600      0.051039    0.048469    0.053609    0.051425      0.113784    0.110440    0.117128    0.119742      0.246068    0.241260    0.250877    0.246615      0.539086    0.532197    0.545975    0.551412      1.095015    1.086282    1.103747    1.123844      2.168522    2.154610    2.182435    2.207899
   108.000      0.050981    0.048415    0.053548    0.053896      0.113635    0.110288    0.116981    0.113940      0.246498    0.241657    0.251338    0.246328      0.539269    0.532253    0.546285    0.534254      1.094650    1.085693    1.103607    1.064168      2.166821    2.152605    2.181038    2.135570
   108.400      0.050926    0.048361    0.053492    0.053896      0.113491    0.110145    0.116837    0.113940      0.247018    0.242159    0.251877    0.246328      0.539494    0.532344    0.546644    0.534254      1.094499    1.085239    1.103759    1.064168      2.165405    2.150899    2.179911    2.135570
   108.800      0.050874    0.048306    0.053441    0.053896      0.113351    0.110009    0.116692    0.113940      0.247623    0.242761    0.252485    0.246328      0.539771    0.532492    0.547051    0.534254      1.094563    1.084944    1.104183    1.064168      2.164284    2.149516    2.179053    2.135570
   109.200      0.050820    0.048248    0.053392    0.053896      0.113210    0.109878    0.116542    0.113940      0.248296    0.243447    0.253144    0.246328      0.540093    0.532697    0.547490    0.534254      1.094817    1.084800    1.104834    1.064168      2.163433    2.148442    2.178425    2.135570
   109.600      0.050766    0.048190    0.053342    0.053896      0.113071    0.109756    0.116385    0.113940      0.249026    0.244204    0.253848    0.246328      0.540454    0.532959    0.547949    0.534254      1.095230    1.084794    1.105666    1.064168      2.162827    2.147662    2.177992    2.135570
   110.000      0.050709    0.048133    0.053285    0.053896      0.112931    0.109644    0.116218    0.113940      0.249806    0.245023    0.254589    0.246328      0.540846    0.533273    0.548419    0.534254      1.095777    1.084919    1.106634    1.064168      2.162460    2.147181    2.177740    2.135570
   110.400      0.050644    0.048075    0.053214    0.053896      0.112785    0.109536    0.116034    0.113940      0.250612    0.245879    0.255345    0.246328      0.541243    0.533617    0.548870    0.534254      1.096412    1.085149    1.107675    1.064168      2.162310    2.146981    2.177640    2.135570
   110.800      0.050577    0.048023    0.053132    0.053896      0.112635    0.109434    0.115836    0.113940      0.251423    0.246750    0.256095    0.246328      0.541636    0.533985    0.549287    0.534254      1.097103    1.085465    1.108742    1.064168      2.162363    2.147054    2.177672    2.135570
   111.200      0.050514    0.047982    0.053047    0.053896      0.112485    0.109338    0.115631    0.113940      0.252221    0.247618    0.256824    0.246328      0.542031    0.534390    0.549672    0.534254      1.097845    1.085878    1.109813    1.064168      2.162630    2.147410    2.177851    2.135570
   111.600      0.050457    0.047954    0.052960    0.053896      0.112334    0.109243    0.115425    0.113940      0.252989    0.248457    0.257520    0.246328      0.542429    0.534830    0.550028    0.534254      1.098638    1.086403    1.110874    1.064168      2.163102    2.148031    2.178173    2.135570
   112.000      0.050404    0.047937    0.052871    0.045373      0.112183    0.109147    0.115218    0.107499      0.253706    0.249242    0.258170    0.255835      0.542832    0.535300    0.550365    0.538893      1.099486    1.087059    1.111913    1.111641      2.163779    2.148914    2.178644    2.161506
   112.400      0.050353    0.047928    0.052778    0.045373      0.112033    0.109050    0.115015    0.107499      0.254355    0.249948    0.258763    0.255835      0.543235    0.535790    0.550681    0.538893      1.100397    1.087858    1.112936    1.111641      2.164676    2.150058    2.179294    2.161506
   112.800      0.050303    0.047926    0.052680    0.045373      0.111891    0.108955    0.114826    0.107499      0.254928    0.250562    0.259294    0.255835      0.543640    0.536298    0.550982    0.538893      1.101391    1.088810    1.113971    1.111641      2.165840    2.151485    2.180196    2.161506
   113.200      0.050254    0.047929    0.052579    0.045373      0.111761    0.108864    0.114658    0.107499      0.255419    0.251075    0.259762    0.255835      0.544047    0.536817    0.551278    0.538893      1.102480    1.089919    1.115040    1.111641      2.167303    2.153212    2.181395    2.161506
   113.600      0.050203    0.047934    0.052473    0.045373      0.111647    0.108777    0.114518    0.107499      0.255825    0.251484    0.260166    0.255835      0.544475    0.537358    0.551591    0.538893      1.103660    1.091169    1.116151    1.111641      2.169060    2.155219    2.182902    2.161506
   114.000      0.050154    0.047942    0.052366    0.045373      0.111554    0.108698    0.114410    0.107499      0.256141    0.251786    0.260497    0.255835      0.544929    0.537926    0.551932    0.538893      1.104913    1.092533    1.117294    1.111641      2.171085    2.157461    2.184709    2.161506
   114.400      0.050105    0.047952    0.052258    0.045373      0.111483    0.108631    0.114334    0.107499      0.256367    0.251983    0.260751    0.255835      0.545408    0.538511    0.552305    0.538893      1.106209    1.093969    1.118449    1.111641      2.173326    2.159869    2.186783    2.161506
   114.800      0.050057    0.047963    0.052152    0.045373      0.111434    0.108579    0.114289    0.107499      0.256507    0.252084    0.260929    0.255835      0.545910    0.539103    0.552716    0.538893      1.107526    1.095449    1.119602    1.111641      2.175742    2.162396    2.189088    2.161506
   115.200      0.050013    0.047976    0.052050    0.045373      0.111402    0.108537    0.114267    0.107499      0.256564    0.252100    0.261029    0.255835      0.546428    0.539693    0.553164    0.538893      1.108841    1.096947    1.120735    1.111641      2.178296    2.165011    2.191581    2.161506
   115.600      0.049973    0.047991    0.051954    0.045373      0.111381    0.108500    0.114261    0.107499      0.256538    0.252035    0.261041    0.255835      0.546941    0.540256    0.553626    0.538893      1.110108    1.098411    1.121805    1.111641      2.180917    2.167647    2.194186    2.161506
   116.000      0.049935    0.048006    0.051865    0.052265      0.111362    0.108461    0.114263    0.113634      0.256417    0.251883    0.260951    0.263347      0.547415    0.540762    0.554067    0.555694      1.111274    1.099785    1.122764    1.114422      2.183535    2.170240    2.196831    2.189055
   116.400      0.049900    0.048017    0.051782    0.052265      0.111340    0.108414    0.114265    0.113634      0.256185    0.251630    0.260740    0.263347      0.547824    0.541190    0.554457    0.555694      1.112295    1.101019    1.123571    1.114422      2.186080    2.172719    2.199441    2.189055
   116.800      0.049865    0.048024    0.051706    0.052265      0.111314    0.108361    0.114267    0.113634      0.255837    0.251275    0.260400    0.263347      0.548146    0.541521    0.554770    0.555694      1.113123    1.102064    1.124181    1.114422      2.188489    2.175026    2.201951    2.189055
   117.200      0.049834    0.048030    0.051639    0.052265      0.111291    0.108307    0.114274    0.113634      0.255389    0.250835    0.259943    0.263347      0.548386    0.541764    0.555007    0.555694      1.113751    1.102917    1.124585    1.114422      2.190756    2.177166    2.204346    2.189055
   117.600      0.049805    0.048032    0.051579    0.052265      0.111265    0.108249    0.114281    0.113634      0.254849    0.250323    0.259376    0.263347      0.548545    0.541928    0.555162    0.555694      1.114172    1.103568    1.124776    1.114422      2.192851    2.179112    2.206591    2.189055
   118.000      0.049778    0.048029    0.051526    0.052265      0.111235    0.108189    0.114281    0.113634      0.254232    0.249754    0.258710    0.263347      0.548636    0.542034    0.555238    0.555694      1.114411    1.104048    1.124773    1.114422      2.194758    2.180849    2.208667    2.189055
   118.400      0.049753    0.048024    0.051482    0.052265      0.111203    0.108133    0.114274    0.113634      0.253560    0.249154    0.257966    0.263347      0.548674    0.542106    0.555243    0.555694      1.114505    1.104403    1.124608    1.114422      2.196476    2.182382    2.210570    2.189055
   118.800      0.049735    0.048019    0.051450    0.052265      0.111176    0.108087    0.114265    0.113634      0.252862    0.248550    0.257174    0.263347      0.548680    0.542166    0.555194    0.555694      1.114504    1.104682    1.124325    1.114422      2.198025    2.183744    2.212305    2.189055
   119.200      0.049722    0.048015    0.051430    0.052265      0.111156    0.108059    0.114252    0.113634      0.252157    0.247958    0.256356    0.263347      0.548665    0.542225    0.555106    0.555694      1.114450    1.104923    1.123977    1.114422      2.199418    2.184964    2.213873    2.189055
   119.600      0.049715    0.048010    0.051420    0.052265      0.111139    0.108048    0.114230    0.113634      0.251453    0.247383    0.255523    0.263347      0.548628    0.542277    0.554978    0.555694      1.114350    1.105124    1.123576    1.114422      2.200642    2.186042    2.215241    2.189055
   120.000      0.049711    0.048004    0.051417    0.048268      0.111126    0.108056    0.114196    0.109256      0.250768    0.246837    0.254699    0.236776      0.548573    0.542324    0.554821    0.544975      1.114215    1.105288    1.123141    1.116368      2.201660    2.186954    2.216366    2.230778


==> Table_5_NGC_2516.txt <==
%auto-ignore
NGC 2516
    r,arcmin    Jlim=11                                           Jlim=12                                           Jlim=13                                           Jlim=14                                           Jlim=15                                           Jlim=16
                   F        confidence  interval    histogram        F        confidence  interval    histogram        F        confidence  interval    histogram        F        confidence  interval    histogram        F        confidence  interval    histogram        F        confidence  interval    histogram
     0.000      0.349702    0.313795    0.385609    0.457570      0.519434    0.450923    0.587945    0.696303      0.814335    0.760585    0.868085    1.074296      1.093963    1.023696    1.164231    1.392606      1.664411    1.546941    1.781880    1.929754      2.659651    2.545821    2.773481    2.924472
     0.200      0.349571    0.313690    0.385453    0.457570      0.519229    0.450760    0.587698    0.696303      0.814056    0.760333    0.867779    1.074296      1.093691    1.023477    1.163905    1.392606      1.664094    1.546713    1.781476    1.929754      2.659350    2.545610    2.773090    2.924472
     0.400      0.349182    0.313378    0.384986    0.457570      0.518618    0.450277    0.586959    0.696303      0.813199    0.759560    0.866838    1.074296      1.092861    1.022800    1.162922    1.392606      1.663132    1.546010    1.780255    1.929754      2.658440    2.544964    2.771915    2.924472
     0.600      0.348547    0.312871    0.384224    0.457570      0.517615    0.449490    0.585740    0.696303      0.811735    0.758238    0.865231    1.074296      1.091443    1.021622    1.161264    1.392606      1.661485    1.544791    1.778180    1.929754      2.656866    2.543823    2.769909    2.924472
     0.800      0.347680    0.312178    0.383182    0.457570      0.516236    0.448419    0.584053    0.696303      0.809681    0.756384    0.862978    1.074296      1.089430    1.019929    1.158930    1.392606      1.659151    1.543059    1.775242    1.929754      2.654600    2.542168    2.767033    2.924472
     1.000      0.346592    0.311314    0.381871    0.457570      0.514490    0.447072    0.581909    0.696303      0.807052    0.754015    0.860089    1.074296      1.086830    1.017729    1.155930    1.392606      1.656141    1.540829    1.771454    1.929754      2.651626    2.539988    2.763264    2.924472
     1.200      0.345289    0.310278    0.380300    0.457570      0.512390    0.445455    0.579325    0.696303      0.803860    0.751143    0.856577    1.074296      1.083647    1.015020    1.152274    1.392606      1.652484    1.538124    1.766844    1.929754      2.647941    2.537283    2.758600    2.924472
     1.400      0.343773    0.309071    0.378475    0.457570      0.509948    0.443577    0.576318    0.696303      0.800125    0.747783    0.852466    1.074296      1.079906    1.011821    1.147991    1.392606      1.648231    1.534997    1.761465    1.929754      2.643589    2.534092    2.753086    2.924472
     1.600      0.342052    0.307701    0.376404    0.457570      0.507171    0.441446    0.572897    0.696303      0.795873    0.743962    0.847785    1.074296      1.075631    1.008154    1.143108    1.392606      1.643415    1.531476    1.755353    1.929754      2.638630    2.530465    2.746794    2.924472
     1.800      0.340139    0.306177    0.374101    0.457570      0.504078    0.439074    0.569082    0.696303      0.791128    0.739701    0.842555    1.074296      1.070847    1.004043    1.137652    1.392606      1.638065    1.527585    1.748545    1.929754      2.633098    2.526424    2.739772    2.924472
     2.000      0.338039    0.304501    0.371577    0.457570      0.500680    0.436469    0.564891    0.696303      0.785903    0.735012    0.836794    1.074296      1.065575    0.999509    1.131641    1.392606      1.632217    1.523350    1.741085    1.929754      2.627041    2.521999    2.732084    2.924472
     2.200      0.335754    0.302671    0.368838    0.457570      0.496979    0.433630    0.560327    0.696303      0.780207    0.729904    0.830510    1.074296      1.059813    0.994549    1.125078    1.392606      1.625895    1.518782    1.733007    1.929754      2.620508    2.517221    2.723794    2.924472
     2.400      0.333286    0.300687    0.365885    0.457570      0.492978    0.430559    0.555396    0.696303      0.774054    0.724388    0.823720    1.074296      1.053566    0.989165    1.117966    1.392606      1.619099    1.513874    1.724325    1.929754      2.613520    2.512099    2.714941    2.924472
     2.600      0.330630    0.298544    0.362716    0.457570      0.488678    0.427254    0.550103    0.696303      0.767456    0.718474    0.816439    1.074296      1.046841    0.983367    1.110314    1.392606      1.611826    1.508609    1.715043    1.929754      2.606092    2.506629    2.705554    2.924472
     2.800      0.327790    0.296243    0.359336    0.457570      0.484091    0.423720    0.544461    0.696303      0.760441    0.712183    0.808699    1.074296      1.039661    0.977172    1.102149    1.392606      1.604098    1.503001    1.705194    1.929754      2.598234    2.500807    2.695660    2.924472
     3.000      0.324769    0.293786    0.355751    0.457570      0.479224    0.419961    0.538487    0.696303      0.753034    0.705535    0.800533    1.074296      1.032048    0.970599    1.093498    1.392606      1.595931    1.497057    1.694804    1.929754      2.589935    2.494617    2.685252    2.924472
     3.200      0.321570    0.291170    0.351969    0.457570      0.474086    0.415979    0.532194    0.696303      0.745244    0.698536    0.791952    1.074296      1.024005    0.963642    1.084368    1.392606      1.587313    1.490759    1.683867    1.929754      2.581149    2.488013    2.674286    2.924472
     3.400      0.318200    0.288400    0.348000    0.457570      0.468690    0.411780    0.525600    0.696303      0.737085    0.691193    0.782976    1.074296      1.015534    0.956299    1.074769    1.392606      1.578230    1.484086    1.672373    1.929754      2.571847    2.480956    2.662738    2.924472
     3.600      0.314662    0.285474    0.343850    0.457570      0.463043    0.407368    0.518718    0.696303      0.728565    0.683511    0.773619    1.074296      1.006645    0.948575    1.064715    1.392606      1.568672    1.477022    1.660323    1.929754      2.562014    2.473418    2.650610    2.924472
     3.800      0.310957    0.282389    0.339525    0.457570      0.457152    0.402742    0.511561    0.696303      0.719693    0.675493    0.763894    1.074296      0.997345    0.940472    1.054217    1.392606      1.558636    1.469556    1.647716    1.929754      2.551641    2.465375    2.637906    2.924472
     4.000      0.307091    0.279149    0.335033    0.258627      0.451031    0.397911    0.504151    0.358099      0.710494    0.667162    0.753825    0.550411      0.987658    0.932011    1.043306    0.802406      1.548139    1.461699    1.634579    1.445657      2.540743    2.456829    2.624656    2.506690
     4.200      0.303073    0.275760    0.330385    0.258627      0.444701    0.392888    0.496514    0.358099      0.701001    0.658552    0.743450    0.550411      0.977621    0.923222    1.032020    0.802406      1.537217    1.453480    1.620955    1.445657      2.529343    2.447790    2.610897    2.506690
     4.400      0.298917    0.272234    0.325600    0.258627      0.438187    0.387696    0.488678    0.358099      0.691251    0.649694    0.732808    0.550411      0.967273    0.914143    1.020402    0.802406      1.525921    1.444939    1.606904    1.445657      2.517475    2.438277    2.596672    2.506690
     4.600      0.294636    0.268582    0.320691    0.258627      0.431512    0.382351    0.480674    0.358099      0.681277    0.640618    0.721936    0.550411      0.956648    0.904805    1.008490    0.802406      1.514304    1.436120    1.592488    1.445657      2.505183    2.428322    2.582045    2.506690
     4.800      0.290243    0.264814    0.315673    0.258627      0.424700    0.376874    0.472526    0.358099      0.671109    0.631351    0.710868    0.550411      0.945781    0.895236    0.996326    0.802406      1.502418    1.427061    1.577774    1.445657      2.492534    2.417977    2.567092    2.506690
     5.000      0.285755    0.260946    0.310564    0.258627      0.417774    0.371283    0.464265    0.358099      0.660776    0.621916    0.699636    0.550411      0.934713    0.885467    0.983960    0.802406      1.490313    1.417800    1.562825    1.445657      2.479595    2.407300    2.551890    2.506690
     5.200      0.281187    0.256992    0.305383    0.258627      0.410758    0.365600    0.455917    0.358099      0.650308    0.612340    0.688275    0.550411      0.923490    0.875535    0.971446    0.802406      1.478046    1.408382    1.547710    1.445657      2.466444    2.396363    2.536524    2.506690
     5.400      0.276553    0.252960    0.300145    0.258627      0.403671    0.359840    0.447503    0.358099      0.639734    0.602652    0.676816    0.550411      0.912149    0.865472    0.958827    0.802406      1.465663    1.398843    1.532484    1.445657      2.453143    2.385219    2.521067    2.506690
     5.600      0.271866    0.248863    0.294869    0.258627      0.396533    0.354022    0.439045    0.358099      0.629085    0.592876    0.665294    0.550411      0.900723    0.855304    0.946143    0.802406      1.453203    1.389207    1.517199    1.445657      2.439738    2.373899    2.505577    2.506690
     5.800      0.267138    0.244710    0.289565    0.258627      0.389362    0.348164    0.430560    0.358099      0.618390    0.583041    0.653740    0.550411      0.889243    0.845059    0.933427    0.802406      1.440695    1.379495    1.501895    1.445657      2.426257    2.362422    2.490092    2.506690
     6.000      0.262382    0.240512    0.284252    0.258627      0.382177    0.342283    0.422070    0.358099      0.607681    0.573174    0.642188    0.550411      0.877743    0.834768    0.920717    0.802406      1.428164    1.369718    1.486609    1.445657      2.412729    2.350814    2.474644    2.506690
     6.200      0.257612    0.236284    0.278940    0.258627      0.374996    0.336398    0.413594    0.358099      0.596984    0.563300    0.630667    0.550411      0.866256    0.824461    0.908051    0.802406      1.415632    1.359882    1.471383    1.445657      2.399185    2.339102    2.459268    2.506690
     6.400      0.252842    0.232039    0.273645    0.258627      0.367840    0.330528    0.405152    0.358099      0.586330    0.553448    0.619211    0.550411      0.854823    0.814174    0.895473    0.802406      1.403139    1.350005    1.456273    1.445657      2.385656    2.327313    2.443998    2.506690
     6.600      0.248091    0.227797    0.268386    0.258627      0.360729    0.324691    0.396766    0.358099      0.575757    0.543649    0.607864    0.550411      0.843495    0.803952    0.883037    0.802406      1.390728    1.340112    1.441343    1.445657      2.372177    2.315480    2.428875    2.506690
     6.800      0.243367    0.223564    0.263170    0.258627      0.353674    0.318898    0.388451    0.358099      0.565283    0.533917    0.596648    0.550411      0.832301    0.793823    0.870779    0.802406      1.378419    1.330206    1.426631    1.445657      2.358762    2.303611    2.413913    2.506690
     7.000      0.238680    0.219350    0.258009    0.258627      0.346692    0.313162    0.380222    0.358099      0.554928    0.524271    0.585585    0.550411      0.821260    0.783799    0.858721    0.802406      1.366216    1.320273    1.412158    1.445657      2.345423    2.291718    2.399127    2.506690
     7.200      0.234037    0.215163    0.252910    0.258627      0.339797    0.307496    0.372098    0.358099      0.544715    0.514734    0.574696    0.550411      0.810387    0.773892    0.846883    0.802406      1.354124    1.310302    1.397946    1.445657      2.332166    2.279805    2.384528    2.506690
     7.400      0.229447    0.211011    0.247883    0.258627      0.333003    0.301912    0.364093    0.358099      0.534666    0.505329    0.564003    0.550411      0.799702    0.764117    0.835286    0.802406      1.342158    1.300290    1.384027    1.445657      2.319010    2.267883    2.370137    2.506690
     7.600      0.224919    0.206903    0.242935    0.258627      0.326327    0.296424    0.356229    0.358099      0.524805    0.496078    0.553532    0.550411      0.789223    0.754494    0.823951    0.802406      1.330340    1.290242    1.370439    1.445657      2.305973    2.255968    2.355978    2.506690
     7.800      0.220459    0.202846    0.238073    0.258627      0.319784    0.291042    0.348525    0.358099      0.515153    0.487001    0.543304    0.550411      0.778967    0.745039    0.812896    0.802406      1.318685    1.280159    1.357211    1.445657      2.293063    2.244069    2.342057    2.506690
     8.000      0.216074    0.198846    0.233301    0.183028      0.313385    0.285772    0.340997    0.266585      0.505726    0.478117    0.533335    0.461549      0.768949    0.735764    0.802134    0.728134      1.307197    1.270040    1.344355    1.225493      2.280265    2.232179    2.328351    2.160528
     8.200      0.211770    0.194913    0.228627    0.183028      0.307140    0.280621    0.333659    0.266585      0.496540    0.469442    0.523639    0.461549      0.759183    0.726686    0.791679    0.728134      1.295896    1.259899    1.331892    1.225493      2.267586    2.220316    2.314857    2.160528
     8.400      0.207555    0.191053    0.224057    0.183028      0.301060    0.275595    0.326526    0.266585      0.487615    0.461000    0.514230    0.461549      0.749692    0.717831    0.781554    0.728134      1.284809    1.249767    1.319850    1.225493      2.255049    2.208509    2.301590    2.160528
     8.600      0.203431    0.187268    0.219594    0.183028      0.295151    0.270698    0.319605    0.266585      0.478965    0.452809    0.505121    0.461549      0.740498    0.709224    0.771773    0.728134      1.273962    1.239677    1.308248    1.225493      2.242690    2.196804    2.288577    2.160528
     8.800      0.199393    0.183556    0.215230    0.183028      0.289410    0.265924    0.312897    0.266585      0.470599    0.444882    0.496317    0.461549      0.731614    0.700883    0.762345    0.728134      1.263376    1.229662    1.297089    1.225493      2.230541    2.185241    2.275841    2.160528
     9.000      0.195436    0.179911    0.210962    0.183028      0.283837    0.261270    0.306404    0.266585      0.462521    0.437227    0.487814    0.461549      0.723053    0.692827    0.753280    0.728134      1.253069    1.219760    1.286377    1.225493      2.218633    2.173860    2.263407    2.160528
     9.200      0.191559    0.176333    0.206785    0.183028      0.278432    0.256736    0.300129    0.266585      0.454725    0.429845    0.479604    0.461549      0.714819    0.685065    0.744573    0.728134      1.243050    1.209996    1.276103    1.225493      2.206988    2.162688    2.251289    2.160528
     9.400      0.187759    0.172821    0.202697    0.183028      0.273197    0.252322    0.294071    0.266585      0.447200    0.422726    0.471674    0.461549      0.706903    0.677594    0.736211    0.728134      1.233314    1.200386    1.266241    1.225493      2.195618    2.151743    2.239493    2.160528
     9.600      0.184035    0.169376    0.198694    0.183028      0.268128    0.248027    0.288230    0.266585      0.439940    0.415865    0.464015    0.461549      0.699291    0.670404    0.728178    0.728134      1.223852    1.190942    1.256762    1.225493      2.184530    2.141041    2.228019    2.160528
     9.800      0.180388    0.166000    0.194776    0.183028      0.263230    0.243853    0.282606    0.266585      0.432945    0.409263    0.456627    0.461549      0.691981    0.663493    0.720469    0.728134      1.214667    1.181685    1.247648    1.225493      2.173737    2.130606    2.216868    2.160528
    10.000      0.176820    0.162696    0.190943    0.183028      0.258500    0.239800    0.277200    0.266585      0.426211    0.402916    0.449505    0.461549      0.684967    0.656857    0.713078    0.728134      1.205759    1.172636    1.238882    1.225493      2.163249    2.120459    2.206038    2.160528
    10.200      0.173331    0.159468    0.187194    0.183028      0.253932    0.235860    0.272004    0.266585      0.419728    0.396810    0.442645    0.461549      0.678237    0.650484    0.705991    0.728134      1.197124    1.163806    1.230441    1.225493      2.153057    2.110602    2.195511    2.160528
    10.400      0.169927    0.156320    0.183533    0.183028      0.249518    0.232026    0.267009    0.266585      0.413487    0.390935    0.436039    0.461549      0.671782    0.644365    0.699199    0.728134      1.188756    1.155206    1.222307    1.225493      2.143156    2.101037    2.185274    2.160528
    10.600      0.166608    0.153256    0.179959    0.183028      0.245254    0.228298    0.262210    0.266585      0.407484    0.385285    0.429683    0.461549      0.665599    0.638501    0.692697    0.728134      1.180659    1.146854    1.214464    1.225493      2.133558    2.091789    2.175328    2.160528
    10.800      0.163374    0.150278    0.176470    0.183028      0.241140    0.224675    0.257605    0.266585      0.401715    0.379856    0.423573    0.461549      0.659686    0.632889    0.686483    0.728134      1.172831    1.138764    1.206897    1.225493      2.124272    2.082869    2.165675    2.160528
    11.000      0.160222    0.147384    0.173060    0.183028      0.237170    0.221155    0.253185    0.266585      0.396166    0.374638    0.417695    0.461549      0.654022    0.627511    0.680533    0.728134      1.165262    1.130941    1.199583    1.225493      2.115299    2.074283    2.156315    2.160528
    11.200      0.157150    0.144574    0.169726    0.183028      0.233339    0.217735    0.248944    0.266585      0.390823    0.369612    0.412034    0.461549      0.648591    0.622355    0.674826    0.728134      1.157946    1.123389    1.192503    1.225493      2.106640    2.066032    2.147249    2.160528
    11.400      0.154149    0.141840    0.166458    0.183028      0.229642    0.214413    0.244872    0.266585      0.385668    0.364764    0.406571    0.461549      0.643378    0.617410    0.669347    0.728134      1.150882    1.116115    1.185649    1.225493      2.098309    2.058128    2.138489    2.160528
    11.600      0.151208    0.139171    0.163246    0.183028      0.226066    0.211177    0.240954    0.266585      0.380687    0.360084    0.401291    0.461549      0.638374    0.612668    0.664080    0.728134      1.144075    1.109132    1.179019    1.225493      2.090312    2.050578    2.130045    2.160528
    11.800      0.148315    0.136553    0.160077    0.183028      0.222594    0.208014    0.237173    0.266585      0.375868    0.355558    0.396177    0.461549      0.633565    0.608117    0.659013    0.728134      1.137525    1.102446    1.172604    1.225493      2.082650    2.043380    2.121920    2.160528
    12.000      0.145463    0.133981    0.156945    0.122208      0.219218    0.204920    0.233516    0.181891      0.371202    0.351183    0.391222    0.304100      0.628949    0.603755    0.654143    0.545674      1.131237    1.096070    1.166404    1.014613      2.075326    2.036533    2.114119    1.949648
    12.200      0.142650    0.131452    0.153848    0.122208      0.215937    0.201894    0.229980    0.181891      0.366687    0.346955    0.386419    0.304100      0.624520    0.599574    0.649467    0.545674      1.125217    1.090013    1.160422    1.014613      2.068339    2.030032    2.106646    1.949648
    12.400      0.139876    0.128965    0.150787    0.122208      0.212746    0.198936    0.226556    0.181891      0.362313    0.342867    0.381758    0.304100      0.620264    0.595562    0.644967    0.545674      1.119463    1.084273    1.154653    1.014613      2.061678    2.023860    2.099495    1.949648
    12.600      0.137139    0.126518    0.147761    0.122208      0.209641    0.196044    0.223238    0.181891      0.358075    0.338916    0.377233    0.304100      0.616165    0.591702    0.640627    0.545674      1.113963    1.078843    1.149083    1.014613      2.055317    2.017992    2.092642    1.949648
    12.800      0.134438    0.124106    0.144769    0.122208      0.206619    0.193217    0.220022    0.181891      0.353970    0.335098    0.372842    0.304100      0.612210    0.587982    0.636437    0.545674      1.108710    1.073714    1.143706    1.014613      2.049237    2.012404    2.086069    1.949648
    13.000      0.131769    0.121728    0.141811    0.122208      0.203677    0.190454    0.216899    0.181891      0.349992    0.331407    0.368577    0.304100      0.608387    0.584389    0.632385    0.545674      1.103697    1.068877    1.138517    1.014613      2.043420    2.007075    2.079766    1.949648
    13.200      0.129135    0.119382    0.138888    0.122208      0.200812    0.187757    0.213867    0.181891      0.346136    0.327837    0.364435    0.304100      0.604685    0.580910    0.628460    0.545674      1.098922    1.064327    1.133517    1.014613      2.037866    2.002000    2.073731    1.949648
    13.400      0.126536    0.117071    0.136000    0.122208      0.198022    0.185124    0.210919    0.181891      0.342398    0.324385    0.360411    0.304100      0.601093    0.577535    0.624650    0.545674      1.094383    1.060061    1.128704    1.014613      2.032571    1.997178    2.067964    1.949648
    13.600      0.123971    0.114793    0.133150    0.122208      0.195301    0.182554    0.208047    0.181891      0.338766    0.321040    0.356493    0.304100      0.597591    0.574245    0.620937    0.545674      1.090059    1.056059    1.124059    1.014613      2.027521    1.992596    2.062447    1.949648
    13.800      0.121440    0.112546    0.130333    0.122208      0.192640    0.180042    0.205238    0.181891      0.335229    0.317790    0.352667    0.304100      0.594164    0.571025    0.617302    0.545674      1.085931    1.052298    1.119564    1.014613      2.022697    1.988236    2.057157    1.949648
    14.000      0.118943    0.110334    0.127552    0.122208      0.190039    0.177587    0.202490    0.181891      0.331782    0.314632    0.348932    0.304100      0.590808    0.567872    0.613743    0.545674      1.081992    1.048768    1.115215    1.014613      2.018085    1.984083    2.052088    1.949648
    14.200      0.116483    0.108156    0.124809    0.122208      0.187492    0.175187    0.199797    0.181891      0.328424    0.311563    0.345285    0.304100      0.587515    0.564778    0.610252    0.545674      1.078232    1.045458    1.111007    1.014613      2.013678    1.980122    2.047234    1.949648
    14.400      0.114059    0.106015    0.122102    0.122208      0.184997    0.172841    0.197153    0.181891      0.325146    0.308575    0.341716    0.304100      0.584275    0.561729    0.606820    0.545674      1.074635    1.042344    1.106926    1.014613      2.009455    1.976331    2.042579    1.949648
    14.600      0.111671    0.103911    0.119432    0.122208      0.182553    0.170547    0.194558    0.181891      0.321944    0.305665    0.338223    0.304100      0.581081    0.558723    0.603440    0.545674      1.071187    1.039408    1.102966    1.014613      2.005400    1.972687    2.038113    1.949648
    14.800      0.109320    0.101842    0.116797    0.122208      0.180160    0.168308    0.192011    0.181891      0.318816    0.302828    0.334804    0.304100      0.577928    0.555753    0.600104    0.545674      1.067879    1.036634    1.099124    1.014613      2.001493    1.969170    2.033816    1.949648
    15.000      0.107006    0.099810    0.114202    0.122208      0.177818    0.166122    0.189514    0.181891      0.315759    0.300062    0.331455    0.304100      0.574813    0.552819    0.596806    0.545674      1.064704    1.034011    1.095397    1.014613      1.997724    1.965769    2.029679    1.949648
    15.200      0.104731    0.097814    0.111649    0.122208      0.175527    0.163987    0.187067    0.181891      0.312768    0.297362    0.328173    0.304100      0.571733    0.549918    0.593547    0.545674      1.061651    1.031522    1.091781    1.014613      1.994088    1.962478    2.025698    1.949648
    15.400      0.102499    0.095854    0.109144    0.122208      0.173288    0.161903    0.184672    0.181891      0.309840    0.294723    0.324957    0.304100      0.568693    0.547057    0.590330    0.545674      1.058716    1.029155    1.088278    1.014613      1.990590    1.959299    2.021880    1.949648
    15.600      0.100313    0.093935    0.106691    0.122208      0.171102    0.159872    0.182333    0.181891      0.306973    0.292141    0.321805    0.304100      0.565697    0.544238    0.587157    0.545674      1.055894    1.026901    1.084888    1.014613      1.987234    1.956235    2.018232    1.949648
    15.800      0.098176    0.092059    0.104294    0.122208      0.168972    0.157891    0.180052    0.181891      0.304165    0.289612    0.318718    0.304100      0.562749    0.541468    0.584030    0.545674      1.053184    1.024754    1.081614    1.014613      1.984023    1.953293    2.014753    1.949648
    16.000      0.096092    0.090227    0.101957    0.064104      0.166897    0.155960    0.177834    0.139261      0.301418    0.287135    0.315701    0.263048      0.559857    0.538756    0.580958    0.532727      1.050589    1.022716    1.078463    1.010192      1.980962    1.950477    2.011446    1.947438
    16.200      0.094063    0.088442    0.099684    0.064104      0.164882    0.154082    0.175682    0.139261      0.298738    0.284714    0.312761    0.263048      0.557038    0.536121    0.577955    0.532727      1.048120    1.020792    1.075448    1.010192      1.978057    1.947795    2.008318    1.947438
    16.400      0.092090    0.086705    0.097475    0.064104      0.162926    0.152256    0.173597    0.139261      0.296128    0.282352    0.309904    0.263048      0.554307    0.533577    0.575036    0.532727      1.045787    1.018991    1.072583    1.010192      1.975318    1.945260    2.005375    1.947438
    16.600      0.090172    0.085013    0.095331    0.064104      0.161029    0.150482    0.171575    0.139261      0.293589    0.280049    0.307130    0.263048      0.551669    0.531131    0.572208    0.532727      1.043592    1.017313    1.069872    1.010192      1.972748    1.942878    2.002619    1.947438
    16.800      0.088306    0.083362    0.093250    0.064104      0.159186    0.148757    0.169614    0.139261      0.291120    0.277803    0.304436    0.263048      0.549128    0.528784    0.569471    0.532727      1.041533    1.015754    1.067313    1.010192      1.970346    1.940649    2.000043    1.947438
    17.000      0.086493    0.081753    0.091234    0.064104      0.157397    0.147082    0.167711    0.139261      0.288721    0.275619    0.301824    0.263048      0.546685    0.526541    0.566829    0.532727      1.039604    1.014306    1.064901    1.010192      1.968105    1.938573    1.997638    1.947438
    17.200      0.084735    0.080186    0.089284    0.064104      0.155664    0.145461    0.165868    0.139261      0.286399    0.273500    0.299297    0.263048      0.544346    0.524407    0.564285    0.532727      1.037798    1.012964    1.062632    1.010192      1.966017    1.936646    1.995387    1.947438
    17.400      0.083033    0.078661    0.087405    0.064104      0.153990    0.143895    0.164084    0.139261      0.284154    0.271450    0.296857    0.263048      0.542108    0.522380    0.561837    0.532727      1.036108    1.011720    1.060497    1.010192      1.964058    1.934852    1.993264    1.947438
    17.600      0.081388    0.077177    0.085599    0.064104      0.152370    0.142383    0.162358    0.139261      0.281988    0.269472    0.294505    0.263048      0.539974    0.520463    0.559486    0.532727      1.034531    1.010572    1.058490    1.010192      1.962213    1.933177    1.991248    1.947438
    17.800      0.079801    0.075734    0.083867    0.064104      0.150805    0.140922    0.160688    0.139261      0.279906    0.267567    0.292245    0.263048      0.537945    0.518654    0.557236    0.532727      1.033065    1.009519    1.056611    1.010192      1.960473    1.931613    1.989332    1.947438
    18.000      0.078269    0.074330    0.082208    0.064104      0.149290    0.139509    0.159071    0.139261      0.277909    0.265739    0.290079    0.263048      0.536023    0.516954    0.555092    0.532727      1.031709    1.008559    1.054858    1.010192      1.958843    1.930167    1.987520    1.947438
    18.200      0.076794    0.072965    0.080624    0.064104      0.147826    0.138143    0.157509    0.139261      0.276005    0.263997    0.288014    0.263048      0.534208    0.515362    0.553054    0.532727      1.030465    1.007695    1.053235    1.010192      1.957331    1.928844    1.985819    1.947438
    18.400      0.075377    0.071639    0.079114    0.064104      0.146411    0.136823    0.156000    0.139261      0.274197    0.262342    0.286053    0.263048      0.532495    0.513871    0.551119    0.532727      1.029330    1.006921    1.051739    1.010192      1.955939    1.927647    1.984231    1.947438
    18.600      0.074016    0.070353    0.077679    0.064104      0.145043    0.135545    0.154541    0.139261      0.272488    0.260779    0.284197    0.263048      0.530880    0.512478    0.549282    0.532727      1.028296    1.006230    1.050363    1.010192      1.954656    1.926568    1.982744    1.947438
    18.800      0.072714    0.069109    0.076319    0.064104      0.143720    0.134310    0.153131    0.139261      0.270877    0.259306    0.282447    0.263048      0.529362    0.511179    0.547546    0.532727      1.027361    1.005616    1.049107    1.010192      1.953470    1.925594    1.981347    1.947438
    19.000      0.071470    0.067907    0.075033    0.064104      0.142443    0.133116    0.151770    0.139261      0.269364    0.257923    0.280806    0.263048      0.527941    0.509972    0.545910    0.532727      1.026523    1.005075    1.047970    1.010192      1.952375    1.924719    1.980032    1.947438
    19.200      0.070286    0.066750    0.073823    0.064104      0.141214    0.131967    0.150461    0.139261      0.267953    0.256634    0.279272    0.263048      0.526611    0.508848    0.544374    0.532727      1.025777    1.004605    1.046949    1.010192      1.951358    1.923930    1.978787    1.947438
    19.400      0.069163    0.065638    0.072687    0.064104      0.140035    0.130864    0.149206    0.139261      0.266641    0.255436    0.277846    0.263048      0.525366    0.507798    0.542934    0.532727      1.025118    1.004197    1.046038    1.010192      1.950399    1.923205    1.977593    1.947438
    19.600      0.068099    0.064574    0.071625    0.064104      0.138905    0.129805    0.148006    0.139261      0.265422    0.254322    0.276522    0.263048      0.524193    0.506805    0.541582    0.532727      1.024534    1.003842    1.045226    1.010192      1.949477    1.922521    1.976432    1.947438
    19.800      0.067096    0.063559    0.070633    0.064104      0.137826    0.128792    0.146860    0.139261      0.264292    0.253286    0.275297    0.263048      0.523082    0.505856    0.540308    0.532727      1.024013    1.003524    1.044503    1.010192      1.948573    1.921854    1.975292    1.947438
    20.000      0.066153    0.062596    0.069711    0.054257      0.136799    0.127827    0.145771    0.124792      0.263239    0.252315    0.274163    0.262244      0.522018    0.504935    0.539101    0.500976      1.023534    1.003221    1.043848    1.047167      1.947667    1.921177    1.974156    1.947839
    20.200      0.065268    0.061682    0.068854    0.054257      0.135822    0.126909    0.144736    0.124792      0.262256    0.251401    0.273111    0.262244      0.520992    0.504031    0.537952    0.500976      1.023081    1.002917    1.043245    1.047167      1.946741    1.920471    1.973011    1.947839
    20.400      0.064436    0.060816    0.068057    0.054257      0.134895    0.126038    0.143752    0.124792      0.261337    0.250537    0.272138    0.262244      0.519995    0.503135    0.536855    0.500976      1.022639    1.002596    1.042681    1.047167      1.945782    1.919715    1.971849    1.947839
    20.600      0.063655    0.059995    0.067315    0.054257      0.134014    0.125213    0.142816    0.124792      0.260480    0.249721    0.271239    0.262244      0.519021    0.502239    0.535804    0.500976      1.022198    1.002250    1.042146    1.047167      1.944781    1.918899    1.970663    1.947839
    20.800      0.062921    0.059219    0.066624    0.054257      0.133180    0.124434    0.141926    0.124792      0.259678    0.248948    0.270407    0.262244      0.518067    0.501340    0.534793    0.500976      1.021746    1.001866    1.041626    1.047167      1.943723    1.918007    1.969439    1.947839
    21.000      0.062232    0.058484    0.065979    0.054257      0.132388    0.123699    0.141078    0.124792      0.258925    0.248214    0.269636    0.262244      0.517128    0.500435    0.533821    0.500976      1.021272    1.001435    1.041108    1.047167      1.942597    1.917024    1.968170    1.947839
    21.200      0.061584    0.057790    0.065378    0.054257      0.131637    0.123006    0.140268    0.124792      0.258215    0.247513    0.268917    0.262244      0.516198    0.499519    0.532877    0.500976      1.020759    1.000942    1.040575    1.047167      1.941389    1.915934    1.966845    1.947839
    21.400      0.060973    0.057132    0.064815    0.054257      0.130922    0.122351    0.139492    0.124792      0.257539    0.246837    0.268241    0.262244      0.515270    0.498587    0.531953    0.500976      1.020199    1.000381    1.040017    1.047167      1.940092    1.914729    1.965454    1.947839
    21.600      0.060396    0.056508    0.064284    0.054257      0.130238    0.121731    0.138745    0.124792      0.256890    0.246180    0.267599    0.262244      0.514338    0.497637    0.531039    0.500976      1.019583    0.999744    1.039423    1.047167      1.938688    1.913393    1.963983    1.947839
    21.800      0.059848    0.055914    0.063783    0.054257      0.129582    0.121142    0.138022    0.124792      0.256264    0.245540    0.266987    0.262244      0.513399    0.496667    0.530130    0.500976      1.018900    0.999024    1.038776    1.047167      1.937164    1.911914    1.962414    1.947839
    22.000      0.059329    0.055350    0.063309    0.054257      0.128952    0.120582    0.137323    0.124792      0.255659    0.244917    0.266402    0.262244      0.512449    0.495678    0.529221    0.500976      1.018140    0.998213    1.038067    1.047167      1.935509    1.910283    1.960736    1.947839
    22.200      0.058839    0.054815    0.062862    0.054257      0.128349    0.120052    0.136645    0.124792      0.255076    0.244308    0.265843    0.262244      0.511491    0.494673    0.528309    0.500976      1.017302    0.997314    1.037290    1.047167      1.933730    1.908506    1.958954    1.947839
    22.400      0.058376    0.054311    0.062442    0.054257      0.127769    0.119550    0.135989    0.124792      0.254511    0.243713    0.265308    0.262244      0.510522    0.493656    0.527389    0.500976      1.016384    0.996329    1.036438    1.047167      1.931833    1.906594    1.957072    1.947839
    22.600      0.057940    0.053835    0.062045    0.054257      0.127212    0.119074    0.135350    0.124792      0.253960    0.243129    0.264792    0.262244      0.509541    0.492628    0.526454    0.500976      1.015385    0.995264    1.035506    1.047167      1.929824    1.904555    1.955092    1.947839
    22.800      0.057529    0.053387    0.061672    0.054257      0.126674    0.118619    0.134729    0.124792      0.253422    0.242553    0.264291    0.262244      0.508547    0.491594    0.525501    0.500976      1.014310    0.994126    1.034494    1.047167      1.927709    1.902398    1.953021    1.947839
    23.000      0.057146    0.052969    0.061323    0.054257      0.126158    0.118187    0.134128    0.124792      0.252897    0.241987    0.263807    0.262244      0.507547    0.490560    0.524533    0.500976      1.013167    0.992928    1.033407    1.047167      1.925502    1.900132    1.950871    1.947839
    23.200      0.056790    0.052582    0.060997    0.054257      0.125662    0.117778    0.133546    0.124792      0.252391    0.241437    0.263346    0.262244      0.506547    0.489537    0.523557    0.500976      1.011969    0.991683    1.032256    1.047167      1.923218    1.897775    1.948661    1.947839
    23.400      0.056460    0.052224    0.060695    0.054257      0.125188    0.117390    0.132986    0.124792      0.251908    0.240905    0.262911    0.262244      0.505555    0.488534    0.522575    0.500976      1.010726    0.990403    1.031048    1.047167      1.920875    1.895346    1.946403    1.947839
    23.600      0.056154    0.051896    0.060413    0.054257      0.124734    0.117021    0.132446    0.124792      0.251450    0.240394    0.262506    0.262244      0.504573    0.487556    0.521590    0.500976      1.009442    0.989098    1.029787    1.047167      1.918476    1.892853    1.944100    1.947839
    23.800      0.055872    0.051593    0.060151    0.054257      0.124296    0.116668    0.131923    0.124792      0.251017    0.239902    0.262132    0.262244      0.503610    0.486613    0.520607    0.500976      1.008125    0.987775    1.028474    1.047167      1.916033    1.890309    1.941757    1.947839
    24.000      0.055611    0.051316    0.059907    0.058153      0.123871    0.116326    0.131417    0.120897      0.250608    0.239430    0.261786    0.244854      0.502669    0.485709    0.519630    0.529496      1.006772    0.986434    1.027109    1.026855      1.913553    1.887723    1.939383    1.952709
    24.200      0.055369    0.051062    0.059676    0.058153      0.123456    0.115990    0.130921    0.120897      0.250222    0.238976    0.261467    0.244854      0.501751    0.484843    0.518659    0.529496      1.005376    0.985069    1.025683    1.026855      1.911038    1.885096    1.936980    1.952709
    24.400      0.055144    0.050830    0.059459    0.058153      0.123049    0.115661    0.130437    0.120897      0.249858    0.238542    0.261175    0.244854      0.500855    0.484014    0.517696    0.529496      1.003931    0.983671    1.024190    1.026855      1.908486    1.882428    1.934545    1.952709
    24.600      0.054936    0.050619    0.059253    0.058153      0.122650    0.115337    0.129962    0.120897      0.249518    0.238128    0.260908    0.244854      0.499983    0.483223    0.516743    0.529496      1.002430    0.982235    1.022625    1.026855      1.905892    1.879712    1.932072    1.952709
    24.800      0.054744    0.050429    0.059059    0.058153      0.122260    0.115019    0.129500    0.120897      0.249201    0.237737    0.260666    0.244854      0.499133    0.482468    0.515797    0.529496      1.000870    0.980755    1.020985    1.026855      1.903251    1.876945    1.929558    1.952709
    25.000      0.054567    0.050258    0.058875    0.058153      0.121880    0.114708    0.129052    0.120897      0.248907    0.237369    0.260445    0.244854      0.498303    0.481747    0.514859    0.529496      0.999245    0.979225    1.019265    1.026855      1.900564    1.874123    1.927004    1.952709
    25.200      0.054404    0.050106    0.058701    0.058153      0.121514    0.114406    0.128621    0.120897      0.248634    0.237023    0.260244    0.244854      0.497493    0.481056    0.513929    0.529496      0.997551    0.977639    1.017463    1.026855      1.897828    1.871245    1.924411    1.952709
    25.400      0.054255    0.049971    0.058539    0.058153      0.121163    0.114116    0.128210    0.120897      0.248381    0.236699    0.260062    0.244854      0.496701    0.480393    0.513009    0.529496      0.995789    0.975997    1.015581    1.026855      1.895044    1.868312    1.921776    1.952709
    25.600      0.054122    0.049854    0.058389    0.058153      0.120829    0.113836    0.127823    0.120897      0.248148    0.236396    0.259899    0.244854      0.495927    0.479751    0.512103    0.529496      0.993960    0.974298    1.013623    1.026855      1.892214    1.865326    1.919101    1.952709
    25.800      0.054002    0.049754    0.058251    0.058153      0.120512    0.113565    0.127459    0.120897      0.247930    0.236110    0.259750    0.244854      0.495167    0.479126    0.511208    0.529496      0.992069    0.972542    1.011595    1.026855      1.889345    1.862293    1.916396    1.952709
    26.000      0.053894    0.049667    0.058121    0.058153      0.120208    0.113300    0.127115    0.120897      0.247724    0.235839    0.259610    0.244854      0.494412    0.478506    0.510319    0.529496      0.990117    0.970732    1.009502    1.026855      1.886438    1.859213    1.913663    1.952709
    26.200      0.053795    0.049592    0.057998    0.058153      0.119914    0.113040    0.126788    0.120897      0.247527    0.235579    0.259474    0.244854      0.493657    0.477884    0.509429    0.529496      0.988105    0.968865    1.007345    1.026855      1.883493    1.856085    1.910902    1.952709
    26.400      0.053704    0.049528    0.057879    0.058153      0.119629    0.112781    0.126477    0.120897      0.247332    0.235328    0.259336    0.244854      0.492892    0.477253    0.508532    0.529496      0.986030    0.966937    1.005123    1.026855      1.880509    1.852909    1.908109    1.952709
    26.600      0.053619    0.049472    0.057765    0.058153      0.119352    0.112524    0.126180    0.120897      0.247138    0.235082    0.259193    0.244854      0.492117    0.476608    0.507626    0.529496      0.983894    0.964946    1.002843    1.026855      1.877487    1.849687    1.905287    1.952709
    26.800      0.053542    0.049427    0.057657    0.058153      0.119082    0.112268    0.125896    0.120897      0.246943    0.234841    0.259044    0.244854      0.491327    0.475945    0.506710    0.529496      0.981698    0.962890    1.000507    1.026855      1.874429    1.846424    1.902435    1.952709
    27.000      0.053476    0.049394    0.057557    0.058153      0.118819    0.112015    0.125623    0.120897      0.246749    0.234608    0.258889    0.244854      0.490528    0.475266    0.505790    0.529496      0.979452    0.960776    0.998128    1.026855      1.871344    1.843128    1.899560    1.952709
    27.200      0.053421    0.049375    0.057467    0.058153      0.118563    0.111764    0.125362    0.120897      0.246554    0.234382    0.258726    0.244854      0.489724    0.474577    0.504870    0.529496      0.977164    0.958609    0.995719    1.026855      1.868243    1.839815    1.896671    1.952709
    27.400      0.053379    0.049370    0.057388    0.058153      0.118313    0.111516    0.125109    0.120897      0.246357    0.234163    0.258552    0.244854      0.488913    0.473875    0.503952    0.529496      0.974841    0.956393    0.993289    1.026855      1.865133    1.836494    1.893773    1.952709
    27.600      0.053349    0.049379    0.057320    0.058153      0.118067    0.111270    0.124864    0.120897      0.246157    0.233948    0.258366    0.244854      0.488099    0.473161    0.503036    0.529496      0.972487    0.954128    0.990846    1.026855      1.862020    1.833172    1.890869    1.952709
    27.800      0.053333    0.049402    0.057264    0.058153      0.117826    0.111027    0.124625    0.120897      0.245956    0.233742    0.258170    0.244854      0.487280    0.472434    0.502127    0.529496      0.970112    0.951824    0.988401    1.026855      1.858915    1.829861    1.887969    1.952709
    28.000      0.053330    0.049440    0.057220    0.041115      0.117591    0.110788    0.124394    0.111408      0.245755    0.233544    0.257966    0.233427      0.486458    0.471690    0.501225    0.452265      0.967720    0.949479    0.985962    0.895247      1.855820    1.826563    1.885078    1.748052
    28.200      0.053340    0.049492    0.057188    0.041115      0.117364    0.110557    0.124172    0.111408      0.245552    0.233353    0.257751    0.233427      0.485627    0.470925    0.500328    0.452265      0.965309    0.947090    0.983528    0.895247      1.852729    1.823269    1.882188    1.748052
    28.400      0.053363    0.049558    0.057167    0.041115      0.117147    0.110335    0.123959    0.111408      0.245347    0.233170    0.257525    0.233427      0.484783    0.470132    0.499433    0.452265      0.962881    0.944659    0.981103    0.895247      1.849634    1.819972    1.879296    1.748052
    28.600      0.053396    0.049636    0.057156    0.041115      0.116939    0.110122    0.123755    0.111408      0.245141    0.232993    0.257288    0.233427      0.483928    0.469313    0.498542    0.452265      0.960443    0.942191    0.978694    0.895247      1.846532    1.816667    1.876397    1.748052
    28.800      0.053439    0.049725    0.057154    0.041115      0.116740    0.109919    0.123561    0.111408      0.244933    0.232825    0.257041    0.233427      0.483062    0.468466    0.497658    0.452265      0.958003    0.939699    0.976308    0.895247      1.843428    1.813360    1.873497    1.748052
    29.000      0.053492    0.049824    0.057159    0.041115      0.116554    0.109729    0.123378    0.111408      0.244729    0.232670    0.256788    0.233427      0.482194    0.467600    0.496788    0.452265      0.955579    0.937198    0.973960    0.895247      1.840338    1.810068    1.870609    1.748052
    29.200      0.053555    0.049935    0.057175    0.041115      0.116385    0.109558    0.123211    0.111408      0.244534    0.232532    0.256535    0.233427      0.481334    0.466724    0.495944    0.452265      0.953191    0.934712    0.971670    0.895247      1.837284    1.806814    1.867753    1.748052
    29.400      0.053629    0.050056    0.057201    0.041115      0.116235    0.109409    0.123061    0.111408      0.244350    0.232415    0.256286    0.233427      0.480492    0.465849    0.495136    0.452265      0.950858    0.932261    0.969454    0.895247      1.834285    1.803621    1.864949    1.748052
    29.600      0.053713    0.050189    0.057237    0.041115      0.116105    0.109281    0.122930    0.111408      0.244182    0.232321    0.256042    0.233427      0.479675    0.464983    0.494368    0.452265      0.948593    0.929861    0.967326    0.895247      1.831357    1.800504    1.862211    1.748052
    29.800      0.053807    0.050331    0.057284    0.041115      0.115997    0.109178    0.122816    0.111408      0.244030    0.232254    0.255805    0.233427      0.478891    0.464134    0.493648    0.452265      0.946411    0.927526    0.965295    0.895247      1.828516    1.797482    1.859551    1.748052
    30.000      0.053912    0.050483    0.057341    0.041115      0.115909    0.109099    0.122720    0.111408      0.243895    0.232213    0.255577    0.233427      0.478141    0.463306    0.492977    0.452265      0.944318    0.925266    0.963371    0.895247      1.825772    1.794566    1.856979    1.748052
    30.200      0.054024    0.050642    0.057406    0.041115      0.115841    0.109043    0.122639    0.111408      0.243774    0.232194    0.255355    0.233427      0.477424    0.462498    0.492350    0.452265      0.942320    0.923085    0.961555    0.895247      1.823129    1.791757    1.854500    1.748052
    30.400      0.054142    0.050805    0.057479    0.041115      0.115788    0.109009    0.122567    0.111408      0.243664    0.232192    0.255137    0.233427      0.476733    0.461706    0.491759    0.452265      0.940412    0.920978    0.959846    0.895247      1.820582    1.789052    1.852113    1.748052
    30.600      0.054264    0.050971    0.057556    0.041115      0.115748    0.108994    0.122502    0.111408      0.243561    0.232201    0.254920    0.233427      0.476061    0.460924    0.491198    0.452265      0.938593    0.918944    0.958241    0.895247      1.818134    1.786449    1.849819    1.748052
    30.800      0.054387    0.051137    0.057637    0.041115      0.115719    0.108998    0.122441    0.111408      0.243460    0.232218    0.254702    0.233427      0.475404    0.460149    0.490659    0.452265      0.936858    0.916982    0.956734    0.895247      1.815780    1.783944    1.847617    1.748052
    31.000      0.054510    0.051301    0.057718    0.041115      0.115700    0.109017    0.122382    0.111408      0.243360    0.232237    0.254483    0.233427      0.474759    0.459381    0.490138    0.452265      0.935208    0.915094    0.955322    0.895247      1.813516    1.781532    1.845501    1.748052
    31.200      0.054632    0.051462    0.057801    0.041115      0.115690    0.109054    0.122326    0.111408      0.243260    0.232257    0.254262    0.233427      0.474126    0.458621    0.489632    0.452265      0.933644    0.913285    0.954002    0.895247      1.811343    1.779214    1.843473    1.748052
    31.400      0.054753    0.051621    0.057885    0.041115      0.115692    0.109109    0.122274    0.111408      0.243158    0.232275    0.254042    0.233427      0.473504    0.457869    0.489139    0.452265      0.932164    0.911558    0.952770    0.895247      1.809263    1.776994    1.841532    1.748052
    31.600      0.054875    0.051778    0.057972    0.041115      0.115706    0.109184    0.122228    0.111408      0.243055    0.232288    0.253822    0.233427      0.472892    0.457128    0.488656    0.452265      0.930767    0.909915    0.951619    0.895247      1.807279    1.774880    1.839679    1.748052
    31.800      0.054998    0.051933    0.058063    0.041115      0.115733    0.109277    0.122189    0.111408      0.242947    0.232293    0.253601    0.233427      0.472287    0.456396    0.488178    0.452265      0.929452    0.908361    0.950542    0.895247      1.805399    1.772879    1.837919    1.748052
    32.000      0.055121    0.052087    0.058156    0.065534      0.115769    0.109386    0.122152    0.120536      0.242831    0.232286    0.253376    0.253946      0.471687    0.455671    0.487703    0.470443      0.928212    0.906892    0.949532    0.923333      1.803624    1.770995    1.836254    1.796344
    32.200      0.055245    0.052239    0.058251    0.065534      0.115813    0.109509    0.122116    0.120536      0.242702    0.232262    0.253143    0.253946      0.471090    0.454955    0.487226    0.470443      0.927041    0.905504    0.948578    0.923333      1.801952    1.769223    1.834681    1.796344
    32.400      0.055368    0.052389    0.058347    0.065534      0.115861    0.109642    0.122080    0.120536      0.242558    0.232217    0.252899    0.253946      0.470495    0.454247    0.486743    0.470443      0.925932    0.904194    0.947670    0.923333      1.800382    1.767563    1.833200    1.796344
    32.600      0.055490    0.052537    0.058443    0.065534      0.115911    0.109781    0.122040    0.120536      0.242395    0.232148    0.252642    0.253946      0.469901    0.453549    0.486254    0.470443      0.924881    0.902959    0.946803    0.923333      1.798915    1.766017    1.831813    1.796344
    32.800      0.055611    0.052683    0.058538    0.065534      0.115960    0.109925    0.121996    0.120536      0.242210    0.232051    0.252369    0.253946      0.469305    0.452859    0.485752    0.470443      0.923883    0.901795    0.945972    0.923333      1.797548    1.764580    1.830516    1.796344
    33.000      0.055728    0.052825    0.058632    0.065534      0.116007    0.110069    0.121945    0.120536      0.242000    0.231921    0.252078    0.253946      0.468705    0.452176    0.485235    0.470443      0.922933    0.900697    0.945169    0.923333      1.796270    1.763243    1.829297    1.796344
    33.200      0.055841    0.052960    0.058722    0.065534      0.116048    0.110209    0.121886    0.120536      0.241762    0.231757    0.251767    0.253946      0.468098    0.451499    0.484698    0.470443      0.922025    0.899660    0.944390    0.923333      1.795071    1.761997    1.828145    1.796344
    33.400      0.055948    0.053088    0.058808    0.065534      0.116080    0.110343    0.121818    0.120536      0.241493    0.231554    0.251432    0.253946      0.467480    0.450824    0.484136    0.470443      0.921150    0.898674    0.943625    0.923333      1.793935    1.760828    1.827043    1.796344
    33.600      0.056048    0.053208    0.058888    0.065534      0.116106    0.110469    0.121742    0.120536      0.241193    0.231313    0.251074    0.253946      0.466851    0.450152    0.483550    0.470443      0.920307    0.897740    0.942873    0.923333      1.792855    1.759730    1.825980    1.796344
    33.800      0.056142    0.053320    0.058963    0.065534      0.116125    0.110586    0.121663    0.120536      0.240865    0.231035    0.250694    0.253946      0.466209    0.449481    0.482937    0.470443      0.919495    0.896857    0.942133    0.923333      1.791832    1.758706    1.824958    1.796344
    34.000      0.056229    0.053424    0.059034    0.065534      0.116138    0.110695    0.121580    0.120536      0.240507    0.230722    0.250293    0.253946      0.465555    0.448811    0.482298    0.470443      0.918712    0.896023    0.941402    0.923333      1.790863    1.757755    1.823971    1.796344
    34.200      0.056310    0.053518    0.059101    0.065534      0.116146    0.110795    0.121497    0.120536      0.240122    0.230374    0.249870    0.253946      0.464888    0.448142    0.481634    0.470443      0.917959    0.895238    0.940680    0.923333      1.789948    1.756877    1.823019    1.796344
    34.400      0.056385    0.053605    0.059166    0.065534      0.116151    0.110885    0.121418    0.120536      0.239711    0.229995    0.249428    0.253946      0.464210    0.447474    0.480946    0.470443      0.917234    0.894502    0.939967    0.923333      1.789084    1.756071    1.822096    1.796344
    34.600      0.056456    0.053683    0.059229    0.065534      0.116155    0.110966    0.121344    0.120536      0.239278    0.229588    0.248968    0.253946      0.463522    0.446809    0.480236    0.470443      0.916538    0.893813    0.939263    0.923333      1.788266    1.755331    1.821200    1.796344
    34.800      0.056521    0.053751    0.059291    0.065534      0.116158    0.111037    0.121278    0.120536      0.238827    0.229160    0.248494    0.253946      0.462829    0.446148    0.479509    0.470443      0.915877    0.893178    0.938575    0.923333      1.787490    1.754654    1.820326    1.796344
    35.000      0.056579    0.053809    0.059350    0.065534      0.116161    0.111098    0.121223    0.120536      0.238362    0.228716    0.248009    0.253946      0.462132    0.445494    0.478769    0.470443      0.915255    0.892600    0.937909    0.923333      1.786748    1.754031    1.819465    1.796344
    35.200      0.056629    0.053852    0.059407    0.065534      0.116164    0.111149    0.121179    0.120536      0.237887    0.228260    0.247514    0.253946      0.461433    0.444847    0.478019    0.470443      0.914679    0.892086    0.937271    0.923333      1.786036    1.753458    1.818614    1.796344
    35.400      0.056671    0.053881    0.059461    0.065534      0.116169    0.111188    0.121149    0.120536      0.237404    0.227797    0.247011    0.253946      0.460735    0.444207    0.477262    0.470443      0.914153    0.891641    0.936665    0.923333      1.785351    1.752931    1.817771    1.796344
    35.600      0.056702    0.053893    0.059511    0.065534      0.116174    0.111216    0.121132    0.120536      0.236916    0.227332    0.246501    0.253946      0.460037    0.443576    0.476498    0.470443      0.913680    0.891266    0.936094    0.923333      1.784687    1.752442    1.816931    1.796344
    35.800      0.056723    0.053889    0.059557    0.065534      0.116182    0.111233    0.121130    0.120536      0.236425    0.226867    0.245984    0.253946      0.459339    0.442951    0.475726    0.470443      0.913255    0.890958    0.935552    0.923333      1.784036    1.751985    1.816088    1.796344
    36.000      0.056732    0.053866    0.059599    0.061777      0.116188    0.111236    0.121141    0.122507      0.235932    0.226404    0.245460    0.239779      0.458635    0.442328    0.474941    0.476418      0.912871    0.890710    0.935032    0.936082      1.783390    1.751548    1.815232    1.808293
    36.200      0.056729    0.053825    0.059633    0.061777      0.116193    0.111226    0.121160    0.122507      0.235436    0.225946    0.244926    0.239779      0.457920    0.441701    0.474139    0.476418      0.912516    0.890511    0.934521    0.936082      1.782735    1.751117    1.814353    1.808293
    36.400      0.056714    0.053767    0.059662    0.061777      0.116196    0.111204    0.121187    0.122507      0.234939    0.225495    0.244382    0.239779      0.457194    0.441070    0.473318    0.476418      0.912185    0.890357    0.934014    0.936082      1.782061    1.750681    1.813441    1.808293
    36.600      0.056689    0.053694    0.059684    0.061777      0.116197    0.111172    0.121222    0.122507      0.234443    0.225054    0.243831    0.239779      0.456456    0.440435    0.472478    0.476418      0.911875    0.890245    0.933505    0.936082      1.781360    1.750232    1.812488    1.808293
    36.800      0.056651    0.053605    0.059697    0.061777      0.116195    0.111130    0.121261    0.122507      0.233945    0.224621    0.243269    0.239779      0.455706    0.439795    0.471616    0.476418      0.911579    0.890170    0.932989    0.936082      1.780624    1.749758    1.811489    1.808293
    37.000      0.056602    0.053501    0.059702    0.061777      0.116190    0.111077    0.121302    0.122507      0.233446    0.224196    0.242697    0.239779      0.454943    0.439153    0.470733    0.476418      0.911292    0.890125    0.932459    0.936082      1.779841    1.749247    1.810435    1.808293
    37.200      0.056540    0.053383    0.059697    0.061777      0.116180    0.111016    0.121343    0.122507      0.232948    0.223778    0.242118    0.239779      0.454170    0.438511    0.469830    0.476418      0.911006    0.890103    0.931910    0.936082      1.779004    1.748686    1.809321    1.808293
    37.400      0.056466    0.053251    0.059681    0.061777      0.116168    0.110950    0.121386    0.122507      0.232453    0.223371    0.241536    0.239779      0.453394    0.437873    0.468914    0.476418      0.910718    0.890097    0.931338    0.936082      1.778107    1.748068    1.808146    1.808293
    37.600      0.056381    0.053107    0.059654    0.061777      0.116157    0.110882    0.121432    0.122507      0.231967    0.222976    0.240958    0.239779      0.452619    0.437246    0.467992    0.476418      0.910426    0.890107    0.930745    0.936082      1.777149    1.747386    1.806912    1.808293
    37.800      0.056284    0.052952    0.059617    0.061777      0.116147    0.110815    0.121480    0.122507      0.231487    0.222590    0.240383    0.239779      0.451848    0.436629    0.467067    0.476418      0.910128    0.890123    0.930132    0.936082      1.776125    1.746630    1.805620    1.808293
    38.000      0.056179    0.052788    0.059570    0.061777      0.116138    0.110748    0.121527    0.122507      0.231012    0.222213    0.239811    0.239779      0.451082    0.436022    0.466142    0.476418      0.909818    0.890139    0.929496    0.936082      1.775032    1.745792    1.804272    1.808293
    38.200      0.056066    0.052617    0.059514    0.061777      0.116129    0.110684    0.121574    0.122507      0.230542    0.221841    0.239242    0.239779      0.450321    0.435425    0.465218    0.476418      0.909494    0.890150    0.928837    0.936082      1.773866    1.744863    1.802869    1.808293
    38.400      0.055946    0.052442    0.059451    0.061777      0.116122    0.110623    0.121620    0.122507      0.230074    0.221472    0.238675    0.239779      0.449567    0.434837    0.464297    0.476418      0.909156    0.890153    0.928159    0.936082      1.772628    1.743841    1.801415    1.808293
    38.600      0.055821    0.052262    0.059380    0.061777      0.116114    0.110564    0.121664    0.122507      0.229608    0.221105    0.238111    0.239779      0.448821    0.434261    0.463381    0.476418      0.908802    0.890144    0.927461    0.936082      1.771323    1.742728    1.799917    1.808293
    38.800      0.055690    0.052080    0.059300    0.061777      0.116103    0.110505    0.121701    0.122507      0.229144    0.220737    0.237551    0.239779      0.448083    0.433694    0.462472    0.476418      0.908430    0.890116    0.926744    0.936082      1.769952    1.741528    1.798376    1.808293
    39.000      0.055553    0.051895    0.059212    0.061777      0.116086    0.110444    0.121729    0.122507      0.228679    0.220366    0.236993    0.239779      0.447352    0.433135    0.461570    0.476418      0.908032    0.890060    0.926004    0.936082      1.768514    1.740235    1.796792    1.808293
    39.200      0.055410    0.051708    0.059113    0.061777      0.116062    0.110379    0.121745    0.122507      0.228214    0.219988    0.236439    0.239779      0.446628    0.432580    0.460676    0.476418      0.907603    0.889968    0.925238    0.936082      1.767005    1.738848    1.795161    1.808293
    39.400      0.055261    0.051519    0.059004    0.061777      0.116028    0.110309    0.121748    0.122507      0.227746    0.219603    0.235890    0.239779      0.445909    0.432028    0.459791    0.476418      0.907136    0.889831    0.924441    0.936082      1.765422    1.737364    1.793481    1.808293
    39.600      0.055106    0.051328    0.058884    0.061777      0.115984    0.110232    0.121737    0.122507      0.227279    0.219209    0.235349    0.239779      0.445196    0.431477    0.458914    0.476418      0.906626    0.889643    0.923609    0.936082      1.763766    1.735784    1.791748    1.808293
    39.800      0.054946    0.051137    0.058755    0.061777      0.115929    0.110147    0.121710    0.122507      0.226813    0.218807    0.234818    0.239779      0.444488    0.430926    0.458049    0.476418      0.906072    0.889404    0.922740    0.936082      1.762039    1.734117    1.789962    1.808293
    40.000      0.054780    0.050944    0.058616    0.047368      0.115860    0.110053    0.121666    0.110840      0.226348    0.218399    0.234297    0.203680      0.443785    0.430375    0.457195    0.399782      0.905474    0.889113    0.921835    0.863984      1.760249    1.732371    1.788127    1.731757
    40.200      0.054609    0.050751    0.058468    0.047368      0.115778    0.109950    0.121606    0.110840      0.225887    0.217985    0.233789    0.203680      0.443087    0.429822    0.456353    0.399782      0.904833    0.888772    0.920895    0.863984      1.758403    1.730560    1.786246    1.731757
    40.400      0.054435    0.050559    0.058311    0.047368      0.115683    0.109838    0.121528    0.110840      0.225429    0.217566    0.233292    0.203680      0.442393    0.429265    0.455522    0.399782      0.904147    0.888376    0.919918    0.863984      1.756506    1.728691    1.784321    1.731757
    40.600      0.054256    0.050367    0.058146    0.047368      0.115576    0.109717    0.121435    0.110840      0.224975    0.217142    0.232809    0.203680      0.441700    0.428701    0.454700    0.399782      0.903414    0.887924    0.918903    0.863984      1.754562    1.726770    1.782353    1.731757
    40.800      0.054076    0.050178    0.057974    0.047368      0.115458    0.109590    0.121327    0.110840      0.224528    0.216716    0.232341    0.203680      0.441005    0.428125    0.453885    0.399782      0.902635    0.887418    0.917852    0.863984      1.752572    1.724803    1.780341    1.731757
    41.000      0.053895    0.049993    0.057797    0.047368      0.115333    0.109459    0.121207    0.110840      0.224090    0.216290    0.231890    0.203680      0.440309    0.427539    0.453078    0.399782      0.901813    0.886856    0.916769    0.863984      1.750539    1.722794    1.778283    1.731757
    41.200      0.053716    0.049814    0.057617    0.047368      0.115201    0.109326    0.121077    0.110840      0.223662    0.215866    0.231459    0.203680      0.439613    0.426944    0.452282    0.399782      0.900946    0.886238    0.915654    0.863984      1.748461    1.720745    1.776176    1.731757
    41.400      0.053540    0.049643    0.057436    0.047368      0.115064    0.109191    0.120938    0.110840      0.223246    0.215446    0.231046    0.203680      0.438917    0.426338    0.451496    0.399782      0.900034    0.885561    0.914507    0.863984      1.746340    1.718662    1.774019    1.731757
    41.600      0.053366    0.049479    0.057254    0.047368      0.114921    0.109055    0.120788    0.110840      0.222839    0.215028    0.230650    0.203680      0.438220    0.425720    0.450720    0.399782      0.899076    0.884825    0.913326    0.863984      1.744184    1.716555    1.771812    1.731757
    41.800      0.053196    0.049322    0.057070    0.047368      0.114772    0.108916    0.120627    0.110840      0.222441    0.214613    0.230269    0.203680      0.437521    0.425090    0.449953    0.399782      0.898071    0.884028    0.912113    0.863984      1.741988    1.714424    1.769552    1.731757
    42.000      0.053027    0.049171    0.056884    0.047368      0.114615    0.108776    0.120454    0.110840      0.222051    0.214200    0.229903    0.203680      0.436821    0.424449    0.449194    0.399782      0.897019    0.883171    0.910867    0.863984      1.739747    1.712263    1.767230    1.731757
    42.200      0.052861    0.049025    0.056697    0.047368      0.114453    0.108635    0.120271    0.110840      0.221672    0.213794    0.229551    0.203680      0.436122    0.423799    0.448445    0.399782      0.895921    0.882252    0.909590    0.863984      1.737454    1.710070    1.764837    1.731757
    42.400      0.052697    0.048885    0.056509    0.047368      0.114286    0.108494    0.120078    0.110840      0.221305    0.213396    0.229213    0.203680      0.435425    0.423143    0.447708    0.399782      0.894778    0.881275    0.908281    0.863984      1.735108    1.707845    1.762370    1.731757
    42.600      0.052535    0.048751    0.056319    0.047368      0.114117    0.108356    0.119878    0.110840      0.220951    0.213010    0.228892    0.203680      0.434736    0.422486    0.446985    0.399782      0.893593    0.880242    0.906944    0.863984      1.732714    1.705595    1.759833    1.731757
    42.800      0.052376    0.048623    0.056129    0.047368      0.113946    0.108221    0.119671    0.110840      0.220611    0.212636    0.228586    0.203680      0.434053    0.421828    0.446278    0.399782      0.892368    0.879157    0.905580    0.863984      1.730280    1.703327    1.757232    1.731757
    43.000      0.052219    0.048500    0.055938    0.047368      0.113774    0.108089    0.119458    0.110840      0.220285    0.212275    0.228296    0.203680      0.433379    0.421172    0.445585    0.399782      0.891109    0.878024    0.904194    0.863984      1.727813    1.701051    1.754575    1.731757
    43.200      0.052064    0.048382    0.055747    0.047368      0.113601    0.107961    0.119241    0.110840      0.219972    0.211926    0.228018    0.203680      0.432715    0.420521    0.444909    0.399782      0.889819    0.876849    0.902789    0.863984      1.725321    1.698774    1.751868    1.731757
    43.400      0.051911    0.048267    0.055556    0.047368      0.113428    0.107837    0.119019    0.110840      0.219671    0.211591    0.227752    0.203680      0.432063    0.419877    0.444248    0.399782      0.888510    0.875644    0.901377    0.863984      1.722818    1.696512    1.749125    1.731757
    43.600      0.051759    0.048154    0.055364    0.047368      0.113255    0.107717    0.118794    0.110840      0.219384    0.211271    0.227497    0.203680      0.431424    0.419244    0.443604    0.399782      0.887192    0.874417    0.899967    0.863984      1.720319    1.694278    1.746361    1.731757
    43.800      0.051608    0.048043    0.055172    0.047368      0.113083    0.107600    0.118566    0.110840      0.219110    0.210968    0.227252    0.203680      0.430801    0.418625    0.442977    0.399782      0.885876    0.873180    0.898573    0.863984      1.717837    1.692085    1.743588    1.731757
    44.000      0.051458    0.047934    0.054982    0.057953      0.112914    0.107489    0.118339    0.117636      0.218852    0.210685    0.227020    0.233543      0.430200    0.418027    0.442373    0.457570      0.884578    0.871946    0.897210    0.912546      1.715385    1.689947    1.740823    1.687561
    44.200      0.051311    0.047828    0.054794    0.057953      0.112748    0.107383    0.118114    0.117636      0.218613    0.210424    0.226802    0.233543      0.429626    0.417457    0.441795    0.457570      0.883310    0.870727    0.895893    0.912546      1.712973    1.687873    1.738073    1.687561
    44.400      0.051166    0.047723    0.054609    0.057953      0.112586    0.107281    0.117890    0.117636      0.218393    0.210187    0.226598    0.233543      0.429080    0.416915    0.441245    0.457570      0.882080    0.869531    0.894629    0.912546      1.710609    1.685871    1.735347    1.687561
    44.600      0.051023    0.047619    0.054427    0.057953      0.112425    0.107181    0.117669    0.117636      0.218191    0.209974    0.226408    0.233543      0.428561    0.416401    0.440722    0.457570      0.880892    0.868361    0.893424    0.912546      1.708298    1.683948    1.732648    1.687561
    44.800      0.050881    0.047516    0.054247    0.057953      0.112266    0.107082    0.117450    0.117636      0.218005    0.209783    0.226228    0.233543      0.428069    0.415915    0.440223    0.457570      0.879749    0.867223    0.892276    0.912546      1.706044    1.682109    1.729978    1.687561
    45.000      0.050741    0.047412    0.054070    0.057953      0.112106    0.106980    0.117231    0.117636      0.217836    0.209613    0.226058    0.233543      0.427603    0.415456    0.439750    0.457570      0.878650    0.866117    0.891183    0.912546      1.703849    1.680359    1.727339    1.687561
    45.200      0.050600    0.047307    0.053894    0.057953      0.111944    0.106875    0.117012    0.117636      0.217678    0.209461    0.225896    0.233543      0.427162    0.415024    0.439300    0.457570      0.877593    0.865045    0.890142    0.912546      1.701718    1.678702    1.724733    1.687561
    45.400      0.050459    0.047200    0.053718    0.057953      0.111777    0.106765    0.116790    0.117636      0.217530    0.209325    0.225735    0.233543      0.426746    0.414617    0.438874    0.457570      0.876578    0.864006    0.889150    0.912546      1.699654    1.677140    1.722167    1.687561
    45.600      0.050315    0.047089    0.053541    0.057953      0.111607    0.106649    0.116565    0.117636      0.217389    0.209202    0.225576    0.233543      0.426354    0.414235    0.438473    0.457570      0.875605    0.863004    0.888207    0.912546      1.697660    1.675675    1.719645    1.687561
    45.800      0.050169    0.046973    0.053365    0.057953      0.111432    0.106525    0.116339    0.117636      0.217253    0.209091    0.225416    0.233543      0.425989    0.413880    0.438099    0.457570      0.874676    0.862038    0.887315    0.912546      1.695744    1.674313    1.717175    1.687561
    46.000      0.050022    0.046854    0.053189    0.057953      0.111253    0.106395    0.116110    0.117636      0.217122    0.208989    0.225254    0.233543      0.425652    0.413550    0.437754    0.457570      0.873792    0.861111    0.886474    0.912546      1.693912    1.673056    1.714768    1.687561
    46.200      0.049873    0.046732    0.053015    0.057953      0.111070    0.106259    0.115882    0.117636      0.216994    0.208896    0.225091    0.233543      0.425342    0.413244    0.437440    0.457570      0.872954    0.860221    0.885686    0.912546      1.692168    1.671902    1.712434    1.687561
    46.400      0.049725    0.046607    0.052843    0.057953      0.110886    0.106118    0.115653    0.117636      0.216870    0.208812    0.224928    0.233543      0.425058    0.412961    0.437155    0.457570      0.872162    0.859370    0.884953    0.912546      1.690513    1.670846    1.710180    1.687561
    46.600      0.049578    0.046483    0.052674    0.057953      0.110700    0.105973    0.115427    0.117636      0.216750    0.208736    0.224764    0.233543      0.424799    0.412700    0.436899    0.457570      0.871420    0.858562    0.884278    0.912546      1.688950    1.669885    1.708014    1.687561
    46.800      0.049432    0.046358    0.052507    0.057953      0.110512    0.105823    0.115201    0.117636      0.216633    0.208667    0.224599    0.233543      0.424565    0.412460    0.436670    0.457570      0.870729    0.857798    0.883660    0.912546      1.687483    1.669020    1.705947    1.687561
    47.000      0.049288    0.046232    0.052344    0.057953      0.110323    0.105668    0.114978    0.117636      0.216517    0.208603    0.224432    0.233543      0.424351    0.412237    0.436465    0.457570      0.870084    0.857073    0.883095    0.912546      1.686116    1.668247    1.703986    1.687561
    47.200      0.049144    0.046106    0.052183    0.057953      0.110132    0.105508    0.114755    0.117636      0.216402    0.208541    0.224262    0.233543      0.424155    0.412029    0.436281    0.457570      0.869481    0.856384    0.882577    0.912546      1.684846    1.667556    1.702136    1.687561
    47.400      0.049003    0.045981    0.052026    0.057953      0.109938    0.105342    0.114534    0.117636      0.216285    0.208480    0.224089    0.233543      0.423976    0.411835    0.436117    0.457570      0.868914    0.855726    0.882103    0.912546      1.683672    1.666940    1.700403    1.687561
    47.600      0.048865    0.045857    0.051874    0.057953      0.109743    0.105170    0.114315    0.117636      0.216164    0.208417    0.223911    0.233543      0.423811    0.411651    0.435971    0.457570      0.868382    0.855095    0.881669    0.912546      1.682593    1.666391    1.698794    1.687561
    47.800      0.048731    0.045736    0.051727    0.057953      0.109544    0.104991    0.114097    0.117636      0.216038    0.208349    0.223728    0.233543      0.423658    0.411477    0.435840    0.457570      0.867883    0.854491    0.881274    0.912546      1.681608    1.665900    1.697317    1.687561
    48.000      0.048601    0.045618    0.051583    0.038197      0.109342    0.104805    0.113879    0.097880      0.215908    0.208277    0.223539    0.198944      0.423518    0.411311    0.435725    0.392317      0.867415    0.853914    0.880916    0.810894      1.680723    1.665465    1.695981    1.624176
    48.200      0.048473    0.045502    0.051443    0.038197      0.109134    0.104610    0.113659    0.097880      0.215771    0.208199    0.223344    0.198944      0.423389    0.411153    0.435625    0.392317      0.866977    0.853364    0.880591    0.810894      1.679939    1.665085    1.694792    1.624176
    48.400      0.048347    0.045389    0.051306    0.038197      0.108920    0.104404    0.113435    0.097880      0.215628    0.208114    0.223142    0.198944      0.423265    0.410998    0.435532    0.392317      0.866565    0.852840    0.880290    0.810894      1.679251    1.664753    1.693750    1.624176
    48.600      0.048224    0.045279    0.051170    0.038197      0.108696    0.104186    0.113207    0.097880      0.215475    0.208017    0.222932    0.198944      0.423137    0.410836    0.435437    0.392317      0.866171    0.852335    0.880007    0.810894      1.678655    1.664460    1.692850    1.624176
    48.800      0.048102    0.045170    0.051034    0.038197      0.108462    0.103953    0.112970    0.097880      0.215310    0.207906    0.222713    0.198944      0.422995    0.410659    0.435331    0.392317      0.865788    0.851845    0.879731    0.810894      1.678139    1.664193    1.692086    1.624176
    49.000      0.047980    0.045063    0.050897    0.038197      0.108214    0.103704    0.112723    0.097880      0.215129    0.207777    0.222481    0.198944      0.422831    0.410458    0.435204    0.392317      0.865410    0.851364    0.879456    0.810894      1.677694    1.663940    1.691447    1.624176
    49.200      0.047859    0.044958    0.050759    0.038197      0.107951    0.103438    0.112464    0.097880      0.214932    0.207628    0.222235    0.198944      0.422637    0.410226    0.435048    0.392317      0.865029    0.850887    0.879172    0.810894      1.677309    1.663693    1.690926    1.624176
    49.400      0.047738    0.044855    0.050621    0.038197      0.107676    0.103157    0.112195    0.097880      0.214716    0.207458    0.221975    0.198944      0.422409    0.409960    0.434857    0.392317      0.864640    0.850409    0.878871    0.810894      1.676978    1.663444    1.690512    1.624176
    49.600      0.047620    0.044757    0.050482    0.038197      0.107390    0.102863    0.111916    0.097880      0.214483    0.207266    0.221701    0.198944      0.422142    0.409659    0.434626    0.392317      0.864241    0.849932    0.878551    0.810894      1.676694    1.663188    1.690200    1.624176
    49.800      0.047504    0.044663    0.050345    0.038197      0.107095    0.102560    0.111630    0.097880      0.214234    0.207054    0.221414    0.198944      0.421840    0.409323    0.434356    0.392317      0.863834    0.849457    0.878212    0.810894      1.676455    1.662926    1.689984    1.624176
    50.000      0.047392    0.044575    0.050210    0.038197      0.106794    0.102250    0.111338    0.097880      0.213970    0.206824    0.221117    0.198944      0.421503    0.408957    0.434049    0.392317      0.863422    0.848986    0.877857    0.810894      1.676260    1.662658    1.689861    1.624176
    50.200      0.047285    0.044492    0.050077    0.038197      0.106489    0.101936    0.111043    0.097880      0.213695    0.206576    0.220815    0.198944      0.421140    0.408567    0.433713    0.392317      0.863008    0.848527    0.877489    0.810894      1.676113    1.662392    1.689834    1.624176
    50.400      0.047183    0.044417    0.049948    0.038197      0.106182    0.101620    0.110744    0.097880      0.213412    0.206315    0.220509    0.198944      0.420757    0.408161    0.433353    0.392317      0.862598    0.848085    0.877111    0.810894      1.676016    1.662134    1.689899    1.624176
    50.600      0.047089    0.044352    0.049826    0.038197      0.105874    0.101305    0.110444    0.097880      0.213125    0.206046    0.220203    0.198944      0.420362    0.407748    0.432976    0.392317      0.862196    0.847665    0.876727    0.810894      1.675970    1.661887    1.690053    1.624176
    50.800      0.047005    0.044298    0.049712    0.038197      0.105568    0.100992    0.110144    0.097880      0.212833    0.205770    0.219897    0.198944      0.419959    0.407333    0.432584    0.392317      0.861801    0.847268    0.876334    0.810894      1.675974    1.661658    1.690291    1.624176
    51.000      0.046930    0.044254    0.049606    0.038197      0.105262    0.100681    0.109842    0.097880      0.212539    0.205489    0.219589    0.198944      0.419547    0.406915    0.432179    0.392317      0.861412    0.846892    0.875931    0.810894      1.676021    1.661444    1.690599    1.624176
    51.200      0.046864    0.044221    0.049506    0.038197      0.104955    0.100372    0.109539    0.097880      0.212242    0.205205    0.219279    0.198944      0.419130    0.406498    0.431762    0.392317      0.861026    0.846537    0.875515    0.810894      1.676104    1.661244    1.690964    1.624176
    51.400      0.046805    0.044197    0.049414    0.038197      0.104650    0.100065    0.109235    0.097880      0.211945    0.204920    0.218970    0.198944      0.418713    0.406088    0.431338    0.392317      0.860650    0.846209    0.875091    0.810894      1.676222    1.661066    1.691377    1.624176
    51.600      0.046754    0.044180    0.049328    0.038197      0.104347    0.099762    0.108932    0.097880      0.211653    0.204642    0.218665    0.198944      0.418302    0.405690    0.430914    0.392317      0.860289    0.845912    0.874666    0.810894      1.676372    1.660913    1.691831    1.624176
    51.800      0.046711    0.044172    0.049250    0.038197      0.104050    0.099468    0.108632    0.097880      0.211371    0.204374    0.218368    0.198944      0.417903    0.405311    0.430496    0.392317      0.859952    0.845654    0.874250    0.810894      1.676553    1.660788    1.692319    1.624176
    52.000      0.046676    0.044171    0.049180    0.045683      0.103762    0.099186    0.108338    0.103156      0.211103    0.204122    0.218084    0.212943      0.417525    0.404957    0.430093    0.433992      0.859647    0.845440    0.873854    0.892299      1.676766    1.660696    1.692835    1.716810
    52.200      0.046649    0.044178    0.049119    0.045683      0.103487    0.098921    0.108054    0.103156      0.210854    0.203891    0.217817    0.212943      0.417172    0.404635    0.429709    0.433992      0.859379    0.845275    0.873483    0.892299      1.677006    1.660639    1.693373    1.716810
    52.400      0.046630    0.044192    0.049069    0.045683      0.103229    0.098676    0.107782    0.103156      0.210626    0.203684    0.217568    0.212943      0.416844    0.404344    0.429344    0.433992      0.859145    0.845155    0.873135    0.892299      1.677269    1.660615    1.693922    1.716810
    52.600      0.046621    0.044212    0.049029    0.045683      0.102989    0.098453    0.107526    0.103156      0.210422    0.203503    0.217341    0.212943      0.416543    0.404085    0.429000    0.433992      0.858946    0.845081    0.872810    0.892299      1.677549    1.660624    1.694473    1.716810
    52.800      0.046619    0.044238    0.049001    0.045683      0.102771    0.098255    0.107288    0.103156      0.210245    0.203350    0.217139    0.212943      0.416272    0.403863    0.428681    0.433992      0.858782    0.845052    0.872511    0.892299      1.677845    1.660669    1.695020    1.716810
    53.000      0.046627    0.044269    0.048984    0.045683      0.102575    0.098082    0.107069    0.103156      0.210096    0.203228    0.216964    0.212943      0.416034    0.403680    0.428388    0.433992      0.858655    0.845068    0.872241    0.892299      1.678152    1.660749    1.695554    1.716810
    53.200      0.046641    0.044303    0.048980    0.045683      0.102401    0.097933    0.106869    0.103156      0.209974    0.203134    0.216813    0.212943      0.415829    0.403537    0.428121    0.433992      0.858565    0.845127    0.872002    0.892299      1.678466    1.660860    1.696072    1.716810
    53.400      0.046663    0.044339    0.048986    0.045683      0.102246    0.097806    0.106687    0.103156      0.209877    0.203067    0.216687    0.212943      0.415657    0.403435    0.427879    0.433992      0.858512    0.845227    0.871797    0.892299      1.678788    1.661003    1.696572    1.716810
    53.600      0.046691    0.044377    0.049005    0.045683      0.102110    0.097699    0.106521    0.103156      0.209801    0.203021    0.216581    0.212943      0.415516    0.403372    0.427661    0.433992      0.858494    0.845363    0.871626    0.892299      1.679111    1.661173    1.697048    1.716810
    53.800      0.046724    0.044414    0.049035    0.045683      0.101990    0.097609    0.106370    0.103156      0.209743    0.202994    0.216491    0.212943      0.415404    0.403345    0.427463    0.433992      0.858511    0.845530    0.871492    0.892299      1.679435    1.661371    1.697498    1.716810
    54.000      0.046763    0.044451    0.049076    0.045683      0.101884    0.097535    0.106232    0.103156      0.209700    0.202984    0.216416    0.212943      0.415317    0.403352    0.427283    0.433992      0.858560    0.845725    0.871394    0.892299      1.679761    1.661600    1.697923    1.716810
    54.200      0.046807    0.044487    0.049127    0.045683      0.101789    0.097473    0.106105    0.103156      0.209672    0.202990    0.216353    0.212943      0.415256    0.403393    0.427119    0.433992      0.858638    0.845943    0.871332    0.892299      1.680093    1.661863    1.698324    1.716810
    54.400      0.046856    0.044522    0.049189    0.045683      0.101705    0.097422    0.105988    0.103156      0.209654    0.203008    0.216300    0.212943      0.415216    0.403465    0.426968    0.433992      0.858737    0.846174    0.871301    0.892299      1.680427    1.662156    1.698698    1.716810
    54.600      0.046909    0.044557    0.049262    0.045683      0.101630    0.097380    0.105880    0.103156      0.209645    0.203036    0.216254    0.212943      0.415195    0.403564    0.426825    0.433992      0.858852    0.846409    0.871295    0.892299      1.680760    1.662477    1.699042    1.716810
    54.800      0.046968    0.044593    0.049344    0.045683      0.101564    0.097347    0.105781    0.103156      0.209644    0.203074    0.216213    0.212943      0.415188    0.403686    0.426690    0.433992      0.858977    0.846643    0.871312    0.892299      1.681091    1.662824    1.699357    1.716810
    55.000      0.047033    0.044631    0.049436    0.045683      0.101505    0.097320    0.105690    0.103156      0.209649    0.203120    0.216178    0.212943      0.415195    0.403830    0.426561    0.433992      0.859111    0.846871    0.871351    0.892299      1.681419    1.663196    1.699642    1.716810
    55.200      0.047105    0.044672    0.049538    0.045683      0.101454    0.097300    0.105609    0.103156      0.209661    0.203174    0.216148    0.212943      0.415218    0.403996    0.426440    0.433992      0.859251    0.847090    0.871411    0.892299      1.681744    1.663591    1.699896    1.716810
    55.400      0.047182    0.044718    0.049647    0.045683      0.101411    0.097285    0.105537    0.103156      0.209680    0.203236    0.216123    0.212943      0.415255    0.404185    0.426325    0.433992      0.859394    0.847297    0.871490    0.892299      1.682062    1.664007    1.700118    1.716810
    55.600      0.047266    0.044769    0.049764    0.045683      0.101375    0.097277    0.105473    0.103156      0.209702    0.203305    0.216099    0.212943      0.415306    0.404395    0.426217    0.433992      0.859536    0.847488    0.871585    0.892299      1.682373    1.664441    1.700305    1.716810
    55.800      0.047355    0.044825    0.049885    0.045683      0.101345    0.097273    0.105418    0.103156      0.209727    0.203378    0.216076    0.212943      0.415368    0.404624    0.426112    0.433992      0.859675    0.847658    0.871691    0.892299      1.682670    1.664886    1.700454    1.716810
    56.000      0.047448    0.044885    0.050011    0.052137      0.101322    0.097273    0.105371    0.099472      0.209749    0.203450    0.216048    0.208548      0.415436    0.404867    0.426005    0.395829      0.859799    0.847799    0.871799    0.840366      1.682943    1.665329    1.700558    1.685533
    56.200      0.047544    0.044950    0.050138    0.052137      0.101304    0.097275    0.105332    0.099472      0.209766    0.203517    0.216014    0.208548      0.415504    0.405116    0.425893    0.395829      0.859903    0.847904    0.871902    0.840366      1.683184    1.665760    1.700609    1.685533
    56.400      0.047641    0.045017    0.050266    0.052137      0.101288    0.097276    0.105299    0.099472      0.209773    0.203575    0.215971    0.208548      0.415569    0.405368    0.425771    0.395829      0.859977    0.847965    0.871988    0.840366      1.683383    1.666169    1.700598    1.685533
    56.600      0.047739    0.045086    0.050392    0.052137      0.101273    0.097274    0.105271    0.099472      0.209769    0.203623    0.215916    0.208548      0.415627    0.405616    0.425637    0.395829      0.860016    0.847979    0.872052    0.840366      1.683536    1.666549    1.700524    1.685533
    56.800      0.047835    0.045155    0.050515    0.052137      0.101257    0.097268    0.105247    0.099472      0.209752    0.203657    0.215847    0.208548      0.415672    0.405857    0.425486    0.395829      0.860017    0.847945    0.872089    0.840366      1.683647    1.666901    1.700393    1.685533
    57.000      0.047928    0.045223    0.050633    0.052137      0.101238    0.097253    0.105224    0.099472      0.209718    0.203675    0.215762    0.208548      0.415700    0.406083    0.425316    0.395829      0.859982    0.847864    0.872100    0.840366      1.683719    1.667226    1.700213    1.685533
    57.200      0.048016    0.045288    0.050744    0.052137      0.101214    0.097226    0.105201    0.099472      0.209664    0.203671    0.215656    0.208548      0.415708    0.406293    0.425123    0.395829      0.859908    0.847736    0.872080    0.840366      1.683755    1.667522    1.699987    1.685533
    57.400      0.048098    0.045350    0.050847    0.052137      0.101181    0.097185    0.105176    0.099472      0.209584    0.203642    0.215526    0.208548      0.415692    0.406481    0.424903    0.395829      0.859792    0.847560    0.872024    0.840366      1.683749    1.667783    1.699716    1.685533
    57.600      0.048173    0.045406    0.050940    0.052137      0.101139    0.097130    0.105148    0.099472      0.209479    0.203587    0.215371    0.208548      0.415656    0.406651    0.424660    0.395829      0.859636    0.847339    0.871932    0.840366      1.683708    1.668011    1.699406    1.685533
    57.800      0.048240    0.045456    0.051023    0.052137      0.101089    0.097060    0.105117    0.099472      0.209351    0.203507    0.215194    0.208548      0.415603    0.406806    0.424399    0.395829      0.859443    0.847079    0.871806    0.840366      1.683638    1.668209    1.699066    1.685533
    58.000      0.048297    0.045498    0.051095    0.052137      0.101029    0.096975    0.105084    0.099472      0.209200    0.203404    0.214996    0.208548      0.415536    0.406947    0.424124    0.395829      0.859217    0.846784    0.871649    0.840366      1.683545    1.668382    1.698708    1.685533
    58.200      0.048344    0.045531    0.051157    0.052137      0.100963    0.096876    0.105050    0.099472      0.209031    0.203280    0.214782    0.208548      0.415459    0.407077    0.423840    0.395829      0.858962    0.846461    0.871464    0.840366      1.683441    1.668538    1.698345    1.685533
    58.400      0.048382    0.045557    0.051208    0.052137      0.100889    0.096764    0.105014    0.099472      0.208846    0.203138    0.214554    0.208548      0.415376    0.407200    0.423553    0.395829      0.858684    0.846115    0.871254    0.840366      1.683334    1.668680    1.697987    1.685533
    58.600      0.048411    0.045573    0.051250    0.052137      0.100811    0.096642    0.104979    0.099472      0.208649    0.202981    0.214317    0.208548      0.415294    0.407318    0.423270    0.395829      0.858390    0.845754    0.871025    0.840366      1.683230    1.668812    1.697648    1.685533
    58.800      0.048432    0.045582    0.051282    0.052137      0.100729    0.096512    0.104946    0.099472      0.208441    0.202810    0.214072    0.208548      0.415218    0.407438    0.422998    0.395829      0.858086    0.845387    0.870786    0.840366      1.683138    1.668936    1.697340    1.685533
    59.000      0.048444    0.045583    0.051305    0.052137      0.100645    0.096376    0.104914    0.099472      0.208226    0.202627    0.213824    0.208548      0.415151    0.407559    0.422743    0.395829      0.857780    0.845021    0.870540    0.840366      1.683064    1.669055    1.697073    1.685533
    59.200      0.048449    0.045577    0.051322    0.052137      0.100560    0.096235    0.104885    0.099472      0.208005    0.202434    0.213576    0.208548      0.415096    0.407682    0.422510    0.395829      0.857477    0.844663    0.870291    0.840366      1.683012    1.669171    1.696852    1.685533
    59.400      0.048448    0.045564    0.051332    0.052137      0.100475    0.096092    0.104857    0.099472      0.207779    0.202231    0.213327    0.208548      0.415051    0.407803    0.422299    0.395829      0.857178    0.844315    0.870040    0.840366      1.682979    1.669281    1.696677    1.685533
    59.600      0.048440    0.045545    0.051336    0.052137      0.100389    0.095947    0.104831    0.099472      0.207547    0.202016    0.213078    0.208548      0.415016    0.407921    0.422111    0.395829      0.856882    0.843980    0.869785    0.840366      1.682962    1.669380    1.696544    1.685533
    59.800      0.048427    0.045520    0.051335    0.052137      0.100304    0.095802    0.104805    0.099472      0.207313    0.201793    0.212832    0.208548      0.414993    0.408037    0.421949    0.395829      0.856592    0.843658    0.869527    0.840366      1.682963    1.669469    1.696458    1.685533
    60.000      0.048409    0.045490    0.051328    0.046206      0.100218    0.095658    0.104778    0.103964      0.207076    0.201562    0.212589    0.212421      0.414983    0.408151    0.421815    0.429975      0.856309    0.843352    0.869267    0.874710      1.682982    1.669544    1.696420    1.692946
    60.200      0.048385    0.045454    0.051317    0.046206      0.100130    0.095513    0.104748    0.103964      0.206834    0.201320    0.212349    0.212421      0.414983    0.408259    0.421708    0.429975      0.856034    0.843060    0.869008    0.874710      1.683019    1.669606    1.696432    1.692946
    60.400      0.048356    0.045411    0.051300    0.046206      0.100039    0.095366    0.104713    0.103964      0.206588    0.201067    0.212109    0.212421      0.414991    0.408357    0.421625    0.429975      0.855766    0.842784    0.868748    0.874710      1.683077    1.669657    1.696498    1.692946
    60.600      0.048320    0.045361    0.051278    0.046206      0.099943    0.095216    0.104670    0.103964      0.206338    0.200804    0.211871    0.212421      0.415007    0.408446    0.421568    0.429975      0.855503    0.842518    0.868487    0.874710      1.683159    1.669698    1.696619    1.692946
    60.800      0.048278    0.045305    0.051251    0.046206      0.099840    0.095063    0.104617    0.103964      0.206082    0.200530    0.211634    0.212421      0.415029    0.408521    0.421536    0.429975      0.855246    0.842263    0.868228    0.874710      1.683266    1.669735    1.696796    1.692946
    61.000      0.048230    0.045242    0.051219    0.046206      0.099730    0.094906    0.104555    0.103964      0.205822    0.200247    0.211397    0.212421      0.415056    0.408585    0.421528    0.429975      0.854997    0.842021    0.867973    0.874710      1.683402    1.669776    1.697029    1.692946
    61.200      0.048178    0.045174    0.051182    0.046206      0.099616    0.094748    0.104485    0.103964      0.205561    0.199959    0.211164    0.212421      0.415091    0.408637    0.421545    0.429975      0.854760    0.841792    0.867727    0.874710      1.683574    1.669828    1.697321    1.692946
    61.400      0.048123    0.045103    0.051143    0.046206      0.099501    0.094592    0.104409    0.103964      0.205302    0.199668    0.210935    0.212421      0.415136    0.408683    0.421588    0.429975      0.854540    0.841583    0.867496    0.874710      1.683785    1.669900    1.697670    1.692946
    61.600      0.048067    0.045031    0.051103    0.046206      0.099387    0.094443    0.104331    0.103964      0.205049    0.199383    0.210716    0.212421      0.415193    0.408727    0.421659    0.429975      0.854343    0.841398    0.867287    0.874710      1.684042    1.670003    1.698081    1.692946
    61.800      0.048012    0.044960    0.051063    0.046206      0.099277    0.094302    0.104252    0.103964      0.204807    0.199105    0.210509    0.212421      0.415266    0.408773    0.421759    0.429975      0.854172    0.841239    0.867106    0.874710      1.684355    1.670149    1.698561    1.692946
    62.000      0.047959    0.044892    0.051026    0.046206      0.099172    0.094171    0.104172    0.103964      0.204576    0.198839    0.210314    0.212421      0.415353    0.408820    0.421886    0.429975      0.854029    0.841102    0.866955    0.874710      1.684727    1.670345    1.699110    1.692946
    62.200      0.047909    0.044826    0.050992    0.046206      0.099073    0.094052    0.104093    0.103964      0.204358    0.198584    0.210131    0.212421      0.415453    0.408870    0.422036    0.429975      0.853908    0.840984    0.866832    0.874710      1.685157    1.670588    1.699726    1.692946
    62.400      0.047863    0.044765    0.050961    0.046206      0.098980    0.093944    0.104015    0.103964      0.204151    0.198341    0.209961    0.212421      0.415562    0.408921    0.422202    0.429975      0.853805    0.840877    0.866733    0.874710      1.685639    1.670877    1.700401    1.692946
    62.600      0.047822    0.044708    0.050936    0.046206      0.098892    0.093848    0.103936    0.103964      0.203955    0.198109    0.209801    0.212421      0.415676    0.408972    0.422379    0.429975      0.853714    0.840778    0.866651    0.874710      1.686166    1.671207    1.701124    1.692946
    62.800      0.047786    0.044655    0.050916    0.046206      0.098809    0.093762    0.103856    0.103964      0.203768    0.197887    0.209650    0.212421      0.415793    0.409023    0.422563    0.429975      0.853633    0.840683    0.866582    0.874710      1.686734    1.671579    1.701889    1.692946
    63.000      0.047756    0.044609    0.050902    0.046206      0.098732    0.093687    0.103776    0.103964      0.203589    0.197672    0.209505    0.212421      0.415909    0.409071    0.422747    0.429975      0.853552    0.840583    0.866522    0.874710      1.687338    1.671986    1.702690    1.692946
    63.200      0.047732    0.044569    0.050895    0.046206      0.098658    0.093621    0.103695    0.103964      0.203415    0.197464    0.209366    0.212421      0.416020    0.409114    0.422926    0.429975      0.853467    0.840471    0.866462    0.874710      1.687970    1.672422    1.703517    1.692946
    63.400      0.047714    0.044535    0.050894    0.046206      0.098589    0.093564    0.103614    0.103964      0.203247    0.197262    0.209232    0.212421      0.416126    0.409152    0.423099    0.429975      0.853372    0.840341    0.866402    0.874710      1.688627    1.672885    1.704369    1.692946
    63.600      0.047703    0.044508    0.050898    0.046206      0.098524    0.093516    0.103532    0.103964      0.203083    0.197065    0.209100    0.212421      0.416223    0.409186    0.423261    0.429975      0.853264    0.840191    0.866336    0.874710      1.689301    1.673370    1.705233    1.692946
    63.800      0.047697    0.044486    0.050907    0.046206      0.098461    0.093474    0.103448    0.103964      0.202920    0.196872    0.208969    0.212421      0.416311    0.409213    0.423408    0.429975      0.853138    0.840018    0.866258    0.874710      1.689988    1.673872    1.706104    1.692946
    64.000      0.047694    0.044469    0.050918    0.047023      0.098399    0.093437    0.103361    0.090429      0.202759    0.196682    0.208837    0.191709      0.416386    0.409235    0.423537    0.414767      0.852996    0.839824    0.866168    0.844606      1.690685    1.674393    1.706977    1.687404
    64.200      0.047693    0.044455    0.050931    0.047023      0.098337    0.093402    0.103271    0.090429      0.202598    0.196494    0.208702    0.191709      0.416448    0.409250    0.423646    0.414767      0.852837    0.839610    0.866064    0.844606      1.691392    1.674934    1.707851    1.687404
    64.400      0.047693    0.044443    0.050943    0.047023      0.098273    0.093369    0.103176    0.090429      0.202436    0.196309    0.208564    0.191709      0.416494    0.409256    0.423732    0.414767      0.852664    0.839380    0.865948    0.844606      1.692107    1.675495    1.708720    1.687404
    64.600      0.047695    0.044434    0.050956    0.047023      0.098206    0.093335    0.103076    0.090429      0.202274    0.196126    0.208422    0.191709      0.416520    0.409249    0.423791    0.414767      0.852478    0.839136    0.865820    0.844606      1.692829    1.676074    1.709583    1.687404
    64.800      0.047698    0.044428    0.050968    0.047023      0.098137    0.093301    0.102972    0.090429      0.202112    0.195947    0.208278    0.191709      0.416525    0.409229    0.423820    0.414767      0.852280    0.838882    0.865678    0.844606      1.693556    1.676672    1.710440    1.687404
    65.000      0.047705    0.044428    0.050982    0.047023      0.098066    0.093267    0.102864    0.090429      0.201953    0.195773    0.208132    0.191709      0.416507    0.409194    0.423820    0.414767      0.852073    0.838620    0.865526    0.844606      1.694291    1.677290    1.711292    1.687404
    65.200      0.047715    0.044433    0.050998    0.047023      0.097994    0.093233    0.102754    0.090429      0.201797    0.195607    0.207987    0.191709      0.416467    0.409145    0.423789    0.414767      0.851860    0.838356    0.865365    0.844606      1.695036    1.677929    1.712143    1.687404
    65.400      0.047730    0.044444    0.051016    0.047023      0.097922    0.093201    0.102644    0.090429      0.201649    0.195451    0.207846    0.191709      0.416407    0.409083    0.423730    0.414767      0.851642    0.838089    0.865196    0.844606      1.695792    1.678587    1.712996    1.687404
    65.600      0.047748    0.044461    0.051036    0.047023      0.097851    0.093168    0.102533    0.090429      0.201507    0.195305    0.207708    0.191709      0.416323    0.409005    0.423642    0.414767      0.851418    0.837821    0.865016    0.844606      1.696556    1.679262    1.713850    1.687404
    65.800      0.047769    0.044482    0.051056    0.047023      0.097779    0.093136    0.102422    0.090429      0.201370    0.195168    0.207573    0.191709      0.416217    0.408910    0.423524    0.414767      0.851188    0.837552    0.864823    0.844606      1.697327    1.679951    1.714703    1.687404
    66.000      0.047792    0.044508    0.051076    0.047023      0.097705    0.093101    0.102309    0.090429      0.201240    0.195040    0.207441    0.191709      0.416088    0.408799    0.423378    0.414767      0.850952    0.837284    0.864620    0.844606      1.698102    1.680652    1.715552    1.687404
    66.200      0.047816    0.044537    0.051096    0.047023      0.097630    0.093065    0.102195    0.090429      0.201117    0.194921    0.207313    0.191709      0.415939    0.408673    0.423206    0.414767      0.850711    0.837019    0.864404    0.844606      1.698875    1.681360    1.716391    1.687404
    66.400      0.047843    0.044571    0.051115    0.047023      0.097554    0.093027    0.102081    0.090429      0.201002    0.194811    0.207193    0.191709      0.415774    0.408534    0.423013    0.414767      0.850470    0.836760    0.864180    0.844606      1.699650    1.682077    1.717223    1.687404
    66.600      0.047870    0.044608    0.051132    0.047023      0.097478    0.092987    0.101968    0.090429      0.200896    0.194712    0.207080    0.191709      0.415592    0.408384    0.422800    0.414767      0.850231    0.836510    0.863952    0.844606      1.700426    1.682804    1.718048    1.687404
    66.800      0.047899    0.044649    0.051149    0.047023      0.097401    0.092945    0.101857    0.090429      0.200800    0.194621    0.206978    0.191709      0.415397    0.408222    0.422572    0.414767      0.849996    0.836270    0.863723    0.844606      1.701201    1.683538    1.718864    1.687404
    67.000      0.047930    0.044694    0.051166    0.047023      0.097326    0.092902    0.101750    0.090429      0.200715    0.194542    0.206888    0.191709      0.415190    0.408048    0.422331    0.414767      0.849771    0.836044    0.863497    0.844606      1.701974    1.684278    1.719671    1.687404
    67.200      0.047962    0.044743    0.051182    0.047023      0.097252    0.092857    0.101646    0.090429      0.200642    0.194473    0.206811    0.191709      0.414973    0.407864    0.422082    0.414767      0.849556    0.835833    0.863279    0.844606      1.702744    1.685020    1.720469    1.687404
    67.400      0.047995    0.044795    0.051196    0.047023      0.097177    0.092810    0.101544    0.090429      0.200581    0.194414    0.206748    0.191709      0.414747    0.407668    0.421826    0.414767      0.849352    0.835638    0.863067    0.844606      1.703504    1.685755    1.721253    1.687404
    67.600      0.048028    0.044849    0.051208    0.047023      0.097103    0.092761    0.101445    0.090429      0.200528    0.194361    0.206694    0.191709      0.414511    0.407460    0.421563    0.414767      0.849158    0.835457    0.862858    0.844606      1.704245    1.686476    1.722015    1.687404
    67.800      0.048062    0.044906    0.051218    0.047023      0.097029    0.092710    0.101348    0.090429      0.200482    0.194315    0.206649    0.191709      0.414264    0.407238    0.421290    0.414767      0.848971    0.835290    0.862652    0.844606      1.704960    1.687172    1.722748    1.687404
    68.000      0.048096    0.044966    0.051227    0.052862      0.096956    0.092659    0.101253    0.107998      0.200442    0.194273    0.206611    0.213722      0.414005    0.407003    0.421007    0.418350      0.848790    0.835137    0.862444    0.850911      1.705640    1.687838    1.723443    1.718873
    68.200      0.048132    0.045029    0.051235    0.052862      0.096884    0.092607    0.101160    0.107998      0.200406    0.194234    0.206579    0.213722      0.413736    0.406757    0.420715    0.418350      0.848615    0.834997    0.862234    0.850911      1.706281    1.688465    1.724097    1.718873
    68.400      0.048168    0.045095    0.051240    0.052862      0.096812    0.092555    0.101070    0.107998      0.200376    0.194197    0.206555    0.213722      0.413462    0.406504    0.420420    0.418350      0.848446    0.834871    0.862021    0.850911      1.706875    1.689047    1.724702    1.718873
    68.600      0.048202    0.045163    0.051242    0.052862      0.096741    0.092503    0.100980    0.107998      0.200350    0.194163    0.206537    0.213722      0.413186    0.406246    0.420125    0.418350      0.848283    0.834760    0.861805    0.850911      1.707416    1.689577    1.725255    1.718873
    68.800      0.048235    0.045232    0.051239    0.052862      0.096670    0.092451    0.100890    0.107998      0.200329    0.194131    0.206527    0.213722      0.412908    0.405983    0.419833    0.418350      0.848124    0.834664    0.861585    0.850911      1.707900    1.690050    1.725750    1.718873
    69.000      0.048266    0.045300    0.051233    0.052862      0.096600    0.092400    0.100799    0.107998      0.200313    0.194102    0.206523    0.213722      0.412632    0.405718    0.419546    0.418350      0.847972    0.834583    0.861360    0.850911      1.708324    1.690463    1.726184    1.718873
    69.200      0.048295    0.045368    0.051222    0.052862      0.096530    0.092351    0.100709    0.107998      0.200303    0.194078    0.206528    0.213722      0.412363    0.405456    0.419269    0.418350      0.847826    0.834522    0.861131    0.850911      1.708687    1.690817    1.726557    1.718873
    69.400      0.048323    0.045436    0.051209    0.052862      0.096460    0.092304    0.100616    0.107998      0.200301    0.194061    0.206541    0.213722      0.412101    0.405199    0.419003    0.418350      0.847686    0.834477    0.860894    0.850911      1.708986    1.691107    1.726865    1.718873
    69.600      0.048348    0.045502    0.051194    0.052862      0.096391    0.092260    0.100522    0.107998      0.200306    0.194050    0.206562    0.213722      0.411848    0.404947    0.418748    0.418350      0.847547    0.834448    0.860647    0.850911      1.709213    1.691326    1.727100    1.718873
    69.800      0.048372    0.045566    0.051178    0.052862      0.096323    0.092219    0.100427    0.107998      0.200319    0.194048    0.206591    0.213722      0.411603    0.404701    0.418505    0.418350      0.847410    0.834433    0.860387    0.850911      1.709366    1.691473    1.727259    1.718873
    70.000      0.048395    0.045629    0.051161    0.052862      0.096257    0.092182    0.100332    0.107998      0.200342    0.194055    0.206628    0.213722      0.411367    0.404460    0.418274    0.418350      0.847272    0.834432    0.860112    0.850911      1.709445    1.691549    1.727341    1.718873
    70.200      0.048418    0.045690    0.051145    0.052862      0.096193    0.092150    0.100237    0.107998      0.200373    0.194073    0.206673    0.213722      0.411138    0.404223    0.418053    0.418350      0.847130    0.834442    0.859818    0.850911      1.709448    1.691554    1.727342    1.718873
    70.400      0.048437    0.045748    0.051127    0.052862      0.096133    0.092123    0.100143    0.107998      0.200413    0.194101    0.206724    0.213722      0.410915    0.403990    0.417840    0.418350      0.846980    0.834459    0.859501    0.850911      1.709373    1.691487    1.727259    1.718873
    70.600      0.048453    0.045799    0.051107    0.052862      0.096076    0.092102    0.100050    0.107998      0.200460    0.194140    0.206781    0.213722      0.410698    0.403761    0.417635    0.418350      0.846820    0.834481    0.859160    0.850911      1.709220    1.691350    1.727091    1.718873
    70.800      0.048465    0.045846    0.051084    0.052862      0.096022    0.092086    0.099958    0.107998      0.200515    0.194190    0.206841    0.213722      0.410488    0.403536    0.417440    0.418350      0.846650    0.834506    0.858794    0.850911      1.708995    1.691148    1.726842    1.718873
    71.000      0.048473    0.045888    0.051058    0.052862      0.095972    0.092077    0.099868    0.107998      0.200576    0.194251    0.206902    0.213722      0.410282    0.403312    0.417252    0.418350      0.846466    0.834529    0.858403    0.850911      1.708700    1.690885    1.726515    1.718873
    71.200      0.048478    0.045926    0.051030    0.052862      0.095928    0.092076    0.099780    0.107998      0.200642    0.194322    0.206962    0.213722      0.410081    0.403088    0.417074    0.418350      0.846266    0.834545    0.857986    0.850911      1.708338    1.690562    1.726114    1.718873
    71.400      0.048479    0.045959    0.050999    0.052862      0.095889    0.092083    0.099696    0.107998      0.200711    0.194403    0.207018    0.213722      0.409885    0.402864    0.416906    0.418350      0.846045    0.834550    0.857541    0.850911      1.707911    1.690182    1.725640    1.718873
    71.600      0.048477    0.045989    0.050965    0.052862      0.095856    0.092097    0.099614    0.107998      0.200780    0.194492    0.207069    0.213722      0.409697    0.402643    0.416751    0.418350      0.845806    0.834542    0.857071    0.850911      1.707427    1.689753    1.725100    1.718873
    71.800      0.048472    0.046015    0.050929    0.052862      0.095827    0.092119    0.099535    0.107998      0.200850    0.194587    0.207112    0.213722      0.409518    0.402425    0.416610    0.418350      0.845554    0.834526    0.856583    0.850911      1.706897    1.689291    1.724504    1.718873
    72.000      0.048464    0.046037    0.050890    0.045166      0.095802    0.092146    0.099458    0.087643      0.200917    0.194689    0.207146    0.191416      0.409353    0.402217    0.416489    0.398963      0.845295    0.834504    0.856085    0.836639      1.706334    1.688806    1.723862    1.693710
    72.200      0.048454    0.046057    0.050851    0.045166      0.095780    0.092178    0.099381    0.087643      0.200982    0.194795    0.207170    0.191416      0.409206    0.402021    0.416391    0.398963      0.845035    0.834482    0.855587    0.836639      1.705748    1.688311    1.723184    1.693710
    72.400      0.048442    0.046074    0.050811    0.045166      0.095760    0.092215    0.099305    0.087643      0.201045    0.194905    0.207184    0.191416      0.409081    0.401843    0.416319    0.398963      0.844782    0.834466    0.855097    0.836639      1.705153    1.687821    1.722485    1.693710
    72.600      0.048431    0.046089    0.050772    0.045166      0.095745    0.092258    0.099233    0.087643      0.201104    0.195020    0.207188    0.191416      0.408981    0.401685    0.416277    0.398963      0.844539    0.834456    0.854623    0.836639      1.704557    1.687342    1.721771    1.693710
    72.800      0.048418    0.046101    0.050736    0.045166      0.095736    0.092308    0.099165    0.087643      0.201162    0.195140    0.207183    0.191416      0.408907    0.401550    0.416264    0.398963      0.844310    0.834452    0.854168    0.836639      1.703965    1.686879    1.721051    1.693710
    73.000      0.048407    0.046111    0.050702    0.045166      0.095734    0.092364    0.099105    0.087643      0.201218    0.195265    0.207170    0.191416      0.408860    0.401440    0.416280    0.398963      0.844095    0.834452    0.853739    0.836639      1.703383    1.686436    1.720331    1.693710
    73.200      0.048395    0.046118    0.050672    0.045166      0.095740    0.092428    0.099052    0.087643      0.201273    0.195395    0.207150    0.191416      0.408841    0.401357    0.416326    0.398963      0.843897    0.834454    0.853341    0.836639      1.702813    1.686013    1.719613    1.693710
    73.400      0.048384    0.046122    0.050646    0.045166      0.095753    0.092499    0.099007    0.087643      0.201328    0.195532    0.207123    0.191416      0.408851    0.401301    0.416401    0.398963      0.843717    0.834456    0.852978    0.836639      1.702252    1.685609    1.718895    1.693710
    73.600      0.048373    0.046123    0.050624    0.045166      0.095774    0.092576    0.098972    0.087643      0.201382    0.195674    0.207090    0.191416      0.408889    0.401273    0.416505    0.398963      0.843554    0.834455    0.852653    0.836639      1.701701    1.685224    1.718178    1.693710
    73.800      0.048361    0.046118    0.050605    0.045166      0.095803    0.092660    0.098946    0.087643      0.201436    0.195822    0.207050    0.191416      0.408956    0.401277    0.416636    0.398963      0.843410    0.834451    0.852370    0.836639      1.701161    1.684857    1.717464    1.693710
    74.000      0.048349    0.046108    0.050589    0.045166      0.095841    0.092751    0.098931    0.087643      0.201490    0.195977    0.207004    0.191416      0.409054    0.401314    0.416794    0.398963      0.843286    0.834440    0.852131    0.836639      1.700633    1.684509    1.716757    1.693710
    74.200      0.048334    0.046093    0.050575    0.045166      0.095888    0.092850    0.098926    0.087643      0.201546    0.196137    0.206954    0.191416      0.409182    0.401386    0.416979    0.398963      0.843181    0.834424    0.851938    0.836639      1.700119    1.684178    1.716060    1.693710
    74.400      0.048318    0.046073    0.050563    0.045166      0.095944    0.092956    0.098932    0.087643      0.201602    0.196304    0.206899    0.191416      0.409339    0.401492    0.417186    0.398963      0.843095    0.834399    0.851792    0.836639      1.699621    1.683864    1.715378    1.693710
    74.600      0.048299    0.046047    0.050551    0.045166      0.096009    0.093069    0.098948    0.087643      0.201658    0.196474    0.206842    0.191416      0.409523    0.401632    0.417415    0.398963      0.843028    0.834366    0.851691    0.836639      1.699139    1.683566    1.714712    1.693710
    74.800      0.048278    0.046016    0.050539    0.045166      0.096082    0.093189    0.098974    0.087643      0.201716    0.196649    0.206783    0.191416      0.409735    0.401807    0.417663    0.398963      0.842979    0.834324    0.851634    0.836639      1.698675    1.683285    1.714065    1.693710
    75.000      0.048253    0.045980    0.050526    0.045166      0.096162    0.093314    0.099010    0.087643      0.201774    0.196826    0.206722    0.191416      0.409971    0.402015    0.417927    0.398963      0.842946    0.834272    0.851621    0.836639      1.698231    1.683021    1.713441    1.693710
    75.200      0.048224    0.045939    0.050509    0.045166      0.096248    0.093442    0.099054    0.087643      0.201832    0.197004    0.206660    0.191416      0.410231    0.402255    0.418207    0.398963      0.842929    0.834209    0.851649    0.836639      1.697806    1.682770    1.712842    1.693710
    75.400      0.048192    0.045895    0.050490    0.045166      0.096339    0.093572    0.099106    0.087643      0.201891    0.197182    0.206599    0.191416      0.410514    0.402528    0.418501    0.398963      0.842929    0.834139    0.851719    0.836639      1.697404    1.682534    1.712274    1.693710
    75.600      0.048157    0.045847    0.050467    0.045166      0.096435    0.093704    0.099166    0.087643      0.201950    0.197361    0.206539    0.191416      0.410821    0.402833    0.418809    0.398963      0.842947    0.834065    0.851830    0.836639      1.697029    1.682317    1.711742    1.693710
    75.800      0.048120    0.045797    0.050442    0.045166      0.096536    0.093837    0.099236    0.087643      0.202013    0.197542    0.206484    0.191416      0.411152    0.403174    0.419131    0.398963      0.842991    0.833997    0.851984    0.836639      1.696688    1.682122    1.711254    1.693710
    76.000      0.048081    0.045748    0.050414    0.049991      0.096644    0.093973    0.099315    0.095391      0.202081    0.197726    0.206437    0.207616      0.411509    0.403550    0.419468    0.411660      0.843060    0.833939    0.852181    0.827402      1.696386    1.681954    1.710818    1.666026
    76.200      0.048042    0.045699    0.050385    0.049991      0.096757    0.094110    0.099405    0.095391      0.202156    0.197914    0.206399    0.207616      0.411893    0.403964    0.419822    0.411660      0.843157    0.833897    0.852417    0.827402      1.696123    1.681813    1.710433    1.666026
    76.400      0.048003    0.045652    0.050354    0.049991      0.096877    0.094250    0.099504    0.095391      0.202238    0.198104    0.206372    0.207616      0.412303    0.404415    0.420191    0.411660      0.843280    0.833871    0.852689    0.827402      1.695895    1.681694    1.710097    1.666026
    76.600      0.047964    0.045608    0.050321    0.049991      0.097003    0.094392    0.099614    0.095391      0.202327    0.198296    0.206357    0.207616      0.412738    0.404901    0.420574    0.411660      0.843426    0.833863    0.852990    0.827402      1.695698    1.681591    1.709804    1.666026
    76.800      0.047926    0.045565    0.050287    0.049991      0.097133    0.094533    0.099733    0.095391      0.202422    0.198489    0.206355    0.207616      0.413193    0.405417    0.420969    0.411660      0.843592    0.833870    0.853314    0.827402      1.695525    1.681500    1.709551    1.666026
    77.000      0.047887    0.045523    0.050251    0.049991      0.097267    0.094673    0.099860    0.095391      0.202524    0.198681    0.206367    0.207616      0.413666    0.405961    0.421372    0.411660      0.843774    0.833892    0.853656    0.827402      1.695377    1.681418    1.709335    1.666026
    77.200      0.047847    0.045482    0.050212    0.049991      0.097403    0.094811    0.099996    0.095391      0.202634    0.198873    0.206395    0.207616      0.414153    0.406527    0.421780    0.411660      0.843972    0.833929    0.854015    0.827402      1.695253    1.681347    1.709159    1.666026
    77.400      0.047806    0.045442    0.050170    0.049991      0.097543    0.094946    0.100141    0.095391      0.202751    0.199064    0.206438    0.207616      0.414651    0.407112    0.422190    0.411660      0.844185    0.833983    0.854388    0.827402      1.695155    1.681288    1.709022    1.666026
    77.600      0.047764    0.045401    0.050126    0.049991      0.097685    0.095078    0.100293    0.095391      0.202874    0.199253    0.206495    0.207616      0.415157    0.407713    0.422601    0.411660      0.844413    0.834054    0.854772    0.827402      1.695080    1.681239    1.708920    1.666026
    77.800      0.047720    0.045360    0.050079    0.049991      0.097829    0.095207    0.100450    0.095391      0.203001    0.199436    0.206565    0.207616      0.415668    0.408326    0.423011    0.411660      0.844653    0.834142    0.855165    0.827402      1.695026    1.681199    1.708852    1.666026
    78.000      0.047674    0.045318    0.050029    0.049991      0.097972    0.095331    0.100612    0.095391      0.203128    0.199613    0.206644    0.207616      0.416182    0.408947    0.423417    0.411660      0.844903    0.834245    0.855560    0.827402      1.694990    1.681165    1.708814    1.666026
    78.200      0.047625    0.045273    0.049976    0.049991      0.098112    0.095448    0.100775    0.095391      0.203255    0.199780    0.206729    0.207616      0.416692    0.409571    0.423814    0.411660      0.845156    0.834360    0.855952    0.827402      1.694964    1.681132    1.708796    1.666026
    78.400      0.047573    0.045226    0.049920    0.049991      0.098247    0.095556    0.100938    0.095391      0.203378    0.199937    0.206819    0.207616      0.417194    0.410190    0.424198    0.411660      0.845408    0.834483    0.856333    0.827402      1.694941    1.681094    1.708788    1.666026
    78.600      0.047519    0.045176    0.049862    0.049991      0.098376    0.095656    0.101097    0.095391      0.203497    0.200082    0.206911    0.207616      0.417684    0.410801    0.424567    0.411660      0.845652    0.834607    0.856698    0.827402      1.694917    1.681048    1.708786    1.666026
    78.800      0.047463    0.045123    0.049803    0.049991      0.098499    0.095746    0.101252    0.095391      0.203610    0.200214    0.207006    0.207616      0.418159    0.411399    0.424920    0.411660      0.845889    0.834732    0.857045    0.827402      1.694895    1.680995    1.708794    1.666026
    79.000      0.047405    0.045066    0.049743    0.049991      0.098613    0.095826    0.101401    0.095391      0.203719    0.200335    0.207104    0.207616      0.418622    0.411983    0.425260    0.411660      0.846117    0.834858    0.857376    0.827402      1.694872    1.680935    1.708810    1.666026
    79.200      0.047344    0.045005    0.049683    0.049991      0.098720    0.095895    0.101544    0.095391      0.203823    0.200442    0.207204    0.207616      0.419071    0.412552    0.425590    0.411660      0.846337    0.834984    0.857689    0.827402      1.694849    1.680865    1.708832    1.666026
    79.400      0.047281    0.044940    0.049622    0.049991      0.098817    0.095954    0.101680    0.095391      0.203921    0.200536    0.207305    0.207616      0.419505    0.413101    0.425910    0.411660      0.846549    0.835111    0.857987    0.827402      1.694824    1.680788    1.708860    1.666026
    79.600      0.047215    0.044869    0.049562    0.049991      0.098904    0.096001    0.101807    0.095391      0.204011    0.200617    0.207405    0.207616      0.419923    0.413625    0.426221    0.411660      0.846750    0.835234    0.858267    0.827402      1.694796    1.680699    1.708893    1.666026
    79.800      0.047147    0.044793    0.049502    0.049991      0.098981    0.096038    0.101924    0.095391      0.204093    0.200683    0.207503    0.207616      0.420320    0.414120    0.426520    0.411660      0.846939    0.835351    0.858527    0.827402      1.694762    1.680596    1.708927    1.666026
    80.000      0.047077    0.044712    0.049442    0.045611      0.099047    0.096063    0.102032    0.106750      0.204166    0.200735    0.207597    0.205737      0.420695    0.414583    0.426808    0.436706      0.847112    0.835458    0.858766    0.874382      1.694722    1.680480    1.708963    1.738574
    80.200      0.047005    0.044626    0.049384    0.045611      0.099103    0.096076    0.102130    0.106750      0.204229    0.200773    0.207685    0.205737      0.421047    0.415010    0.427084    0.436706      0.847266    0.835550    0.858982    0.874382      1.694674    1.680348    1.709000    1.738574
    80.400      0.046931    0.044535    0.049327    0.045611      0.099149    0.096080    0.102219    0.106750      0.204279    0.200794    0.207764    0.205737      0.421373    0.415397    0.427349    0.436706      0.847397    0.835623    0.859170    0.874382      1.694615    1.680197    1.709032    1.738574
    80.600      0.046854    0.044437    0.049271    0.045611      0.099184    0.096071    0.102297    0.106750      0.204316    0.200799    0.207834    0.205737      0.421669    0.415738    0.427599    0.436706      0.847500    0.835672    0.859328    0.874382      1.694536    1.680020    1.709052    1.738574
    80.800      0.046774    0.044333    0.049215    0.045611      0.099206    0.096049    0.102364    0.106750      0.204338    0.200786    0.207890    0.205737      0.421932    0.416031    0.427833    0.436706      0.847569    0.835689    0.859449    0.874382      1.694427    1.679807    1.709047    1.738574
    81.000      0.046689    0.044222    0.049157    0.045611      0.099215    0.096013    0.102416    0.106750      0.204340    0.200752    0.207929    0.205737      0.422156    0.416267    0.428044    0.436706      0.847598    0.835670    0.859526    0.874382      1.694280    1.679553    1.709006    1.738574
    81.200      0.046600    0.044103    0.049098    0.045611      0.099207    0.095962    0.102453    0.106750      0.204321    0.200695    0.207948    0.205737      0.422335    0.416444    0.428226    0.436706      0.847583    0.835611    0.859554    0.874382      1.694088    1.679255    1.708921    1.738574
    81.400      0.046506    0.043975    0.049037    0.045611      0.099184    0.095895    0.102473    0.106750      0.204279    0.200614    0.207944    0.205737      0.422466    0.416556    0.428377    0.436706      0.847520    0.835510    0.859530    0.874382      1.693848    1.678913    1.708784    1.738574
    81.600      0.046406    0.043839    0.048972    0.045611      0.099142    0.095810    0.102474    0.106750      0.204210    0.200506    0.207915    0.205737      0.422546    0.416601    0.428492    0.436706      0.847408    0.835365    0.859451    0.874382      1.693554    1.678519    1.708588    1.738574
    81.800      0.046298    0.043694    0.048903    0.045611      0.099081    0.095708    0.102454    0.106750      0.204113    0.200370    0.207857    0.205737      0.422572    0.416576    0.428568    0.436706      0.847242    0.835171    0.859313    0.874382      1.693196    1.678068    1.708323    1.738574
    82.000      0.046183    0.043537    0.048828    0.045611      0.098998    0.095586    0.102410    0.106750      0.203987    0.200206    0.207767    0.205737      0.422541    0.416482    0.428601    0.436706      0.847020    0.834926    0.859114    0.874382      1.692769    1.677556    1.707981    1.738574
    82.200      0.046058    0.043369    0.048747    0.045611      0.098893    0.095444    0.102342    0.106750      0.203829    0.200013    0.207646    0.205737      0.422453    0.416317    0.428588    0.436706      0.846742    0.834632    0.858851    0.874382      1.692270    1.676983    1.707558    1.738574
    82.400      0.045923    0.043188    0.048657    0.045611      0.098766    0.095283    0.102248    0.106750      0.203642    0.199792    0.207492    0.205737      0.422307    0.416086    0.428528    0.436706      0.846407    0.834288    0.858526    0.874382      1.691700    1.676350    1.707051    1.738574
    82.600      0.045778    0.042997    0.048559    0.045611      0.098615    0.095102    0.102129    0.106750      0.203425    0.199544    0.207305    0.205737      0.422103    0.415787    0.428418    0.436706      0.846016    0.833896    0.858137    0.874382      1.691054    1.675653    1.706456    1.738574
    82.800      0.045622    0.042794    0.048451    0.045611      0.098442    0.094900    0.101983    0.106750      0.203177    0.199270    0.207084    0.205737      0.421840    0.415423    0.428256    0.436706      0.845569    0.833456    0.857683    0.874382      1.690330    1.674889    1.705771    1.738574
    83.000      0.045457    0.042580    0.048334    0.045611      0.098245    0.094680    0.101811    0.106750      0.202900    0.198971    0.206828    0.205737      0.421518    0.414996    0.428039    0.436706      0.845067    0.832968    0.857165    0.874382      1.689527    1.674058    1.704996    1.738574
    83.200      0.045282    0.042357    0.048207    0.045611      0.098026    0.094440    0.101612    0.106750      0.202591    0.198644    0.206539    0.205737      0.421137    0.414508    0.427767    0.436706      0.844506    0.832431    0.856581    0.874382      1.688640    1.673154    1.704126    1.738574
    83.400      0.045098    0.042125    0.048071    0.045611      0.097785    0.094182    0.101387    0.106750      0.202252    0.198290    0.206215    0.205737      0.420698    0.413960    0.427435    0.436706      0.843885    0.831842    0.855928    0.874382      1.687664    1.672170    1.703158    1.738574
    83.600      0.044905    0.041885    0.047925    0.045611      0.097522    0.093905    0.101139    0.106750      0.201883    0.197908    0.205858    0.205737      0.420200    0.413355    0.427045    0.436706      0.843205    0.831201    0.855208    0.874382      1.686599    1.671107    1.702091    1.738574
    83.800      0.044705    0.041640    0.047771    0.045611      0.097241    0.093613    0.100868    0.106750      0.201485    0.197500    0.205470    0.205737      0.419649    0.412699    0.426600    0.436706      0.842466    0.830510    0.854422    0.874382      1.685448    1.669966    1.700929    1.738574
    84.000      0.044500    0.041390    0.047610    0.041177      0.096943    0.093308    0.100577    0.089293      0.201060    0.197066    0.205054    0.192929      0.419050    0.411996    0.426103    0.412692      0.841671    0.829769    0.853573    0.836489      1.684213    1.668750    1.699675    1.668814
    84.200      0.044291    0.041138    0.047444    0.041177      0.096632    0.092993    0.100271    0.089293      0.200610    0.196608    0.204612    0.192929      0.418407    0.411253    0.425560    0.412692      0.840822    0.828981    0.852663    0.836489      1.682896    1.667462    1.698331    1.668814
    84.400      0.044078    0.040884    0.047272    0.041177      0.096309    0.092668    0.099949    0.089293      0.200136    0.196125    0.204147    0.192929      0.417725    0.410476    0.424974    0.412692      0.839923    0.828149    0.851698    0.836489      1.681502    1.666101    1.696903    1.668814
    84.600      0.043863    0.040630    0.047097    0.041177      0.095975    0.092336    0.099614    0.089293      0.199640    0.195620    0.203660    0.192929      0.417009    0.409669    0.424348    0.412692      0.838979    0.827276    0.850682    0.836489      1.680034    1.664671    1.695398    1.668814
    84.800      0.043645    0.040374    0.046916    0.041177      0.095632    0.091998    0.099267    0.089293      0.199124    0.195095    0.203154    0.192929      0.416261    0.408837    0.423686    0.412692      0.837992    0.826364    0.849620    0.836489      1.678499    1.663175    1.693823    1.668814
    85.000      0.043425    0.040119    0.046731    0.041177      0.095280    0.091652    0.098907    0.089293      0.198589    0.194548    0.202629    0.192929      0.415487    0.407983    0.422990    0.412692      0.836967    0.825417    0.848516    0.836489      1.676899    1.661617    1.692181    1.668814
    85.200      0.043204    0.039865    0.046543    0.041177      0.094918    0.091300    0.098535    0.089293      0.198033    0.193981    0.202085    0.192929      0.414687    0.407111    0.422264    0.412692      0.835906    0.824437    0.847376    0.836489      1.675238    1.659998    1.690478    1.668814
    85.400      0.042982    0.039612    0.046351    0.041177      0.094547    0.090942    0.098153    0.089293      0.197461    0.193395    0.201526    0.192929      0.413867    0.406225    0.421509    0.412692      0.834817    0.823428    0.846206    0.836489      1.673521    1.658323    1.688719    1.668814
    85.600      0.042759    0.039362    0.046157    0.041177      0.094171    0.090579    0.097763    0.089293      0.196874    0.192792    0.200956    0.192929      0.413033    0.405333    0.420732    0.412692      0.833705    0.822396    0.845015    0.836489      1.671752    1.656595    1.686910    1.668814
    85.800      0.042537    0.039115    0.045960    0.041177      0.093789    0.090212    0.097365    0.089293      0.196275    0.192174    0.200375    0.192929      0.412187    0.404439    0.419936    0.412692      0.832576    0.821342    0.843809    0.836489      1.669937    1.654819    1.685055    1.668814
    86.000      0.042315    0.038870    0.045759    0.041177      0.093402    0.089843    0.096961    0.089293      0.195664    0.191541    0.199786    0.192929      0.411334    0.403546    0.419121    0.412692      0.831432    0.820271    0.842594    0.836489      1.668079    1.652999    1.683158    1.668814
    86.200      0.042093    0.038629    0.045556    0.041177      0.093012    0.089472    0.096552    0.089293      0.195043    0.190896    0.199190    0.192929      0.410475    0.402657    0.418292    0.412692      0.830279    0.819185    0.841373    0.836489      1.666181    1.651140    1.681222    1.668814
    86.400      0.041872    0.038392    0.045351    0.041177      0.092619    0.089101    0.096138    0.089293      0.194413    0.190238    0.198587    0.192929      0.409615    0.401776    0.417453    0.412692      0.829121    0.818090    0.840152    0.836489      1.664246    1.649243    1.679248    1.668814
    86.600      0.041651    0.038159    0.045143    0.041177      0.092225    0.088730    0.095720    0.089293      0.193774    0.189569    0.197979    0.192929      0.408755    0.400906    0.416604    0.412692      0.827965    0.816992    0.838938    0.836489      1.662281    1.647320    1.677242    1.668814
    86.800      0.041431    0.037930    0.044931    0.041177      0.091830    0.088362    0.095299    0.089293      0.193128    0.188891    0.197365    0.192929      0.407900    0.400049    0.415750    0.412692      0.826813    0.815895    0.837732    0.836489      1.660295    1.645378    1.675213    1.668814
    87.000      0.041210    0.037704    0.044717    0.041177      0.091436    0.087997    0.094874    0.089293      0.192475    0.188205    0.196745    0.192929      0.407050    0.399207    0.414892    0.412692      0.825670    0.814802    0.836537    0.836489      1.658296    1.643425    1.673167    1.668814
    87.200      0.040991    0.037482    0.044499    0.041177      0.091043    0.087639    0.094447    0.089293      0.191818    0.187514    0.196121    0.192929      0.406209    0.398383    0.414034    0.412692      0.824538    0.813718    0.835357    0.836489      1.656294    1.641470    1.671117    1.668814
    87.400      0.040773    0.037266    0.044280    0.041177      0.090653    0.087288    0.094019    0.089293      0.191159    0.186823    0.195495    0.192929      0.405379    0.397579    0.413180    0.412692      0.823421    0.812646    0.834195    0.836489      1.654298    1.639524    1.669072    1.668814
    87.600      0.040556    0.037054    0.044057    0.041177      0.090268    0.086945    0.093590    0.089293      0.190498    0.186131    0.194865    0.192929      0.404564    0.396796    0.412332    0.412692      0.822324    0.811593    0.833055    0.836489      1.652317    1.637593    1.667041    1.668814
    87.800      0.040339    0.036847    0.043832    0.041177      0.089886    0.086612    0.093160    0.089293      0.189838    0.185442    0.194234    0.192929      0.403764    0.396035    0.411493    0.412692      0.821249    0.810563    0.831936    0.836489      1.650355    1.635682    1.665029    1.668814
    88.000      0.040124    0.036645    0.043604    0.036694      0.089510    0.086289    0.092731    0.085325      0.189179    0.184757    0.193601    0.181702      0.402979    0.395295    0.410664    0.377993      0.820199    0.809559    0.830839    0.786491      1.648421    1.633800    1.663041    1.611444
    88.200      0.039913    0.036450    0.043375    0.036694      0.089140    0.085976    0.092305    0.085325      0.188523    0.184078    0.192968    0.181702      0.402213    0.394577    0.409848    0.377993      0.819176    0.808586    0.829766    0.786491      1.646522    1.631956    1.661088    1.611444
    88.400      0.039705    0.036263    0.043146    0.036694      0.088778    0.085675    0.091882    0.085325      0.187871    0.183406    0.192336    0.181702      0.401466    0.393884    0.409049    0.377993      0.818186    0.807649    0.828722    0.786491      1.644666    1.630155    1.659176    1.611444
    88.600      0.039501    0.036085    0.042917    0.036694      0.088424    0.085386    0.091462    0.085325      0.187227    0.182746    0.191708    0.181702      0.400744    0.393218    0.408270    0.377993      0.817232    0.806754    0.827710    0.786491      1.642859    1.628407    1.657311    1.611444
    88.800      0.039301    0.035914    0.042688    0.036694      0.088077    0.085108    0.091047    0.085325      0.186589    0.182096    0.191083    0.181702      0.400045    0.392578    0.407513    0.377993      0.816321    0.805905    0.826737    0.786491      1.641108    1.626715    1.655501    1.611444
    89.000      0.039104    0.035750    0.042458    0.036694      0.087737    0.084840    0.090635    0.085325      0.185958    0.181456    0.190461    0.181702      0.399370    0.391963    0.406778    0.377993      0.815455    0.805106    0.825804    0.786491      1.639417    1.625085    1.653748    1.611444
    89.200      0.038910    0.035593    0.042227    0.036694      0.087405    0.084583    0.090228    0.085325      0.185334    0.180826    0.189843    0.181702      0.398718    0.391371    0.406064    0.377993      0.814639    0.804359    0.824918    0.786491      1.637790    1.623521    1.652060    1.611444
    89.400      0.038720    0.035444    0.041995    0.036694      0.087082    0.084336    0.089827    0.085325      0.184720    0.180209    0.189232    0.181702      0.398089    0.390805    0.405373    0.377993      0.813876    0.803669    0.824083    0.786491      1.636235    1.622028    1.650442    1.611444
    89.600      0.038534    0.035302    0.041765    0.036694      0.086768    0.084101    0.089434    0.085325      0.184115    0.179604    0.188627    0.181702      0.397483    0.390263    0.404703    0.377993      0.813170    0.803038    0.823302    0.786491      1.634754    1.620609    1.648899    1.611444
    89.800      0.038352    0.035169    0.041535    0.036694      0.086464    0.083879    0.089050    0.085325      0.183521    0.179014    0.188028    0.181702      0.396900    0.389744    0.404055    0.377993      0.812523    0.802467    0.822578    0.786491      1.633349    1.619266    1.647432    1.611444
    90.000      0.038176    0.035045    0.041308    0.036694      0.086172    0.083668    0.088675    0.085325      0.182938    0.178438    0.187438    0.181702      0.396339    0.389250    0.403428    0.377993      0.811939    0.801961    0.821917    0.786491      1.632025    1.618004    1.646047    1.611444
    90.200      0.038009    0.034932    0.041086    0.036694      0.085892    0.083471    0.088313    0.085325      0.182370    0.177882    0.186858    0.181702      0.395803    0.388781    0.402825    0.377993      0.811424    0.801523    0.821324    0.786491      1.630789    1.616827    1.644750    1.611444
    90.400      0.037851    0.034832    0.040871    0.036694      0.085626    0.083288    0.087964    0.085325      0.181819    0.177346    0.186292    0.181702      0.395293    0.388339    0.402247    0.377993      0.810979    0.801156    0.820803    0.786491      1.629643    1.615738    1.643547    1.611444
    90.600      0.037706    0.034745    0.040666    0.036694      0.085376    0.083120    0.087633    0.085325      0.181289    0.176834    0.185744    0.181702      0.394811    0.387926    0.401697    0.377993      0.810608    0.800861    0.820355    0.786491      1.628586    1.614735    1.642436    1.611444
    90.800      0.037573    0.034673    0.040473    0.036694      0.085143    0.082966    0.087321    0.085325      0.180782    0.176349    0.185216    0.181702      0.394359    0.387542    0.401175    0.377993      0.810311    0.800638    0.819983    0.786491      1.627613    1.613813    1.641413    1.611444
    91.000      0.037454    0.034616    0.040293    0.036694      0.084928    0.082827    0.087029    0.085325      0.180301    0.175890    0.184711    0.181702      0.393934    0.387186    0.400681    0.377993      0.810085    0.800485    0.819686    0.786491      1.626724    1.612971    1.640476    1.611444
    91.200      0.037350    0.034574    0.040126    0.036694      0.084731    0.082702    0.086759    0.085325      0.179845    0.175460    0.184230    0.181702      0.393533    0.386853    0.400213    0.377993      0.809930    0.800398    0.819462    0.786491      1.625915    1.612207    1.639623    1.611444
    91.400      0.037262    0.034549    0.039975    0.036694      0.084552    0.082591    0.086514    0.085325      0.179416    0.175059    0.183773    0.181702      0.393156    0.386541    0.399770    0.377993      0.809841    0.800374    0.819309    0.786491      1.625185    1.611519    1.638852    1.611444
    91.600      0.037190    0.034539    0.039840    0.036694      0.084394    0.082493    0.086294    0.085325      0.179015    0.174689    0.183342    0.181702      0.392797    0.386247    0.399347    0.377993      0.809815    0.800406    0.819223    0.786491      1.624532    1.610904    1.638159    1.611444
    91.800      0.037134    0.034545    0.039723    0.036694      0.084255    0.082408    0.086101    0.085325      0.178644    0.174351    0.182938    0.181702      0.392457    0.385968    0.398945    0.377993      0.809845    0.800490    0.819200    0.786491      1.623955    1.610364    1.637546    1.611444
    92.000      0.037093    0.034564    0.039622    0.038096      0.084135    0.082336    0.085935    0.084234      0.178305    0.174046    0.182564    0.178626      0.392136    0.385707    0.398565    0.411856      0.809931    0.800622    0.819240    0.827944      1.623452    1.609895    1.637010    1.621603
    92.200      0.037069    0.034597    0.039540    0.038096      0.084034    0.082274    0.085795    0.084234      0.177997    0.173775    0.182219    0.178626      0.391833    0.385460    0.398207    0.411856      0.810068    0.800797    0.819339    0.827944      1.623021    1.609493    1.636549    1.621603
    92.400      0.037059    0.034642    0.039476    0.038096      0.083951    0.082221    0.085681    0.084234      0.177720    0.173537    0.181903    0.178626      0.391546    0.385224    0.397868    0.411856      0.810249    0.801007    0.819491    0.827944      1.622655    1.609151    1.636159    1.621603
    92.600      0.037065    0.034699    0.039431    0.038096      0.083886    0.082178    0.085594    0.084234      0.177476    0.173333    0.181619    0.178626      0.391274    0.384999    0.397549    0.411856      0.810471    0.801249    0.819692    0.827944      1.622352    1.608867    1.635836    1.621603
    92.800      0.037085    0.034766    0.039404    0.038096      0.083838    0.082144    0.085531    0.084234      0.177264    0.173162    0.181366    0.178626      0.391017    0.384783    0.397251    0.411856      0.810732    0.801521    0.819942    0.827944      1.622110    1.608639    1.635581    1.621603
    93.000      0.037118    0.034841    0.039395    0.038096      0.083806    0.082119    0.085492    0.084234      0.177085    0.173024    0.181147    0.178626      0.390775    0.384576    0.396975    0.411856      0.811032    0.801825    0.820239    0.827944      1.621931    1.608470    1.635392    1.621603
    93.200      0.037164    0.034925    0.039403    0.038096      0.083789    0.082101    0.085477    0.084234      0.176940    0.172919    0.180961    0.178626      0.390551    0.384379    0.396723    0.411856      0.811374    0.802162    0.820585    0.827944      1.621820    1.608365    1.635274    1.621603
    93.400      0.037223    0.035017    0.039429    0.038096      0.083788    0.082092    0.085484    0.084234      0.176828    0.172846    0.180810    0.178626      0.390345    0.384195    0.396495    0.411856      0.811757    0.802535    0.820980    0.827944      1.621779    1.608326    1.635231    1.621603
    93.600      0.037294    0.035116    0.039472    0.038096      0.083801    0.082090    0.085512    0.084234      0.176750    0.172805    0.180694    0.178626      0.390158    0.384024    0.396292    0.411856      0.812184    0.802944    0.821424    0.827944      1.621804    1.608349    1.635260    1.621603
    93.800      0.037378    0.035223    0.039533    0.038096      0.083828    0.082096    0.085559    0.084234      0.176703    0.172794    0.180612    0.178626      0.389989    0.383866    0.396111    0.411856      0.812654    0.803390    0.821918    0.827944      1.621894    1.608429    1.635359    1.621603
    94.000      0.037474    0.035337    0.039611    0.038096      0.083868    0.082111    0.085626    0.084234      0.176689    0.172814    0.180565    0.178626      0.389838    0.383723    0.395954    0.411856      0.813167    0.803876    0.822458    0.827944      1.622047    1.608568    1.635526    1.621603
    94.200      0.037582    0.035458    0.039706    0.038096      0.083923    0.082134    0.085712    0.084234      0.176709    0.172864    0.180554    0.178626      0.389709    0.383598    0.395820    0.411856      0.813725    0.804404    0.823046    0.827944      1.622267    1.608769    1.635764    1.621603
    94.400      0.037702    0.035586    0.039819    0.038096      0.083991    0.082166    0.085816    0.084234      0.176762    0.172944    0.180580    0.178626      0.389603    0.383494    0.395712    0.411856      0.814327    0.804975    0.823679    0.827944      1.622555    1.609035    1.636074    1.621603
    94.600      0.037834    0.035721    0.039948    0.038096      0.084072    0.082206    0.085937    0.084234      0.176848    0.173054    0.180642    0.178626      0.389518    0.383409    0.395627    0.411856      0.814971    0.805588    0.824355    0.827944      1.622912    1.609367    1.636456    1.621603
    94.800      0.037976    0.035861    0.040092    0.038096      0.084165    0.082256    0.086074    0.084234      0.176967    0.173192    0.180741    0.178626      0.389456    0.383346    0.395567    0.411856      0.815659    0.806244    0.825074    0.827944      1.623339    1.609767    1.636911    1.621603
    95.000      0.038129    0.036007    0.040251    0.038096      0.084272    0.082316    0.086228    0.084234      0.177119    0.173360    0.180879    0.178626      0.389418    0.383305    0.395531    0.411856      0.816390    0.806944    0.825835    0.827944      1.623840    1.610237    1.637443    1.621603
    95.200      0.038291    0.036158    0.040424    0.038096      0.084393    0.082387    0.086398    0.084234      0.177306    0.173558    0.181054    0.178626      0.389405    0.383290    0.395520    0.411856      0.817160    0.807687    0.826634    0.827944      1.624413    1.610779    1.638047    1.621603
    95.400      0.038460    0.036313    0.040607    0.038096      0.084526    0.082469    0.086582    0.084234      0.177526    0.173786    0.181267    0.178626      0.389416    0.383299    0.395532    0.411856      0.817967    0.808470    0.827464    0.827944      1.625056    1.611392    1.638721    1.621603
    95.600      0.038635    0.036471    0.040800    0.038096      0.084670    0.082560    0.086779    0.084234      0.177778    0.174042    0.181514    0.178626      0.389450    0.383334    0.395566    0.411856      0.818804    0.809289    0.828319    0.827944      1.625769    1.612076    1.639463    1.621603
    95.800      0.038815    0.036631    0.040999    0.038096      0.084824    0.082661    0.086988    0.084234      0.178059    0.174324    0.181793    0.178626      0.389504    0.383389    0.395618    0.411856      0.819668    0.810140    0.829195    0.827944      1.626548    1.612828    1.640268    1.621603
    96.000      0.038998    0.036792    0.041203    0.039789      0.084988    0.082771    0.087206    0.082826      0.178366    0.174630    0.182102    0.173365      0.389573    0.383462    0.395683    0.371497      0.820552    0.811020    0.830084    0.819729      1.627391    1.613649    1.641134    1.635398
    96.200      0.039183    0.036956    0.041410    0.039789      0.085162    0.082890    0.087434    0.082826      0.178699    0.174958    0.182440    0.173365      0.389655    0.383549    0.395761    0.371497      0.821450    0.811921    0.830980    0.819729      1.628293    1.614533    1.642053    1.635398
    96.400      0.039369    0.037120    0.041619    0.039789      0.085344    0.083018    0.087670    0.082826      0.179054    0.175305    0.182803    0.173365      0.389750    0.383649    0.395851    0.371497      0.822358    0.812840    0.831877    0.819729      1.629249    1.615476    1.643022    1.635398
    96.600      0.039557    0.037286    0.041828    0.039789      0.085533    0.083153    0.087913    0.082826      0.179431    0.175670    0.183191    0.173365      0.389857    0.383762    0.395952    0.371497      0.823269    0.813770    0.832769    0.819729      1.630252    1.616470    1.644033    1.635398
    96.800      0.039744    0.037452    0.042036    0.039789      0.085728    0.083295    0.088161    0.082826      0.179825    0.176050    0.183600    0.173365      0.389974    0.383884    0.396064    0.371497      0.824177    0.814703    0.833650    0.819729      1.631291    1.617506    1.645076    1.635398
    97.000      0.039930    0.037617    0.042242    0.039789      0.085926    0.083440    0.088411    0.082826      0.180234    0.176441    0.184026    0.173365      0.390098    0.384012    0.396183    0.371497      0.825072    0.815632    0.834513    0.819729      1.632360    1.618577    1.646143    1.635398
    97.200      0.040112    0.037781    0.042444    0.039789      0.086124    0.083587    0.088661    0.082826      0.180654    0.176841    0.184467    0.173365      0.390224    0.384142    0.396306    0.371497      0.825950    0.816549    0.835351    0.819729      1.633452    1.619678    1.647226    1.635398
    97.400      0.040291    0.037942    0.042641    0.039789      0.086322    0.083735    0.088909    0.082826      0.181085    0.177249    0.184920    0.173365      0.390352    0.384272    0.396432    0.371497      0.826805    0.817450    0.836161    0.819729      1.634561    1.620802    1.648320    1.635398
    97.600      0.040466    0.038100    0.042832    0.039789      0.086519    0.083884    0.089154    0.082826      0.181524    0.177663    0.185386    0.173365      0.390481    0.384400    0.396562    0.371497      0.827635    0.818329    0.836940    0.819729      1.635681    1.621944    1.649419    1.635398
    97.800      0.040636    0.038254    0.043017    0.039789      0.086716    0.084034    0.089397    0.082826      0.181973    0.178084    0.185861    0.173365      0.390611    0.384527    0.396695    0.371497      0.828438    0.819187    0.837690    0.819729      1.636812    1.623101    1.650524    1.635398
    98.000      0.040800    0.038406    0.043195    0.039789      0.086912    0.084186    0.089638    0.082826      0.182429    0.178512    0.186346    0.173365      0.390745    0.384655    0.396836    0.371497      0.829219    0.820024    0.838414    0.819729      1.637956    1.624274    1.651637    1.635398
    98.200      0.040960    0.038553    0.043367    0.039789      0.087109    0.084341    0.089877    0.082826      0.182895    0.178948    0.186841    0.173365      0.390885    0.384784    0.396986    0.371497      0.829977    0.820840    0.839115    0.819729      1.639113    1.625464    1.652762    1.635398
    98.400      0.041112    0.038695    0.043530    0.039789      0.087306    0.084498    0.090115    0.082826      0.183368    0.179391    0.187345    0.173365      0.391030    0.384916    0.397145    0.371497      0.830714    0.821634    0.839794    0.819729      1.640285    1.626669    1.653900    1.635398
    98.600      0.041257    0.038831    0.043684    0.039789      0.087503    0.084655    0.090350    0.082826      0.183847    0.179838    0.187857    0.173365      0.391182    0.385051    0.397314    0.371497      0.831429    0.822406    0.840453    0.819729      1.641468    1.627886    1.655051    1.635398
    98.800      0.041394    0.038959    0.043828    0.039789      0.087697    0.084812    0.090582    0.082826      0.184330    0.180287    0.188373    0.173365      0.391342    0.385190    0.397495    0.371497      0.832122    0.823152    0.841092    0.819729      1.642664    1.629113    1.656216    1.635398
    99.000      0.041521    0.039080    0.043963    0.039789      0.087889    0.084969    0.090810    0.082826      0.184816    0.180738    0.188894    0.173365      0.391512    0.385334    0.397689    0.371497      0.832792    0.823871    0.841712    0.819729      1.643874    1.630350    1.657397    1.635398
    99.200      0.041639    0.039192    0.044087    0.039789      0.088077    0.085123    0.091032    0.082826      0.185303    0.181189    0.189418    0.173365      0.391691    0.385484    0.397898    0.371497      0.833437    0.824560    0.842314    0.819729      1.645093    1.631594    1.658591    1.635398
    99.400      0.041748    0.039295    0.044200    0.039789      0.088261    0.085273    0.091248    0.082826      0.185791    0.181639    0.189942    0.173365      0.391881    0.385642    0.398121    0.371497      0.834057    0.825218    0.842896    0.819729      1.646316    1.632841    1.659792    1.635398
    99.600      0.041846    0.039388    0.044303    0.039789      0.088438    0.085419    0.091456    0.082826      0.186279    0.182091    0.190466    0.173365      0.392084    0.385810    0.398359    0.371497      0.834650    0.825844    0.843457    0.819729      1.647540    1.634085    1.660995    1.635398
    99.800      0.041932    0.039471    0.044393    0.039789      0.088607    0.085560    0.091654    0.082826      0.186766    0.182543    0.190990    0.173365      0.392301    0.385989    0.398612    0.371497      0.835218    0.826437    0.843999    0.819729      1.648759    1.635323    1.662195    1.635398
   100.000      0.042007    0.039543    0.044471    0.047590      0.088767    0.085693    0.091841    0.097131      0.187251    0.182993    0.191509    0.199724      0.392531    0.386182    0.398880    0.402178      0.835761    0.826999    0.844522    0.850777      1.649975    1.636557    1.663392    1.656304
   100.200      0.042069    0.039603    0.044536    0.047590      0.088917    0.085819    0.092015    0.097131      0.187731    0.183440    0.192022    0.199724      0.392774    0.386388    0.399160    0.402178      0.836280    0.827531    0.845029    0.850777      1.651189    1.637788    1.664589    1.656304
   100.400      0.042117    0.039649    0.044586    0.047590      0.089055    0.085935    0.092174    0.097131      0.188204    0.183881    0.192526    0.199724      0.393030    0.386608    0.399452    0.402178      0.836779    0.828035    0.845523    0.850777      1.652404    1.639021    1.665786    1.656304
   100.600      0.042151    0.039681    0.044621    0.047590      0.089180    0.086041    0.092319    0.097131      0.188667    0.184314    0.193020    0.199724      0.393297    0.386841    0.399754    0.402178      0.837256    0.828508    0.846003    0.850777      1.653617    1.640254    1.666980    1.656304
   100.800      0.042170    0.039699    0.044642    0.047590      0.089292    0.086136    0.092448    0.097131      0.189119    0.184738    0.193500    0.199724      0.393578    0.387090    0.400065    0.402178      0.837710    0.828952    0.846468    0.850777      1.654826    1.641484    1.668167    1.656304
   101.000      0.042174    0.039702    0.044646    0.047590      0.089389    0.086218    0.092559    0.097131      0.189556    0.185150    0.193963    0.199724      0.393871    0.387356    0.400386    0.402178      0.838141    0.829363    0.846919    0.850777      1.656025    1.642708    1.669342    1.656304
   101.200      0.042163    0.039691    0.044634    0.047590      0.089469    0.086286    0.092651    0.097131      0.189978    0.185549    0.194406    0.199724      0.394176    0.387638    0.400715    0.402178      0.838547    0.829739    0.847354    0.850777      1.657212    1.643923    1.670501    1.656304
   101.400      0.042136    0.039666    0.044606    0.047590      0.089532    0.086340    0.092724    0.097131      0.190382    0.185934    0.194829    0.199724      0.394495    0.387937    0.401052    0.402178      0.838930    0.830083    0.847778    0.850777      1.658389    1.645132    1.671646    1.656304
   101.600      0.042095    0.039628    0.044563    0.047590      0.089578    0.086379    0.092777    0.097131      0.190768    0.186304    0.195232    0.199724      0.394827    0.388256    0.401398    0.402178      0.839295    0.830395    0.848195    0.850777      1.659561    1.646341    1.672782    1.656304
   101.800      0.042040    0.039577    0.044504    0.047590      0.089608    0.086405    0.092812    0.097131      0.191136    0.186659    0.195613    0.199724      0.395176    0.388596    0.401756    0.402178      0.839645    0.830680    0.848609    0.850777      1.660734    1.647554    1.673915    1.656304
   102.000      0.041973    0.039515    0.044431    0.047590      0.089624    0.086417    0.092830    0.097131      0.191487    0.186999    0.195975    0.199724      0.395542    0.388957    0.402126    0.402178      0.839979    0.830936    0.849022    0.850777      1.661906    1.648770    1.675042    1.656304
   102.200      0.041893    0.039442    0.044345    0.047590      0.089625    0.086418    0.092831    0.097131      0.191821    0.187324    0.196317    0.199724      0.395923    0.389339    0.402508    0.402178      0.840297    0.831162    0.849432    0.850777      1.663073    1.649986    1.676159    1.656304
   102.400      0.041802    0.039360    0.044245    0.047590      0.089612    0.086407    0.092816    0.097131      0.192136    0.187634    0.196638    0.199724      0.396320    0.389739    0.402901    0.402178      0.840599    0.831359    0.849840    0.850777      1.664234    1.651202    1.677266    1.656304
   102.600      0.041701    0.039269    0.044133    0.047590      0.089584    0.086385    0.092783    0.097131      0.192434    0.187929    0.196939    0.199724      0.396732    0.390158    0.403307    0.402178      0.840889    0.831531    0.850247    0.850777      1.665392    1.652419    1.678366    1.656304
   102.800      0.041588    0.039169    0.044008    0.047590      0.089542    0.086351    0.092734    0.097131      0.192713    0.188209    0.197218    0.199724      0.397160    0.390595    0.403724    0.402178      0.841167    0.831681    0.850652    0.850777      1.666547    1.653638    1.679457    1.656304
   103.000      0.041466    0.039062    0.043870    0.047590      0.089485    0.086303    0.092667    0.097131      0.192974    0.188471    0.197476    0.199724      0.397599    0.391048    0.404151    0.402178      0.841432    0.831811    0.851054    0.850777      1.667700    1.654859    1.680541    1.656304
   103.200      0.041334    0.038947    0.043721    0.047590      0.089413    0.086243    0.092583    0.097131      0.193215    0.188717    0.197713    0.199724      0.398049    0.391514    0.404584    0.402178      0.841686    0.831923    0.851450    0.850777      1.668854    1.656085    1.681624    1.656304
   103.400      0.041193    0.038825    0.043562    0.047590      0.089327    0.086171    0.092484    0.097131      0.193438    0.188947    0.197929    0.199724      0.398508    0.391992    0.405024    0.402178      0.841929    0.832019    0.851838    0.850777      1.670008    1.657311    1.682705    1.656304
   103.600      0.041044    0.038696    0.043392    0.047590      0.089228    0.086086    0.092370    0.097131      0.193642    0.189159    0.198125    0.199724      0.398972    0.392477    0.405466    0.402178      0.842158    0.832100    0.852215    0.850777      1.671155    1.658531    1.683780    1.656304
   103.800      0.040886    0.038560    0.043213    0.047590      0.089114    0.085988    0.092240    0.097131      0.193827    0.189353    0.198300    0.199724      0.399437    0.392965    0.405908    0.402178      0.842369    0.832164    0.852574    0.850777      1.672289    1.659737    1.684841    1.656304
   104.000      0.040721    0.038418    0.043024    0.037161      0.088987    0.085877    0.092097    0.088211      0.193990    0.189528    0.198453    0.197067      0.399899    0.393451    0.406347    0.401641      0.842560    0.832208    0.852911    0.837440      1.673404    1.660926    1.685882    1.689895
   104.200      0.040549    0.038270    0.042827    0.037161      0.088847    0.085754    0.091940    0.088211      0.194133    0.189682    0.198584    0.197067      0.400357    0.393933    0.406782    0.401641      0.842727    0.832232    0.853222    0.837440      1.674495    1.662090    1.686899    1.689895
   104.400      0.040370    0.038117    0.042623    0.037161      0.088696    0.085620    0.091771    0.088211      0.194254    0.189815    0.198692    0.197067      0.400810    0.394409    0.407212    0.401641      0.842872    0.832237    0.853506    0.837440      1.675557    1.663226    1.687888    1.689895
   104.600      0.040185    0.037959    0.042411    0.037161      0.088533    0.085475    0.091591    0.088211      0.194353    0.189927    0.198778    0.197067      0.401255    0.394875    0.407635    0.401641      0.842992    0.832220    0.853764    0.837440      1.676587    1.664327    1.688847    1.689895
   104.800      0.039995    0.037797    0.042194    0.037161      0.088360    0.085319    0.091401    0.088211      0.194429    0.190016    0.198842    0.197067      0.401687    0.395327    0.408048    0.401641      0.843083    0.832178    0.853987    0.837440      1.677578    1.665384    1.689772    1.689895
   105.000      0.039802    0.037632    0.041972    0.037161      0.088177    0.085155    0.091200    0.088211      0.194482    0.190082    0.198882    0.197067      0.402103    0.395760    0.408447    0.401641      0.843141    0.832110    0.854173    0.837440      1.678525    1.666390    1.690659    1.689895
   105.200      0.039606    0.037465    0.041747    0.037161      0.087986    0.084981    0.090991    0.088211      0.194512    0.190124    0.198900    0.197067      0.402501    0.396172    0.408830    0.401641      0.843165    0.832013    0.854317    0.837440      1.679426    1.667343    1.691509    1.689895
   105.400      0.039409    0.037299    0.041520    0.037161      0.087787    0.084800    0.090774    0.088211      0.194518    0.190141    0.198895    0.197067      0.402877    0.396560    0.409194    0.401641      0.843151    0.831886    0.854416    0.837440      1.680279    1.668238    1.692320    1.689895
   105.600      0.039212    0.037132    0.041293    0.037161      0.087582    0.084613    0.090550    0.088211      0.194501    0.190135    0.198868    0.197067      0.403229    0.396921    0.409536    0.401641      0.843099    0.831732    0.854466    0.837440      1.681083    1.669075    1.693092    1.689895
   105.800      0.039015    0.036965    0.041065    0.037161      0.087371    0.084420    0.090322    0.088211      0.194464    0.190107    0.198821    0.197067      0.403557    0.397257    0.409856    0.401641      0.843009    0.831552    0.854467    0.837440      1.681837    1.669850    1.693823    1.689895
   106.000      0.038820    0.036801    0.040840    0.037161      0.087157    0.084224    0.090090    0.088211      0.194407    0.190058    0.198756    0.197067      0.403860    0.397568    0.410153    0.401641      0.842884    0.831349    0.854418    0.837440      1.682537    1.670562    1.694513    1.689895
   106.200      0.038628    0.036640    0.040617    0.037161      0.086942    0.084026    0.089857    0.088211      0.194334    0.189992    0.198675    0.197067      0.404139    0.397852    0.410426    0.401641      0.842722    0.831124    0.854320    0.837440      1.683182    1.671210    1.695154    1.689895
   106.400      0.038441    0.036483    0.040399    0.037161      0.086727    0.083829    0.089625    0.088211      0.194246    0.189910    0.198582    0.197067      0.404394    0.398114    0.410675    0.401641      0.842528    0.830881    0.854174    0.837440      1.683768    1.671792    1.695744    1.689895
   106.600      0.038260    0.036332    0.040189    0.037161      0.086515    0.083635    0.089396    0.088211      0.194147    0.189816    0.198479    0.197067      0.404629    0.398354    0.410903    0.401641      0.842304    0.830625    0.853983    0.837440      1.684294    1.672309    1.696279    1.689895
   106.800      0.038088    0.036189    0.039986    0.037161      0.086309    0.083446    0.089172    0.088211      0.194039    0.189711    0.198368    0.197067      0.404845    0.398577    0.411112    0.401641      0.842055    0.830360    0.853751    0.837440      1.684761    1.672766    1.696757    1.689895
   107.000      0.037925    0.036055    0.039795    0.037161      0.086110    0.083265    0.088956    0.088211      0.193925    0.189598    0.198253    0.197067      0.405045    0.398784    0.411305    0.401641      0.841787    0.830091    0.853483    0.837440      1.685172    1.673165    1.697179    1.689895
   107.200      0.037772    0.035929    0.039615    0.037161      0.085920    0.083092    0.088748    0.088211      0.193808    0.189480    0.198136    0.197067      0.405231    0.398979    0.411484    0.401641      0.841502    0.829823    0.853182    0.837440      1.685529    1.673512    1.697546    1.689895
   107.400      0.037631    0.035814    0.039448    0.037161      0.085740    0.082929    0.088552    0.088211      0.193690    0.189361    0.198019    0.197067      0.405407    0.399163    0.411651    0.401641      0.841205    0.829559    0.852850    0.837440      1.685835    1.673811    1.697859    1.689895
   107.600      0.037501    0.035708    0.039294    0.037161      0.085573    0.082778    0.088368    0.088211      0.193574    0.189243    0.197905    0.197067      0.405571    0.399337    0.411806    0.401641      0.840896    0.829303    0.852489    0.837440      1.686090    1.674064    1.698116    1.689895
   107.800      0.037383    0.035612    0.039154    0.037161      0.085419    0.082640    0.088198    0.088211      0.193461    0.189128    0.197793    0.197067      0.405725    0.399502    0.411948    0.401641      0.840579    0.829058    0.852100    0.837440      1.686290    1.674269    1.698311    1.689895
   108.000      0.037277    0.035526    0.039029    0.032916      0.085280    0.082516    0.088044    0.078854      0.193350    0.189016    0.197683    0.187007      0.405865    0.399657    0.412072    0.407292      0.840253    0.828825    0.851682    0.837372      1.686433    1.674427    1.698440    1.693915
   108.200      0.037183    0.035448    0.038918    0.032916      0.085155    0.082407    0.087904    0.078854      0.193241    0.188909    0.197574    0.187007      0.405989    0.399801    0.412176    0.407292      0.839921    0.828606    0.851236    0.837372      1.686524    1.674543    1.698506    1.693915
   108.400      0.037102    0.035381    0.038823    0.032916      0.085048    0.082314    0.087781    0.078854      0.193136    0.188806    0.197466    0.187007      0.406097    0.399936    0.412259    0.407292      0.839582    0.828402    0.850763    0.837372      1.686567    1.674622    1.698512    1.693915
   108.600      0.037032    0.035322    0.038742    0.032916      0.084958    0.082239    0.087676    0.078854      0.193033    0.188709    0.197358    0.187007      0.406192    0.400063    0.412321    0.407292      0.839240    0.828215    0.850266    0.837372      1.686563    1.674669    1.698458    1.693915
   108.800      0.036975    0.035273    0.038677    0.032916      0.084886    0.082182    0.087589    0.078854      0.192934    0.188618    0.197250    0.187007      0.406273    0.400182    0.412363    0.407292      0.838897    0.828046    0.849748    0.837372      1.686518    1.674690    1.698347    1.693915
   109.000      0.036930    0.035233    0.038626    0.032916      0.084831    0.082144    0.087519    0.078854      0.192838    0.188534    0.197142    0.187007      0.406340    0.400295    0.412384    0.407292      0.838555    0.827896    0.849214    0.837372      1.686435    1.674689    1.698182    1.693915
   109.200      0.036896    0.035202    0.038590    0.032916      0.084794    0.082123    0.087465    0.078854      0.192744    0.188455    0.197033    0.187007      0.406394    0.400402    0.412386    0.407292      0.838218    0.827768    0.848668    0.837372      1.686317    1.674667    1.697967    1.693915
   109.400      0.036873    0.035179    0.038566    0.032916      0.084774    0.082119    0.087428    0.078854      0.192653    0.188383    0.196924    0.187007      0.406435    0.400502    0.412367    0.407292      0.837889    0.827662    0.848116    0.837372      1.686163    1.674627    1.697700    1.693915
   109.600      0.036860    0.035164    0.038556    0.032916      0.084770    0.082132    0.087407    0.078854      0.192565    0.188315    0.196814    0.187007      0.406464    0.400598    0.412330    0.407292      0.837570    0.827579    0.847560    0.837372      1.685975    1.674568    1.697383    1.693915
   109.800      0.036856    0.035156    0.038557    0.032916      0.084781    0.082162    0.087401    0.078854      0.192478    0.188253    0.196703    0.187007      0.406483    0.400689    0.412276    0.407292      0.837262    0.827518    0.847005    0.837372      1.685751    1.674488    1.697015    1.693915
   110.000      0.036861    0.035155    0.038568    0.032916      0.084808    0.082206    0.087409    0.078854      0.192393    0.188194    0.196592    0.187007      0.406491    0.400778    0.412205    0.407292      0.836966    0.827479    0.846453    0.837372      1.685492    1.674387    1.696596    1.693915


==> Table_6_NGC_2682.txt <==
%auto-ignore
NGC 2682
    r,arcmin    Jlim=11                                           Jlim=12                                           Jlim=13                                           Jlim=14                                           Jlim=15                                           Jlim=16
                   F        confidence  interval    histogram        F        confidence  interval    histogram        F        confidence  interval    histogram        F        confidence  interval    histogram        F        confidence  interval    histogram        F        confidence  interval    histogram
     0.000      0.335090    0.245409    0.424772    0.338204      0.948296    0.798863    1.097728    0.875352      1.787634    1.590356    1.984912    1.611444      2.557711    2.332171    2.783250    2.327641      3.162255    2.869374    3.455136    2.924472      3.699196    3.478753    3.919639    3.342254
     0.200      0.334626    0.245181    0.424072    0.338204      0.947063    0.798132    1.095994    0.875352      1.785596    1.588933    1.982259    1.611444      2.554886    2.329762    2.780009    2.327641      3.158808    2.866771    3.450846    2.924472      3.695315    3.475425    3.915204    3.342254
     0.400      0.333231    0.244464    0.421997    0.338204      0.943360    0.795906    1.090815    0.875352      1.779506    1.584601    1.974411    1.611444      2.546455    2.322565    2.770346    2.327641      3.148648    2.858962    3.438334    2.924472      3.683912    3.465637    3.902187    3.342254
     0.600      0.330808    0.243141    0.418476    0.338204      0.936956    0.791902    1.082010    0.875352      1.768909    1.576830    1.960989    1.611444      2.532013    2.310267    2.753760    2.327641      3.131266    2.845316    3.417216    2.924472      3.664449    3.448757    3.880140    3.342254
     0.800      0.327318    0.241154    0.413482    0.338204      0.927699    0.785880    1.069519    0.875352      1.753547    1.565324    1.941771    1.611444      2.511431    2.292747    2.730116    2.327641      3.106616    2.825708    3.387523    2.924472      3.636752    3.424552    3.848952    3.342254
     1.000      0.322784    0.238516    0.407052    0.338204      0.915598    0.777725    1.053471    0.875352      1.733501    1.550066    1.916936    1.611444      2.484757    2.269899    2.699615    2.327641      3.074907    2.800179    3.349636    2.924472      3.600939    3.393005    3.808873    3.342254
     1.200      0.317302    0.235290    0.399313    0.338204      0.900800    0.767483    1.034116    0.875352      1.708902    1.531126    1.886679    1.611444      2.452131    2.241813    2.662449    2.327641      3.036409    2.768908    3.303910    2.924472      3.557147    3.354130    3.760163    3.342254
     1.400      0.311027    0.231581    0.390473    0.338204      0.883480    0.755225    1.011735    0.875352      1.679904    1.508529    1.851279    1.611444      2.413976    2.208918    2.619035    2.327641      2.991552    2.732277    3.250827    2.924472      3.505888    3.308298    3.703477    3.342254
     1.600      0.304123    0.227490    0.380755    0.338204      0.863856    0.741063    0.986648    0.875352      1.646770    1.482378    1.811162    1.611444      2.370747    2.171653    2.569842    2.327641      2.940832    2.690700    3.190965    2.924472      3.447775    3.256020    3.639530    3.342254
     1.800      0.296795    0.223158    0.370432    0.338204      0.842297    0.725265    0.959330    0.875352      1.609921    1.452959    1.766884    1.611444      2.322923    2.130428    2.515417    2.327641      2.884797    2.644579    3.125015    2.924472      3.383468    3.197848    3.569088    3.342254
     2.000      0.289252    0.218723    0.359781    0.338204      0.819209    0.708112    0.930305    0.875352      1.569890    1.420660    1.719120    1.611444      2.271292    2.085909    2.456675    2.327641      2.824381    2.594618    3.054143    2.924472      3.314001    3.134724    3.493278    3.342254
     2.200      0.281570    0.214192    0.348948    0.338204      0.794853    0.689730    0.899975    0.875352      1.527201    1.385838    1.668563    1.611444      2.216614    2.038686    2.394543    2.327641      2.760646    2.541713    2.979579    2.924472      3.240499    3.067611    3.413387    3.342254
     2.400      0.273793    0.209559    0.338028    0.338204      0.769403    0.670209    0.868598    0.875352      1.482336    1.348846    1.615826    1.611444      2.159412    1.989111    2.329712    2.327641      2.694172    2.486294    2.902049    2.924472      3.163674    2.996975    3.330373    3.342254
     2.600      0.265938    0.204789    0.327086    0.338204      0.743086    0.649725    0.836448    0.875352      1.435907    1.310185    1.561630    1.611444      2.100208    1.937551    2.262864    2.327641      2.625507    2.428761    2.822253    2.924472      3.084231    2.923304    3.245157    3.342254
     2.800      0.257951    0.199790    0.316111    0.338204      0.716087    0.628405    0.803768    0.875352      1.388464    1.270266    1.506662    1.611444      2.039566    1.884402    2.194730    2.327641      2.555320    2.369676    2.740963    2.924472      3.003108    2.847379    3.158837    3.342254
     3.000      0.249749    0.194443    0.305054    0.338204      0.688550    0.606338    0.770762    0.875352      1.340340    1.229285    1.451394    1.611444      1.977746    1.829800    2.125692    2.327641      2.484027    2.309286    2.658769    2.924472      2.921116    2.769924    3.072308    3.342254
     3.200      0.241240    0.188624    0.293856    0.338204      0.660618    0.583645    0.737592    0.875352      1.291751    1.187348    1.396154    1.611444      1.914935    1.773839    2.056031    2.327641      2.411974    2.247728    2.576219    2.924472      2.838894    2.691550    2.986238    3.342254
     3.400      0.232414    0.182285    0.282544    0.338204      0.632561    0.560583    0.704539    0.875352      1.243018    1.144699    1.341337    1.611444      1.851548    1.716914    1.986182    2.327641      2.339683    2.185440    2.493926    2.924472      2.757138    2.612932    2.901345    3.342254
     3.600      0.223310    0.175440    0.271179    0.338204      0.604618    0.537380    0.671856    0.875352      1.194350    1.101526    1.287174    1.611444      1.787859    1.659289    1.916429    2.327641      2.267354    2.122550    2.412157    2.924472      2.676253    2.534574    2.817932    3.342254
     3.800      0.213986    0.168135    0.259837    0.338204      0.576914    0.514137    0.639692    0.875352      1.145879    1.057965    1.233792    1.611444      1.723930    1.600987    1.846874    2.327641      2.194985    2.058917    2.331054    2.924472      2.596506    2.456877    2.736134    3.342254
     4.000      0.204507    0.160440    0.248574    0.099472      0.549566    0.490966    0.608165    0.291784      1.097690    1.014138    1.181243    0.649883      1.659809    1.542069    1.777548    1.041139      2.122697    1.994576    2.250818    1.425763      2.518151    2.380298    2.656005    1.850176
     4.200      0.194899    0.152421    0.237377    0.099472      0.522636    0.467935    0.577338    0.291784      1.049948    0.970270    1.129626    0.649883      1.595695    1.482830    1.708560    1.041139      2.050728    1.929798    2.171657    1.425763      2.441437    2.305303    2.577572    1.850176
     4.400      0.185227    0.144195    0.226258    0.099472      0.496137    0.445053    0.547221    0.291784      1.002776    0.926563    1.078988    0.649883      1.531838    1.423608    1.640068    1.041139      1.979314    1.864870    2.093758    1.425763      2.366530    2.232250    2.500810    1.850176
     4.600      0.175583    0.135911    0.215255    0.099472      0.470138    0.422385    0.517892    0.291784      0.956458    0.883366    1.029551    0.649883      1.468684    1.364911    1.572457    1.041139      1.908884    1.800250    2.017517    1.425763      2.293710    2.161573    2.425846    1.850176
     4.800      0.166081    0.127739    0.204424    0.099472      0.444804    0.400095    0.489513    0.291784      0.911400    0.841121    0.981679    0.649883      1.406722    1.307259    1.506186    1.041139      1.839990    1.736540    1.943440    1.425763      2.223442    2.093796    2.353087    1.850176
     5.000      0.156761    0.119771    0.193752    0.099472      0.420246    0.378300    0.462192    0.291784      0.867796    0.800080    0.935511    0.649883      1.346286    1.250998    1.441574    1.041139      1.772964    1.674156    1.871772    1.425763      2.155979    2.029120    2.282838    1.850176
     5.200      0.147667    0.112063    0.183271    0.099472      0.396585    0.357124    0.436045    0.291784      0.825823    0.760484    0.891162    0.649883      1.287728    1.196497    1.378959    1.041139      1.708161    1.613570    1.802753    1.425763      2.091555    1.967747    2.215363    1.850176
     5.400      0.138826    0.104647    0.173006    0.099472      0.373938    0.336704    0.411172    0.291784      0.785673    0.722583    0.848762    0.649883      1.231437    1.144156    1.318717    1.041139      1.645982    1.555289    1.736674    1.425763      2.030460    1.909938    2.150982    1.850176
     5.600      0.130233    0.097524    0.162942    0.099472      0.352375    0.317131    0.387619    0.291784      0.747428    0.686501    0.808355    0.649883      1.177634    1.094187    1.261080    1.041139      1.586700    1.499665    1.673736    1.425763      1.972769    1.855658    2.089881    1.850176
     5.800      0.121949    0.090760    0.153139    0.099472      0.331974    0.298507    0.365442    0.291784      0.711245    0.652419    0.770070    0.649883      1.126520    1.046784    1.206255    1.041139      1.530623    1.447047    1.614199    1.425763      1.918509    1.804843    2.032175    1.850176
     6.000      0.114057    0.084435    0.143679    0.099472      0.312748    0.280867    0.344629    0.291784      0.677218    0.620460    0.733975    0.649883      1.078239    1.002104    1.154374    1.041139      1.477921    1.397629    1.558213    1.425763      1.867539    1.757291    1.977786    1.850176
     6.200      0.106635    0.078628    0.134642    0.099472      0.294676    0.264213    0.325138    0.291784      0.645381    0.590685    0.700078    0.649883      1.032874    0.960233    1.105516    1.041139      1.428676    1.351526    1.505827    1.425763      1.819731    1.712846    1.926616    1.850176
     6.400      0.099711    0.073372    0.126050    0.099472      0.277728    0.248567    0.306889    0.291784      0.615765    0.563189    0.668341    0.649883      0.990454    0.921231    1.059677    1.041139      1.382879    1.308768    1.456989    1.425763      1.774901    1.671332    1.878470    1.850176
     6.600      0.093330    0.068715    0.117946    0.099472      0.261869    0.233930    0.289808    0.291784      0.588328    0.537973    0.638683    0.649883      0.950915    0.885013    1.016817    1.041139      1.340407    1.269250    1.411564    1.425763      1.732842    1.632573    1.833112    1.850176
     6.800      0.087536    0.064684    0.110387    0.099472      0.247054    0.220282    0.273826    0.291784      0.562922    0.514910    0.610935    0.649883      0.914048    0.851348    0.976748    1.041139      1.300931    1.232646    1.369215    1.425763      1.693241    1.596352    1.790130    1.850176
     7.000      0.082352    0.061277    0.103427    0.099472      0.233296    0.207669    0.258922    0.291784      0.539368    0.493822    0.584913    0.649883      0.879707    0.820088    0.939326    1.041139      1.264154    1.198670    1.329638    1.425763      1.655795    1.562444    1.749147    1.850176
     7.200      0.077775    0.058458    0.097093    0.099472      0.220602    0.196133    0.245072    0.291784      0.517465    0.474488    0.560442    0.649883      0.847733    0.791063    0.904403    1.041139      1.229890    1.167123    1.292657    1.425763      1.620330    1.530672    1.709988    1.850176
     7.400      0.073740    0.056137    0.091342    0.099472      0.208892    0.185610    0.232175    0.291784      0.496914    0.456561    0.537266    0.649883      0.817784    0.763903    0.871664    1.041139      1.197785    1.137621    1.257948    1.425763      1.586546    1.500724    1.672368    1.850176
     7.600      0.070153    0.054204    0.086102    0.099472      0.198066    0.176008    0.220124    0.291784      0.477544    0.439817    0.515271    0.649883      0.789604    0.738326    0.840882    1.041139      1.167556    1.109842    1.225269    1.425763      1.554288    1.472397    1.636179    1.850176
     7.800      0.066928    0.052540    0.081317    0.099472      0.188054    0.167245    0.208863    0.291784      0.459299    0.424134    0.494465    0.649883      0.763077    0.714150    0.812005    1.041139      1.139047    1.083595    1.194499    1.425763      1.523497    1.445577    1.601417    1.850176
     8.000      0.063981    0.051023    0.076939    0.039789      0.178791    0.159235    0.198347    0.111408      0.442120    0.409392    0.474849    0.310352      0.738054    0.691199    0.784908    0.545106      1.112052    1.058629    1.165476    0.903204      1.494068    1.420105    1.568030    1.237430
     8.200      0.061216    0.049523    0.072910    0.039789      0.170178    0.151862    0.188495    0.111408      0.425941    0.395479    0.456403    0.310352      0.714422    0.669388    0.759455    0.545106      1.086377    1.034749    1.138005    0.903204      1.465850    1.395759    1.535941    1.237430
     8.400      0.058551    0.047934    0.069169    0.039789      0.162141    0.145037    0.179245    0.111408      0.410738    0.382327    0.439150    0.310352      0.692118    0.648678    0.735558    0.545106      1.061893    1.011812    1.111974    0.903204      1.438738    1.372348    1.505128    1.237430
     8.600      0.055989    0.046248    0.065730    0.039789      0.154673    0.138744    0.170602    0.111408      0.396523    0.369923    0.423122    0.310352      0.671150    0.629097    0.713203    0.545106      1.038541    0.989779    1.087302    0.903204      1.412718    1.349796    1.475641    1.237430
     8.800      0.053546    0.044474    0.062619    0.039789      0.147777    0.132968    0.162587    0.111408      0.383250    0.358205    0.408295    0.310352      0.651416    0.610589    0.692242    0.545106      1.016130    0.968492    1.063768    0.903204      1.387617    1.327885    1.447348    1.237430
     9.000      0.051227    0.042630    0.059824    0.039789      0.141406    0.127647    0.155166    0.111408      0.370840    0.347105    0.394575    0.310352      0.632843    0.593132    0.672553    0.545106      0.994532    0.947859    1.041205    0.903204      1.363365    1.306512    1.420218    1.237430
     9.200      0.049058    0.040774    0.057341    0.039789      0.135530    0.122735    0.148325    0.111408      0.359244    0.336588    0.381900    0.310352      0.615462    0.576814    0.654110    0.545106      0.973732    0.927912    1.019553    0.903204      1.339948    1.285660    1.394237    1.237430
     9.400      0.047062    0.038964    0.055160    0.039789      0.130147    0.118211    0.142083    0.111408      0.348459    0.326670    0.370247    0.310352      0.599302    0.561705    0.636899    0.545106      0.953790    0.908761    0.998819    0.903204      1.317373    1.265366    1.369380    1.237430
     9.600      0.045231    0.037219    0.053243    0.039789      0.125212    0.114003    0.136421    0.111408      0.338413    0.317285    0.359541    0.310352      0.584254    0.547707    0.620802    0.545106      0.934671    0.890423    0.978918    0.903204      1.295609    1.245626    1.345592    1.237430
     9.800      0.043536    0.035536    0.051536    0.039789      0.120664    0.110031    0.131296    0.111408      0.328996    0.308334    0.349659    0.310352      0.570192    0.534683    0.605701    0.545106      0.916297    0.872839    0.959756    0.903204      1.274577    1.226388    1.322766    1.237430
    10.000      0.041961    0.033911    0.050011    0.039789      0.116458    0.106248    0.126669    0.111408      0.320063    0.299698    0.340427    0.310352      0.556979    0.522474    0.591484    0.545106      0.898535    0.855858    0.941212    0.903204      1.254133    1.207557    1.300710    1.237430
    10.200      0.040504    0.032354    0.048654    0.039789      0.112586    0.102664    0.122508    0.111408      0.311488    0.291290    0.331687    0.310352      0.544492    0.510935    0.578050    0.545106      0.881286    0.839356    0.923216    0.903204      1.234139    1.189021    1.279257    1.237430
    10.400      0.039168    0.030882    0.047454    0.039789      0.109073    0.099349    0.118796    0.111408      0.303249    0.283134    0.323363    0.310352      0.532669    0.499989    0.565349    0.545106      0.864517    0.823278    0.905756    0.903204      1.214536    1.170733    1.258338    1.237430
    10.600      0.037964    0.029532    0.046397    0.039789      0.105972    0.096410    0.115535    0.111408      0.295410    0.275353    0.315466    0.310352      0.521508    0.489625    0.553391    0.545106      0.848259    0.807632    0.888886    0.903204      1.195397    1.152788    1.238007    1.237430
    10.800      0.036893    0.028321    0.045466    0.039789      0.103311    0.093916    0.112707    0.111408      0.288026    0.268046    0.308007    0.310352      0.510973    0.479785    0.542161    0.545106      0.832473    0.792374    0.872572    0.903204      1.176786    1.135265    1.218307    1.237430
    11.000      0.035959    0.027267    0.044651    0.039789      0.101101    0.091903    0.110299    0.111408      0.281128    0.261269    0.300988    0.310352      0.501072    0.470433    0.531710    0.545106      0.817162    0.777517    0.856808    0.903204      1.158725    1.118200    1.199251    1.237430
    11.200      0.035153    0.026366    0.043940    0.039789      0.099322    0.090359    0.108286    0.111408      0.274733    0.255047    0.294420    0.310352      0.491792    0.461524    0.522060    0.545106      0.802314    0.763062    0.841566    0.903204      1.141204    1.101603    1.180805    1.237430
    11.400      0.034444    0.025587    0.043301    0.039789      0.097906    0.089206    0.106605    0.111408      0.268788    0.249331    0.288246    0.310352      0.483037    0.452965    0.513109    0.545106      0.787846    0.748947    0.826746    0.903204      1.124172    1.085459    1.162884    1.237430
    11.600      0.033799    0.024893    0.042705    0.039789      0.096760    0.088349    0.105172    0.111408      0.263224    0.244062    0.282385    0.310352      0.474724    0.444717    0.504732    0.545106      0.773688    0.735122    0.812253    0.903204      1.107554    1.069706    1.145401    1.237430
    11.800      0.033207    0.024272    0.042143    0.039789      0.095809    0.087703    0.103914    0.111408      0.257995    0.239207    0.276784    0.310352      0.466768    0.436757    0.496778    0.545106      0.759775    0.721539    0.798011    0.903204      1.091297    1.054281    1.128314    1.237430
    12.000      0.032650    0.023705    0.041595    0.022736      0.094996    0.087204    0.102788    0.085262      0.253081    0.234730    0.271432    0.213154      0.459092    0.429067    0.489117    0.395045      0.746010    0.708120    0.783901    0.602515      1.075353    1.039111    1.111596    0.915141
    12.200      0.032093    0.023159    0.041027    0.022736      0.094259    0.086775    0.101744    0.085262      0.248426    0.230562    0.266290    0.213154      0.451650    0.421625    0.481674    0.395045      0.732329    0.694815    0.769843    0.602515      1.059675    1.024101    1.095249    0.915141
    12.400      0.031514    0.022610    0.040418    0.022736      0.093553    0.086350    0.100756    0.085262      0.243962    0.226618    0.261305    0.213154      0.444390    0.414409    0.474371    0.395045      0.718776    0.681681    0.755871    0.602515      1.044291    1.009236    1.079347    0.915141
    12.600      0.030907    0.022053    0.039761    0.022736      0.092849    0.085880    0.099818    0.085262      0.239650    0.222848    0.256451    0.213154      0.437253    0.407387    0.467120    0.395045      0.705365    0.668742    0.741988    0.602515      1.029150    0.994433    1.063866    0.915141
    12.800      0.030265    0.021488    0.039041    0.022736      0.092118    0.085324    0.098912    0.085262      0.235487    0.219237    0.251736    0.213154      0.430226    0.400567    0.459884    0.395045      0.692144    0.656044    0.728244    0.602515      1.014187    0.979607    1.048768    0.915141
    13.000      0.029586    0.020919    0.038253    0.022736      0.091313    0.084630    0.097995    0.085262      0.231435    0.215738    0.247132    0.213154      0.423322    0.393968    0.452675    0.395045      0.679175    0.643628    0.714723    0.602515      0.999399    0.964761    1.034037    0.915141
    13.200      0.028885    0.020356    0.037415    0.022736      0.090393    0.083756    0.097030    0.085262      0.227440    0.212283    0.242597    0.213154      0.416509    0.387547    0.445470    0.395045      0.666469    0.631472    0.701465    0.602515      0.984823    0.949978    1.019668    0.915141
    13.400      0.028173    0.019805    0.036540    0.022736      0.089342    0.082689    0.095995    0.085262      0.223462    0.208832    0.238092    0.213154      0.409753    0.381268    0.438239    0.395045      0.654034    0.619557    0.688510    0.602515      0.970515    0.935375    1.005655    0.915141
    13.600      0.027463    0.019279    0.035646    0.022736      0.088169    0.081448    0.094889    0.085262      0.219489    0.205375    0.233602    0.213154      0.403029    0.375100    0.430959    0.395045      0.641865    0.607849    0.675881    0.602515      0.956467    0.921007    0.991928    0.915141
    13.800      0.026774    0.018788    0.034760    0.022736      0.086881    0.080055    0.093707    0.085262      0.215540    0.201926    0.229154    0.213154      0.396327    0.369022    0.423632    0.395045      0.629955    0.596325    0.663586    0.602515      0.942664    0.906913    0.978414    0.915141
    14.000      0.026120    0.018339    0.033901    0.022736      0.085484    0.078529    0.092438    0.085262      0.211618    0.198485    0.224752    0.213154      0.389592    0.362963    0.416221    0.395045      0.618245    0.584912    0.651578    0.602515      0.929066    0.893088    0.965043    0.915141
    14.200      0.025508    0.017934    0.033081    0.022736      0.083983    0.076894    0.091072    0.085262      0.207696    0.195021    0.220371    0.213154      0.382755    0.356844    0.408666    0.395045      0.606707    0.573580    0.639834    0.602515      0.915659    0.879557    0.951760    0.915141
    14.400      0.024937    0.017573    0.032301    0.022736      0.082382    0.075170    0.089594    0.085262      0.203757    0.191515    0.215999    0.213154      0.375777    0.350607    0.400946    0.395045      0.595417    0.562404    0.628431    0.602515      0.902507    0.866419    0.938595    0.915141
    14.600      0.024402    0.017251    0.031554    0.022736      0.080675    0.073363    0.087987    0.085262      0.199762    0.187920    0.211605    0.213154      0.368609    0.344195    0.393022    0.395045      0.584408    0.551435    0.617382    0.602515      0.889596    0.853698    0.925494    0.915141
    14.800      0.023885    0.016951    0.030818    0.022736      0.078843    0.071462    0.086224    0.085262      0.195681    0.184197    0.207164    0.213154      0.361207    0.337563    0.384851    0.395045      0.573648    0.540691    0.606604    0.602515      0.876875    0.841371    0.912379    0.915141
    15.000      0.023381    0.016673    0.030090    0.022736      0.076897    0.069479    0.084314    0.085262      0.191516    0.180347    0.202686    0.213154      0.353568    0.330705    0.376431    0.395045      0.563116    0.530206    0.596026    0.602515      0.864350    0.829471    0.899228    0.915141
    15.200      0.022907    0.016432    0.029383    0.022736      0.074866    0.067445    0.082288    0.085262      0.187293    0.176388    0.198199    0.213154      0.345707    0.323632    0.367783    0.395045      0.552800    0.520001    0.585599    0.602515      0.851991    0.817985    0.885997    0.915141
    15.400      0.022471    0.016237    0.028705    0.022736      0.072774    0.065376    0.080171    0.085262      0.183037    0.172335    0.193740    0.213154      0.337661    0.316367    0.358955    0.395045      0.542713    0.510104    0.575322    0.602515      0.839799    0.806905    0.872693    0.915141
    15.600      0.022087    0.016103    0.028071    0.022736      0.070666    0.063314    0.078019    0.085262      0.178824    0.168266    0.189383    0.213154      0.329548    0.309014    0.350083    0.395045      0.532975    0.500639    0.565312    0.602515      0.827918    0.796361    0.859475    0.915141
    15.800      0.021762    0.016037    0.027487    0.022736      0.068578    0.061290    0.075866    0.085262      0.174706    0.164231    0.185180    0.213154      0.321492    0.301673    0.341310    0.395045      0.523726    0.491757    0.555694    0.602515      0.816516    0.786489    0.846543    0.915141
    16.000      0.021492    0.016030    0.026955    0.024315      0.066511    0.059305    0.073717    0.044210      0.170674    0.160216    0.181132    0.128208      0.313563    0.294390    0.332737    0.227680      0.515001    0.483498    0.546504    0.428834      0.805668    0.777306    0.834030    0.698513
    16.200      0.021292    0.016086    0.026498    0.024315      0.064480    0.057373    0.071588    0.044210      0.166737    0.156217    0.177257    0.128208      0.305810    0.287186    0.324433    0.227680      0.506756    0.475811    0.537700    0.428834      0.795371    0.768758    0.821983    0.698513
    16.400      0.021170    0.016205    0.026135    0.024315      0.062516    0.055521    0.069510    0.044210      0.162908    0.152246    0.173569    0.128208      0.298260    0.280069    0.316451    0.227680      0.498958    0.468658    0.529258    0.428834      0.785649    0.760807    0.810491    0.698513
    16.600      0.021131    0.016380    0.025882    0.024315      0.060631    0.053762    0.067499    0.044210      0.159208    0.148328    0.170088    0.128208      0.290947    0.273051    0.308843    0.227680      0.491607    0.462019    0.521196    0.428834      0.776563    0.753433    0.799693    0.698513
    16.800      0.021181    0.016607    0.025755    0.024315      0.058844    0.052112    0.065575    0.044210      0.155679    0.144517    0.166842    0.128208      0.283934    0.266203    0.301666    0.227680      0.484730    0.455903    0.513558    0.428834      0.768180    0.746613    0.789747    0.698513
    17.000      0.021307    0.016869    0.025746    0.024315      0.057153    0.050573    0.063732    0.044210      0.152354    0.140850    0.163858    0.128208      0.277308    0.259611    0.295005    0.227680      0.478375    0.450334    0.506417    0.428834      0.760563    0.740301    0.780825    0.698513
    17.200      0.021497    0.017151    0.025844    0.024315      0.055559    0.049158    0.061961    0.044210      0.149263    0.137369    0.161157    0.128208      0.271152    0.253363    0.288941    0.227680      0.472582    0.445335    0.499829    0.428834      0.753749    0.734445    0.773052    0.698513
    17.400      0.021743    0.017445    0.026042    0.024315      0.054081    0.047894    0.060269    0.044210      0.146436    0.134129    0.158743    0.128208      0.265510    0.247525    0.283496    0.227680      0.467378    0.440936    0.493819    0.428834      0.747762    0.729037    0.766487    0.698513
    17.600      0.022032    0.017741    0.026323    0.024315      0.052728    0.046793    0.058663    0.044210      0.143863    0.131153    0.156572    0.128208      0.260361    0.242115    0.278608    0.227680      0.462732    0.437111    0.488353    0.428834      0.742549    0.724038    0.761060    0.698513
    17.800      0.022359    0.018039    0.026679    0.024315      0.051514    0.045871    0.057157    0.044210      0.141576    0.128503    0.154649    0.128208      0.255725    0.237186    0.274264    0.227680      0.458638    0.433833    0.483443    0.428834      0.738057    0.719442    0.756672    0.698513
    18.000      0.022727    0.018348    0.027105    0.024315      0.050440    0.045125    0.055756    0.044210      0.139591    0.126216    0.152966    0.128208      0.251600    0.232776    0.270425    0.227680      0.455065    0.431059    0.479071    0.428834      0.734203    0.715233    0.753173    0.698513
    18.200      0.023127    0.018668    0.027586    0.024315      0.049494    0.044531    0.054456    0.044210      0.137876    0.124270    0.151481    0.128208      0.247952    0.228877    0.267026    0.227680      0.451968    0.428741    0.475195    0.428834      0.730917    0.711418    0.750416    0.698513
    18.400      0.023545    0.018993    0.028098    0.024315      0.048656    0.044064    0.053249    0.044210      0.136395    0.122636    0.150155    0.128208      0.244742    0.225480    0.264004    0.227680      0.449320    0.426856    0.471783    0.428834      0.728142    0.708029    0.748255    0.698513
    18.600      0.023963    0.019316    0.028611    0.024315      0.047922    0.043704    0.052140    0.044210      0.135129    0.121297    0.148960    0.128208      0.241942    0.222572    0.261312    0.227680      0.447071    0.425343    0.468799    0.428834      0.725821    0.705068    0.746574    0.698513
    18.800      0.024358    0.019622    0.029093    0.024315      0.047296    0.043435    0.051157    0.044210      0.134060    0.120233    0.147886    0.128208      0.239509    0.220110    0.258908    0.227680      0.445115    0.424073    0.466157    0.428834      0.723821    0.702446    0.745197    0.698513
    19.000      0.024715    0.019904    0.029526    0.024315      0.046793    0.043249    0.050336    0.044210      0.133172    0.119417    0.146927    0.128208      0.237393    0.218036    0.256749    0.227680      0.443337    0.422918    0.463755    0.428834      0.722016    0.700082    0.743951    0.698513
    19.200      0.025023    0.020153    0.029892    0.024315      0.046410    0.043119    0.049701    0.044210      0.132430    0.118811    0.146049    0.128208      0.235523    0.216278    0.254769    0.227680      0.441600    0.421757    0.461444    0.428834      0.720279    0.697879    0.742679    0.698513
    19.400      0.025273    0.020362    0.030185    0.024315      0.046128    0.043004    0.049252    0.044210      0.131787    0.118368    0.145206    0.128208      0.233887    0.214816    0.252958    0.227680      0.439832    0.420530    0.459135    0.428834      0.718522    0.695746    0.741299    0.698513
    19.600      0.025461    0.020524    0.030397    0.024315      0.045928    0.042875    0.048981    0.044210      0.131203    0.118039    0.144366    0.128208      0.232469    0.213625    0.251314    0.227680      0.437981    0.419192    0.456770    0.428834      0.716698    0.693634    0.739762    0.698513
    19.800      0.025572    0.020624    0.030519    0.024315      0.045777    0.042703    0.048851    0.044210      0.130632    0.117764    0.143500    0.128208      0.231233    0.212645    0.249822    0.227680      0.436001    0.417703    0.454300    0.428834      0.714760    0.691505    0.738015    0.698513
    20.000      0.025592    0.020646    0.030538    0.019894      0.045644    0.042475    0.048814    0.043406      0.130069    0.117527    0.142612    0.124792      0.230172    0.211850    0.248493    0.229690      0.433888    0.416065    0.451710    0.414165      0.712704    0.689353    0.736055    0.708963
    20.200      0.025520    0.020587    0.030453    0.019894      0.045498    0.042181    0.048815    0.043406      0.129490    0.117290    0.141691    0.124792      0.229267    0.211213    0.247322    0.229690      0.431632    0.414274    0.448991    0.414165      0.710521    0.687155    0.733888    0.708963
    20.400      0.025359    0.020447    0.030271    0.019894      0.045311    0.041813    0.048809    0.043406      0.128850    0.116994    0.140705    0.124792      0.228481    0.210682    0.246280    0.229690      0.429231    0.412324    0.446137    0.414165      0.708182    0.684868    0.731495    0.708963
    20.600      0.025119    0.020234    0.030005    0.019894      0.045068    0.041372    0.048764    0.043406      0.128098    0.116580    0.139617    0.124792      0.227758    0.210192    0.245323    0.229690      0.426666    0.410199    0.443133    0.414165      0.705595    0.682387    0.728803    0.708963
    20.800      0.024822    0.019967    0.029678    0.019894      0.044772    0.040869    0.048675    0.043406      0.127219    0.116013    0.138424    0.124792      0.227044    0.209675    0.244414    0.229690      0.423913    0.407866    0.439961    0.414165      0.702678    0.679607    0.725749    0.708963
    21.000      0.024488    0.019663    0.029312    0.019894      0.044433    0.040318    0.048548    0.043406      0.126225    0.115296    0.137153    0.124792      0.226297    0.209074    0.243520    0.229690      0.420945    0.405293    0.436597    0.414165      0.699363    0.676449    0.722277    0.708963
    21.200      0.024138    0.019343    0.028932    0.019894      0.044080    0.039751    0.048409    0.043406      0.125139    0.114445    0.135832    0.124792      0.225491    0.208365    0.242617    0.229690      0.417764    0.402497    0.433032    0.414165      0.695596    0.672841    0.718351    0.708963
    21.400      0.023789    0.019019    0.028560    0.019894      0.043735    0.039194    0.048276    0.043406      0.123981    0.113477    0.134486    0.124792      0.224617    0.207546    0.241689    0.229690      0.414359    0.399483    0.429234    0.414165      0.691330    0.668718    0.713942    0.708963
    21.600      0.023437    0.018687    0.028188    0.019894      0.043401    0.038656    0.048147    0.043406      0.122752    0.112399    0.133105    0.124792      0.223660    0.206615    0.240706    0.229690      0.410715    0.396254    0.425177    0.414165      0.686512    0.664008    0.709015    0.708963
    21.800      0.023077    0.018342    0.027811    0.019894      0.043073    0.038136    0.048010    0.043406      0.121439    0.111209    0.131668    0.124792      0.222588    0.205557    0.239619    0.229690      0.406831    0.392813    0.420849    0.414165      0.681095    0.658664    0.703526    0.708963
    22.000      0.022712    0.017992    0.027432    0.019894      0.042758    0.037645    0.047871    0.043406      0.120046    0.109925    0.130168    0.124792      0.221367    0.204360    0.238375    0.229690      0.402724    0.389171    0.416277    0.414165      0.675082    0.652699    0.697465    0.708963
    22.200      0.022346    0.017641    0.027051    0.019894      0.042475    0.037207    0.047744    0.043406      0.118589    0.108570    0.128609    0.124792      0.219973    0.203017    0.236930    0.229690      0.398416    0.385336    0.411497    0.414165      0.668502    0.646147    0.690856    0.708963
    22.400      0.021981    0.017296    0.026667    0.019894      0.042232    0.036831    0.047633    0.043406      0.117066    0.107146    0.126985    0.124792      0.218382    0.201511    0.235254    0.229690      0.393913    0.381281    0.406545    0.414165      0.661375    0.639024    0.683726    0.708963
    22.600      0.021620    0.016961    0.026279    0.019894      0.042022    0.036511    0.047533    0.043406      0.115458    0.105634    0.125283    0.124792      0.216569    0.199816    0.233323    0.229690      0.389231    0.376988    0.401475    0.414165      0.653759    0.631384    0.676133    0.708963
    22.800      0.021262    0.016639    0.025884    0.019894      0.041842    0.036246    0.047438    0.043406      0.113757    0.104029    0.123486    0.124792      0.214509    0.197913    0.231106    0.229690      0.384376    0.372443    0.396310    0.414165      0.645711    0.623295    0.668126    0.708963
    23.000      0.020907    0.016334    0.025481    0.019894      0.041688    0.036032    0.047345    0.043406      0.111953    0.102329    0.121577    0.124792      0.212171    0.195776    0.228565    0.229690      0.379353    0.367639    0.391067    0.414165      0.637273    0.614809    0.659737    0.708963
    23.200      0.020559    0.016047    0.025070    0.019894      0.041560    0.035866    0.047255    0.043406      0.110070    0.100562    0.119578    0.124792      0.209585    0.193437    0.225733    0.229690      0.374231    0.362642    0.385820    0.414165      0.628513    0.606010    0.651016    0.708963
    23.400      0.020232    0.015796    0.024669    0.019894      0.041470    0.035758    0.047182    0.043406      0.108143    0.098763    0.117524    0.124792      0.206801    0.190939    0.222663    0.229690      0.369083    0.357533    0.380633    0.414165      0.619500    0.596985    0.642015    0.708963
    23.600      0.019935    0.015585    0.024285    0.019894      0.041421    0.035711    0.047130    0.043406      0.106188    0.096951    0.115424    0.124792      0.203861    0.188322    0.219400    0.229690      0.363981    0.352399    0.375564    0.414165      0.610359    0.587880    0.632838    0.708963
    23.800      0.019668    0.015413    0.023923    0.019894      0.041408    0.035716    0.047099    0.043406      0.104213    0.095142    0.113284    0.124792      0.200825    0.185646    0.216003    0.229690      0.359018    0.347357    0.370679    0.414165      0.601238    0.578847    0.623629    0.708963
    24.000      0.019438    0.015283    0.023593    0.021425      0.041436    0.035771    0.047101    0.044380      0.102243    0.093362    0.111124    0.087229      0.197753    0.182975    0.212532    0.169867      0.354283    0.342526    0.366041    0.318310      0.592258    0.570000    0.614516    0.505011
    24.200      0.019256    0.015205    0.023307    0.021425      0.041510    0.035872    0.047147    0.044380      0.100297    0.091627    0.108968    0.087229      0.194696    0.180355    0.209036    0.169867      0.349839    0.337978    0.361700    0.318310      0.583491    0.561403    0.605580    0.505011
    24.400      0.019132    0.015186    0.023078    0.021425      0.041630    0.036012    0.047248    0.044380      0.098390    0.089944    0.106837    0.087229      0.191700    0.177828    0.205572    0.169867      0.345709    0.333742    0.357675    0.318310      0.575001    0.553106    0.596895    0.505011
    24.600      0.019066    0.015224    0.022908    0.021425      0.041795    0.036182    0.047407    0.044380      0.096563    0.088346    0.104779    0.087229      0.188849    0.175467    0.202232    0.169867      0.341968    0.329891    0.354046    0.318310      0.566904    0.545216    0.588592    0.505011
    24.800      0.019048    0.015307    0.022789    0.021425      0.041993    0.036363    0.047622    0.044380      0.094851    0.086860    0.102842    0.087229      0.186202    0.173313    0.199091    0.169867      0.338653    0.326452    0.350855    0.318310      0.559303    0.537816    0.580791    0.505011
    25.000      0.019059    0.015414    0.022703    0.021425      0.042202    0.036530    0.047874    0.044380      0.093263    0.085479    0.101047    0.087229      0.183766    0.171364    0.196169    0.169867      0.335732    0.323393    0.348070    0.318310      0.552252    0.530944    0.573560    0.505011
    25.200      0.019088    0.015538    0.022638    0.021425      0.042412    0.036668    0.048155    0.044380      0.091810    0.084203    0.099418    0.087229      0.181551    0.169616    0.193487    0.169867      0.333170    0.320685    0.345656    0.318310      0.545800    0.524647    0.566953    0.505011
    25.400      0.019139    0.015682    0.022597    0.021425      0.042617    0.036775    0.048459    0.044380      0.090509    0.083036    0.097981    0.087229      0.179564    0.168065    0.191063    0.169867      0.330922    0.318285    0.343559    0.318310      0.539935    0.518915    0.560954    0.505011
    25.600      0.019215    0.015846    0.022585    0.021425      0.042815    0.036850    0.048780    0.044380      0.089364    0.081971    0.096756    0.087229      0.177790    0.166682    0.188899    0.169867      0.328929    0.316142    0.341716    0.318310      0.534631    0.513735    0.555527    0.505011
    25.800      0.019323    0.016034    0.022611    0.021425      0.043009    0.036899    0.049120    0.044380      0.088377    0.081002    0.095752    0.087229      0.176195    0.165418    0.186971    0.169867      0.327145    0.314207    0.340083    0.318310      0.529874    0.509109    0.550639    0.505011
    26.000      0.019458    0.016238    0.022677    0.021425      0.043190    0.036917    0.049464    0.044380      0.087540    0.080118    0.094961    0.087229      0.174750    0.164237    0.185262    0.169867      0.325551    0.312448    0.338654    0.318310      0.525650    0.505030    0.546270    0.505011
    26.200      0.019633    0.016465    0.022802    0.021425      0.043371    0.036926    0.049816    0.044380      0.086849    0.079320    0.094377    0.087229      0.173454    0.163128    0.183779    0.169867      0.324143    0.310847    0.337439    0.318310      0.521954    0.501498    0.542410    0.505011
    26.400      0.019864    0.016718    0.023009    0.021425      0.043569    0.036955    0.050183    0.044380      0.086309    0.078621    0.093996    0.087229      0.172319    0.162092    0.182546    0.169867      0.322921    0.309391    0.336451    0.318310      0.518780    0.498512    0.539049    0.505011
    26.600      0.020146    0.016992    0.023300    0.021425      0.043788    0.037020    0.050555    0.044380      0.085919    0.078031    0.093806    0.087229      0.171370    0.161147    0.181594    0.169867      0.321888    0.308069    0.335706    0.318310      0.516127    0.496074    0.536181    0.505011
    26.800      0.020475    0.017277    0.023673    0.021425      0.044036    0.037139    0.050933    0.044380      0.085670    0.077558    0.093782    0.087229      0.170590    0.160279    0.180901    0.169867      0.320992    0.306820    0.335163    0.318310      0.513952    0.494137    0.533767    0.505011
    27.000      0.020849    0.017574    0.024125    0.021425      0.044324    0.037327    0.051320    0.044380      0.085545    0.077198    0.093892    0.087229      0.169944    0.159467    0.180421    0.169867      0.320183    0.305590    0.334775    0.318310      0.512209    0.492650    0.531768    0.505011
    27.200      0.021261    0.017878    0.024645    0.021425      0.044651    0.037592    0.051709    0.044380      0.085512    0.076941    0.094082    0.087229      0.169405    0.158705    0.180105    0.169867      0.319419    0.304328    0.334511    0.318310      0.510815    0.491516    0.530114    0.505011
    27.400      0.021704    0.018190    0.025218    0.021425      0.045015    0.037936    0.052095    0.044380      0.085547    0.076780    0.094315    0.087229      0.168966    0.158007    0.179926    0.169867      0.318683    0.303026    0.334340    0.318310      0.509726    0.490673    0.528779    0.505011
    27.600      0.022169    0.018509    0.025829    0.021425      0.045405    0.038342    0.052469    0.044380      0.085625    0.076699    0.094550    0.087229      0.168611    0.157380    0.179842    0.169867      0.317946    0.301677    0.334216    0.318310      0.508909    0.490076    0.527742    0.505011
    27.800      0.022647    0.018833    0.026461    0.021425      0.045812    0.038794    0.052831    0.044380      0.085718    0.076675    0.094761    0.087229      0.168326    0.156833    0.179819    0.169867      0.317181    0.300278    0.334083    0.318310      0.508328    0.489667    0.526989    0.505011
    28.000      0.023132    0.019165    0.027099    0.029178      0.046243    0.039291    0.053194    0.053052      0.085840    0.076716    0.094963    0.087535      0.168135    0.156407    0.179863    0.175070      0.316385    0.298855    0.333915    0.316984      0.507926    0.489360    0.526491    0.513275
    28.200      0.023615    0.019498    0.027732    0.029178      0.046700    0.039830    0.053570    0.053052      0.085998    0.076825    0.095172    0.087535      0.168055    0.156133    0.179977    0.175070      0.315554    0.297430    0.333678    0.316984      0.507639    0.489076    0.526201    0.513275
    28.400      0.024091    0.019833    0.028350    0.029178      0.047181    0.040399    0.053964    0.053052      0.086178    0.076978    0.095378    0.087535      0.168061    0.156004    0.180118    0.175070      0.314667    0.296008    0.333326    0.316984      0.507391    0.488737    0.526045    0.513275
    28.600      0.024557    0.020166    0.028947    0.029178      0.047675    0.040979    0.054371    0.053052      0.086359    0.077153    0.095564    0.087535      0.168125    0.156004    0.180246    0.175070      0.313717    0.294597    0.332837    0.316984      0.507151    0.488321    0.525981    0.513275
    28.800      0.025008    0.020496    0.029521    0.029178      0.048172    0.041553    0.054791    0.053052      0.086534    0.077338    0.095731    0.087535      0.168245    0.156140    0.180351    0.175070      0.312718    0.293221    0.332215    0.316984      0.506900    0.487818    0.525982    0.513275
    29.000      0.025444    0.020820    0.030067    0.029178      0.048669    0.042114    0.055224    0.053052      0.086718    0.077539    0.095897    0.087535      0.168408    0.156403    0.180414    0.175070      0.311674    0.291897    0.331451    0.316984      0.506619    0.487221    0.526018    0.513275
    29.200      0.025861    0.021138    0.030584    0.029178      0.049168    0.042658    0.055677    0.053052      0.086924    0.077768    0.096081    0.087535      0.168583    0.156758    0.180409    0.175070      0.310563    0.290610    0.330515    0.316984      0.506241    0.486463    0.526019    0.513275
    29.400      0.026254    0.021442    0.031066    0.029178      0.049662    0.043179    0.056145    0.053052      0.087154    0.078025    0.096284    0.087535      0.168740    0.157169    0.180311    0.175070      0.309363    0.289342    0.329385    0.316984      0.505700    0.485494    0.525907    0.513275
    29.600      0.026617    0.021727    0.031507    0.029178      0.050144    0.043666    0.056621    0.053052      0.087400    0.078304    0.096495    0.087535      0.168851    0.157604    0.180099    0.175070      0.308067    0.288088    0.328045    0.316984      0.504948    0.484282    0.525615    0.513275
    29.800      0.026942    0.021986    0.031898    0.029178      0.050603    0.044113    0.057093    0.053052      0.087627    0.078578    0.096677    0.087535      0.168863    0.157997    0.179729    0.175070      0.306636    0.286816    0.326456    0.316984      0.503925    0.482781    0.525069    0.513275
    30.000      0.027219    0.022210    0.032228    0.029178      0.051032    0.044518    0.057546    0.053052      0.087802    0.078816    0.096789    0.087535      0.168729    0.158288    0.179170    0.175070      0.305041    0.285490    0.324593    0.316984      0.502607    0.480983    0.524232    0.513275
    30.200      0.027431    0.022381    0.032481    0.029178      0.051414    0.044869    0.057958    0.053052      0.087906    0.079005    0.096806    0.087535      0.168429    0.158443    0.178416    0.175070      0.303285    0.284102    0.322467    0.316984      0.501006    0.478919    0.523093    0.513275
    30.400      0.027564    0.022486    0.032643    0.029178      0.051728    0.045148    0.058309    0.053052      0.087937    0.079148    0.096727    0.087535      0.167969    0.158444    0.177493    0.175070      0.301377    0.282651    0.320103    0.316984      0.499159    0.476645    0.521673    0.513275
    30.600      0.027603    0.022508    0.032697    0.029178      0.051953    0.045335    0.058572    0.053052      0.087889    0.079231    0.096546    0.087535      0.167352    0.158270    0.176434    0.175070      0.299336    0.281133    0.317539    0.316984      0.497107    0.474207    0.520007    0.513275
    30.800      0.027533    0.022434    0.032632    0.029178      0.052072    0.045417    0.058728    0.053052      0.087752    0.079239    0.096265    0.087535      0.166576    0.157888    0.175264    0.175070      0.297186    0.279543    0.314828    0.316984      0.494885    0.471642    0.518128    0.513275
    31.000      0.027344    0.022254    0.032434    0.029178      0.052066    0.045382    0.058750    0.053052      0.087513    0.079152    0.095874    0.087535      0.165641    0.157282    0.173999    0.175070      0.294955    0.277882    0.312028    0.316984      0.492545    0.468999    0.516091    0.513275
    31.200      0.027027    0.021959    0.032096    0.029178      0.051906    0.045204    0.058608    0.053052      0.087141    0.078933    0.095348    0.087535      0.164524    0.156414    0.172634    0.175070      0.292661    0.276140    0.309182    0.316984      0.490112    0.466301    0.513924    0.513275
    31.400      0.026592    0.021558    0.031625    0.029178      0.051584    0.044879    0.058290    0.053052      0.086628    0.078571    0.094686    0.087535      0.163218    0.155261    0.171176    0.175070      0.290338    0.274324    0.306352    0.316984      0.487648    0.463607    0.511689    0.513275
    31.600      0.026053    0.021066    0.031039    0.029178      0.051102    0.044412    0.057793    0.053052      0.085981    0.078067    0.093895    0.087535      0.161739    0.153832    0.169645    0.175070      0.288011    0.272439    0.303584    0.316984      0.485213    0.460977    0.509449    0.513275
    31.800      0.025427    0.020500    0.030354    0.029178      0.050473    0.043817    0.057128    0.053052      0.085223    0.077446    0.093001    0.087535      0.160136    0.152184    0.168087    0.175070      0.285732    0.270518    0.300947    0.316984      0.482852    0.458455    0.507249    0.513275
    32.000      0.024728    0.019871    0.029586    0.014043      0.049704    0.043105    0.056303    0.033937      0.084382    0.076732    0.092031    0.072556      0.158460    0.150372    0.166548    0.139261      0.283558    0.268614    0.298501    0.265648      0.480637    0.456121    0.505154    0.466933
    32.200      0.023977    0.019199    0.028756    0.014043      0.048820    0.042298    0.055341    0.033937      0.083495    0.075965    0.091024    0.072556      0.156767    0.148464    0.165070    0.139261      0.281549    0.266794    0.296303    0.265648      0.478657    0.454068    0.503246    0.466933
    32.400      0.023194    0.018502    0.027885    0.014043      0.047847    0.041422    0.054272    0.033937      0.082597    0.075183    0.090011    0.072556      0.155091    0.146510    0.163672    0.139261      0.279739    0.265097    0.294382    0.265648      0.476956    0.452341    0.501570    0.466933
    32.600      0.022390    0.017794    0.026986    0.014043      0.046805    0.040494    0.053116    0.033937      0.081700    0.074392    0.089007    0.072556      0.153435    0.144529    0.162341    0.139261      0.278127    0.263533    0.292721    0.265648      0.475514    0.450914    0.500114    0.466933
    32.800      0.021574    0.017081    0.026066    0.014043      0.045708    0.039528    0.051888    0.033937      0.080811    0.073602    0.088019    0.072556      0.151811    0.142549    0.161074    0.139261      0.276725    0.262130    0.291320    0.265648      0.474332    0.449781    0.498882    0.466933
    33.000      0.020751    0.016373    0.025129    0.014043      0.044566    0.038535    0.050597    0.033937      0.079928    0.072810    0.087046    0.072556      0.150225    0.140594    0.159856    0.139261      0.275515    0.260890    0.290139    0.265648      0.473401    0.448939    0.497864    0.466933
    33.200      0.019928    0.015673    0.024182    0.014043      0.043391    0.037528    0.049254    0.033937      0.079055    0.072025    0.086085    0.072556      0.148681    0.138687    0.158675    0.139261      0.274478    0.259817    0.289138    0.265648      0.472710    0.448383    0.497038    0.466933
    33.400      0.019117    0.014994    0.023241    0.014043      0.042202    0.036526    0.047878    0.033937      0.078197    0.071256    0.085139    0.072556      0.147174    0.136838    0.157511    0.139261      0.273570    0.258886    0.288255    0.265648      0.472205    0.448067    0.496343    0.466933
    33.600      0.018339    0.014351    0.022327    0.014043      0.041026    0.035555    0.046498    0.033937      0.077367    0.070514    0.084219    0.072556      0.145686    0.135036    0.156337    0.139261      0.272732    0.258051    0.287413    0.265648      0.471789    0.447896    0.495682    0.466933
    33.800      0.017614    0.013763    0.021465    0.014043      0.039893    0.034637    0.045148    0.033937      0.076576    0.069808    0.083343    0.072556      0.144204    0.133272    0.155135    0.139261      0.271909    0.257268    0.286550    0.265648      0.471414    0.447813    0.495015    0.466933
    34.000      0.016968    0.013252    0.020685    0.014043      0.038830    0.033796    0.043864    0.033937      0.075851    0.069166    0.082536    0.072556      0.142745    0.131567    0.153923    0.139261      0.271079    0.256516    0.285642    0.265648      0.471076    0.447804    0.494348    0.466933
    34.200      0.016416    0.012829    0.020003    0.014043      0.037865    0.033050    0.042680    0.033937      0.075215    0.068610    0.081820    0.072556      0.141332    0.129942    0.152723    0.139261      0.270222    0.255763    0.284681    0.265648      0.470753    0.447837    0.493668    0.466933
    34.400      0.015964    0.012497    0.019431    0.014043      0.037026    0.032422    0.041629    0.033937      0.074686    0.068155    0.081217    0.072556      0.139984    0.128412    0.151556    0.139261      0.269335    0.254996    0.283674    0.265648      0.470441    0.447908    0.492973    0.466933
    34.600      0.015621    0.012263    0.018979    0.014043      0.036330    0.031923    0.040737    0.033937      0.074271    0.067806    0.080736    0.072556      0.138718    0.126995    0.150441    0.139261      0.268430    0.254215    0.282645    0.265648      0.470159    0.448047    0.492272    0.466933
    34.800      0.015398    0.012136    0.018661    0.014043      0.035793    0.031560    0.040025    0.033937      0.073984    0.067576    0.080393    0.072556      0.137576    0.125730    0.149421    0.139261      0.267551    0.253457    0.281645    0.265648      0.469951    0.448302    0.491600    0.466933
    35.000      0.015300    0.012117    0.018482    0.014043      0.035418    0.031333    0.039503    0.033937      0.073839    0.067475    0.080203    0.072556      0.136605    0.124661    0.148548    0.139261      0.266739    0.252755    0.280723    0.265648      0.469869    0.448726    0.491012    0.466933
    35.200      0.015318    0.012199    0.018436    0.014043      0.035214    0.031244    0.039184    0.033937      0.073841    0.067504    0.080178    0.072556      0.135834    0.123817    0.147852    0.139261      0.266012    0.252120    0.279904    0.265648      0.469936    0.449341    0.490531    0.466933
    35.400      0.015439    0.012367    0.018510    0.014043      0.035173    0.031278    0.039069    0.033937      0.073975    0.067642    0.080308    0.072556      0.135266    0.123193    0.147339    0.139261      0.265369    0.251548    0.279191    0.265648      0.470145    0.450130    0.490160    0.466933
    35.600      0.015646    0.012606    0.018686    0.014043      0.035283    0.031415    0.039152    0.033937      0.074223    0.067870    0.080577    0.072556      0.134896    0.122785    0.147006    0.139261      0.264811    0.251039    0.278583    0.265648      0.470478    0.451058    0.489898    0.466933
    35.800      0.015929    0.012909    0.018948    0.014043      0.035532    0.031644    0.039421    0.033937      0.074572    0.068177    0.080968    0.072556      0.134737    0.122605    0.146869    0.139261      0.264339    0.250600    0.278079    0.265648      0.470927    0.452110    0.489743    0.466933
    36.000      0.016262    0.013254    0.019269    0.023036      0.035893    0.031940    0.039847    0.049212      0.074996    0.068541    0.081452    0.090048      0.134776    0.122641    0.146912    0.147637      0.263924    0.250210    0.277638    0.262815      0.471441    0.453240    0.489643    0.479559
    36.200      0.016623    0.013622    0.019624    0.023036      0.036341    0.032280    0.040401    0.049212      0.075471    0.068940    0.082002    0.090048      0.134997    0.122879    0.147115    0.147637      0.263535    0.249849    0.277222    0.262815      0.471995    0.454417    0.489573    0.479559
    36.400      0.017003    0.014004    0.020003    0.023036      0.036868    0.032666    0.041069    0.049212      0.075998    0.069378    0.082618    0.090048      0.135399    0.123320    0.147477    0.147637      0.263170    0.249515    0.276824    0.262815      0.472591    0.455635    0.489547    0.479559
    36.600      0.017397    0.014393    0.020400    0.023036      0.037459    0.033089    0.041830    0.049212      0.076574    0.069852    0.083296    0.090048      0.135975    0.123961    0.147988    0.147637      0.262820    0.249203    0.276438    0.262815      0.473238    0.456893    0.489583    0.479559
    36.800      0.017804    0.014790    0.020818    0.023036      0.038101    0.033543    0.042659    0.049212      0.077190    0.070355    0.084024    0.090048      0.136719    0.124794    0.148643    0.147637      0.262475    0.248904    0.276045    0.262815      0.473933    0.458183    0.489682    0.479559
    37.000      0.018226    0.015194    0.021258    0.023036      0.038781    0.034024    0.043538    0.049212      0.077837    0.070884    0.084790    0.090048      0.137635    0.125821    0.149448    0.147637      0.262151    0.248638    0.275663    0.262815      0.474690    0.459508    0.489872    0.479559
    37.200      0.018656    0.015597    0.021715    0.023036      0.039486    0.034528    0.044444    0.049212      0.078504    0.071432    0.085576    0.090048      0.138712    0.127032    0.150393    0.147637      0.261862    0.248412    0.275312    0.262815      0.475524    0.460863    0.490185    0.479559
    37.400      0.019086    0.015989    0.022184    0.023036      0.040204    0.035051    0.045357    0.049212      0.079187    0.072000    0.086374    0.090048      0.139935    0.128412    0.151457    0.147637      0.261608    0.248212    0.275004    0.262815      0.476419    0.462203    0.490635    0.479559
    37.600      0.019503    0.016355    0.022650    0.023036      0.040917    0.035579    0.046254    0.049212      0.079866    0.072571    0.087161    0.090048      0.141276    0.129936    0.152615    0.147637      0.261389    0.248026    0.274751    0.262815      0.477367    0.463491    0.491243    0.479559
    37.800      0.019893    0.016687    0.023100    0.023036      0.041597    0.036089    0.047106    0.049212      0.080504    0.073108    0.087900    0.090048      0.142685    0.131550    0.153820    0.147637      0.261210    0.247849    0.274571    0.262815      0.478376    0.464712    0.492040    0.479559
    38.000      0.020257    0.016986    0.023529    0.023036      0.042229    0.036564    0.047895    0.049212      0.081082    0.073591    0.088572    0.090048      0.144140    0.133225    0.155054    0.147637      0.261093    0.247692    0.274494    0.262815      0.479472    0.465870    0.493073    0.479559
    38.200      0.020586    0.017246    0.023926    0.023036      0.042798    0.036993    0.048603    0.049212      0.081591    0.074010    0.089171    0.090048      0.145624    0.134941    0.156307    0.147637      0.261041    0.247561    0.274521    0.262815      0.480651    0.466963    0.494338    0.479559
    38.400      0.020869    0.017463    0.024276    0.023036      0.043289    0.037362    0.049216    0.049212      0.082023    0.074355    0.089691    0.090048      0.147117    0.136666    0.157567    0.147637      0.261069    0.247484    0.274654    0.262815      0.481902    0.467989    0.495815    0.479559
    38.600      0.021107    0.017637    0.024577    0.023036      0.043704    0.037675    0.049733    0.049212      0.082375    0.074625    0.090126    0.090048      0.148590    0.138367    0.158814    0.147637      0.261174    0.247471    0.274876    0.262815      0.483200    0.468945    0.497455    0.479559
    38.800      0.021295    0.017766    0.024824    0.023036      0.044035    0.037925    0.050145    0.049212      0.082625    0.074799    0.090450    0.090048      0.149998    0.139988    0.160009    0.147637      0.261334    0.247520    0.275148    0.262815      0.484485    0.469810    0.499160    0.479559
    39.000      0.021431    0.017850    0.025013    0.023036      0.044277    0.038108    0.050447    0.049212      0.082756    0.074865    0.090648    0.090048      0.151313    0.141494    0.161132    0.147637      0.261548    0.247641    0.275456    0.262815      0.485728    0.470588    0.500868    0.479559
    39.200      0.021524    0.017897    0.025152    0.023036      0.044438    0.038230    0.050647    0.049212      0.082771    0.074822    0.090720    0.090048      0.152522    0.142865    0.162178    0.147637      0.261825    0.247851    0.275798    0.262815      0.486940    0.471325    0.502556    0.479559
    39.400      0.021581    0.017914    0.025249    0.023036      0.044522    0.038295    0.050750    0.049212      0.082674    0.074678    0.090670    0.090048      0.153613    0.144094    0.163132    0.147637      0.262175    0.248177    0.276174    0.262815      0.488127    0.472059    0.504195    0.479559
    39.600      0.021609    0.017907    0.025310    0.023036      0.044532    0.038303    0.050761    0.049212      0.082470    0.074436    0.090505    0.090048      0.154584    0.145182    0.163987    0.147637      0.262624    0.248650    0.276599    0.262815      0.489300    0.472829    0.505772    0.479559
    39.800      0.021610    0.017882    0.025339    0.023036      0.044462    0.038246    0.050679    0.049212      0.082158    0.074091    0.090225    0.090048      0.155421    0.146120    0.164723    0.147637      0.263182    0.249284    0.277081    0.262815      0.490452    0.473639    0.507265    0.479559
    40.000      0.021588    0.017840    0.025336    0.020842      0.044307    0.038114    0.050500    0.037894      0.081724    0.073629    0.089820    0.069157      0.156084    0.146878    0.165291    0.152523      0.263835    0.250065    0.277605    0.267153      0.491554    0.474471    0.508637    0.487886
    40.200      0.021547    0.017787    0.025307    0.020842      0.044067    0.037906    0.050228    0.037894      0.081162    0.073044    0.089280    0.069157      0.156542    0.147433    0.165652    0.152523      0.264569    0.250980    0.278159    0.267153      0.492601    0.475327    0.509876    0.487886
    40.400      0.021489    0.017727    0.025250    0.020842      0.043748    0.037629    0.049866    0.037894      0.080471    0.072343    0.088599    0.069157      0.156783    0.147779    0.165786    0.152523      0.265377    0.252021    0.278734    0.267153      0.493587    0.476206    0.510967    0.487886
    40.600      0.021416    0.017667    0.025164    0.020842      0.043353    0.037290    0.049416    0.037894      0.079666    0.071548    0.087784    0.069157      0.156816    0.147934    0.165697    0.152523      0.266246    0.253169    0.279324    0.267153      0.494487    0.477086    0.511889    0.487886
    40.800      0.021327    0.017608    0.025046    0.020842      0.042885    0.036893    0.048878    0.037894      0.078766    0.070683    0.086850    0.069157      0.156644    0.147905    0.165384    0.152523      0.267154    0.254386    0.279922    0.267153      0.495263    0.477911    0.512614    0.487886
    41.000      0.021227    0.017556    0.024898    0.020842      0.042358    0.036453    0.048264    0.037894      0.077798    0.069775    0.085821    0.069157      0.156271    0.147691    0.164851    0.152523      0.268057    0.255616    0.280498    0.267153      0.495846    0.478606    0.513086    0.487886
    41.200      0.021119    0.017513    0.024724    0.020842      0.041783    0.035980    0.047587    0.037894      0.076783    0.068843    0.084723    0.069157      0.155702    0.147291    0.164114    0.152523      0.268919    0.256798    0.281039    0.267153      0.496189    0.479103    0.513275    0.487886
    41.400      0.021000    0.017477    0.024523    0.020842      0.041167    0.035479    0.046856    0.037894      0.075739    0.067908    0.083571    0.069157      0.154947    0.146703    0.163190    0.152523      0.269701    0.257874    0.281529    0.267153      0.496258    0.479345    0.513172    0.487886
    41.600      0.020868    0.017443    0.024293    0.020842      0.040513    0.034951    0.046075    0.037894      0.074667    0.066970    0.082365    0.069157      0.154009    0.145923    0.162095    0.152523      0.270370    0.258787    0.281953    0.267153      0.496037    0.479289    0.512786    0.487886
    41.800      0.020724    0.017414    0.024035    0.020842      0.039830    0.034407    0.045253    0.037894      0.073567    0.066027    0.081106    0.069157      0.152897    0.144952    0.160842    0.152523      0.270890    0.259484    0.282296    0.267153      0.495513    0.478904    0.512122    0.487886
    42.000      0.020574    0.017395    0.023754    0.020842      0.039125    0.033853    0.044397    0.037894      0.072438    0.065075    0.079801    0.069157      0.151620    0.143797    0.159444    0.152523      0.271232    0.259923    0.282540    0.267153      0.494664    0.478155    0.511174    0.487886
    42.200      0.020416    0.017384    0.023448    0.020842      0.038405    0.033296    0.043513    0.037894      0.071293    0.064122    0.078465    0.069157      0.150206    0.142484    0.157927    0.152523      0.271386    0.260091    0.282681    0.267153      0.493494    0.477037    0.509950    0.487886
    42.400      0.020257    0.017387    0.023128    0.020842      0.037688    0.032755    0.042621    0.037894      0.070165    0.063201    0.077129    0.069157      0.148715    0.141078    0.156352    0.152523      0.271391    0.260024    0.282758    0.267153      0.492061    0.475602    0.508520    0.487886
    42.600      0.020103    0.017407    0.022800    0.020842      0.036993    0.032245    0.041741    0.037894      0.069083    0.062338    0.075827    0.069157      0.147201    0.139631    0.154771    0.152523      0.271284    0.259771    0.282797    0.267153      0.490427    0.473916    0.506937    0.487886
    42.800      0.019955    0.017437    0.022472    0.020842      0.036330    0.031772    0.040889    0.037894      0.068067    0.061545    0.074588    0.069157      0.145698    0.138180    0.153215    0.152523      0.271092    0.259371    0.282812    0.267153      0.488638    0.472038    0.505238    0.487886
    43.000      0.019810    0.017467    0.022153    0.020842      0.035705    0.031332    0.040078    0.037894      0.067132    0.060830    0.073434    0.069157      0.144234    0.136754    0.151714    0.152523      0.270845    0.258872    0.282818    0.267153      0.486792    0.470076    0.503509    0.487886
    43.200      0.019669    0.017484    0.021854    0.020842      0.035124    0.030923    0.039325    0.037894      0.066296    0.060199    0.072393    0.069157      0.142842    0.135383    0.150301    0.152523      0.270574    0.258316    0.282833    0.267153      0.484973    0.468124    0.501821    0.487886
    43.400      0.019534    0.017475    0.021594    0.020842      0.034592    0.030537    0.038646    0.037894      0.065581    0.059664    0.071498    0.069157      0.141565    0.134107    0.149023    0.152523      0.270305    0.257742    0.282867    0.267153      0.483234    0.466252    0.500216    0.487886
    43.600      0.019403    0.017426    0.021380    0.020842      0.034112    0.030172    0.038053    0.037894      0.065008    0.059240    0.070777    0.069157      0.140449    0.132968    0.147929    0.152523      0.270061    0.257186    0.282936    0.267153      0.481616    0.464506    0.498726    0.487886
    43.800      0.019267    0.017324    0.021209    0.020842      0.033685    0.029823    0.037547    0.037894      0.064581    0.058929    0.070232    0.069157      0.139500    0.131983    0.147017    0.152523      0.269850    0.256671    0.283029    0.267153      0.480135    0.462912    0.497358    0.487886
    44.000      0.019127    0.017173    0.021081    0.015570      0.033307    0.029492    0.037122    0.027679      0.064288    0.058726    0.069850    0.063143      0.138701    0.131141    0.146261    0.132341      0.269672    0.256210    0.283135    0.267277      0.478805    0.461490    0.496121    0.480925
    44.200      0.018992    0.016988    0.020996    0.015570      0.032976    0.029183    0.036769    0.027679      0.064125    0.058631    0.069620    0.063143      0.138046    0.130441    0.145651    0.132341      0.269539    0.255823    0.283254    0.267277      0.477638    0.460256    0.495020    0.480925
    44.400      0.018862    0.016778    0.020947    0.015570      0.032685    0.028898    0.036473    0.027679      0.064079    0.058636    0.069523    0.063143      0.137519    0.129871    0.145168    0.132341      0.269441    0.255514    0.283367    0.267277      0.476605    0.459190    0.494020    0.480925
    44.600      0.018737    0.016552    0.020921    0.015570      0.032432    0.028641    0.036224    0.027679      0.064135    0.058732    0.069537    0.063143      0.137090    0.129400    0.144780    0.132341      0.269336    0.255242    0.283430    0.267277      0.475664    0.458254    0.493074    0.480925
    44.800      0.018611    0.016314    0.020908    0.015570      0.032219    0.028423    0.036015    0.027679      0.064276    0.058911    0.069641    0.063143      0.136736    0.129003    0.144469    0.132341      0.269184    0.254970    0.283398    0.267277      0.474754    0.457383    0.492126    0.480925
    45.000      0.018484    0.016069    0.020899    0.015570      0.032045    0.028248    0.035841    0.027679      0.064497    0.059167    0.069827    0.063143      0.136463    0.128683    0.144244    0.132341      0.268989    0.254701    0.283277    0.267277      0.473870    0.456569    0.491172    0.480925
    45.200      0.018354    0.015821    0.020887    0.015570      0.031911    0.028122    0.035699    0.027679      0.064796    0.059500    0.070091    0.063143      0.136292    0.128452    0.144131    0.132341      0.268765    0.254442    0.283088    0.267277      0.473041    0.455839    0.490243    0.480925
    45.400      0.018221    0.015576    0.020865    0.015570      0.031828    0.028055    0.035600    0.027679      0.065172    0.059910    0.070435    0.063143      0.136231    0.128317    0.144145    0.132341      0.268523    0.254194    0.282853    0.267277      0.472283    0.455206    0.489360    0.480925
    45.600      0.018084    0.015338    0.020831    0.015570      0.031806    0.028054    0.035557    0.027679      0.065624    0.060392    0.070855    0.063143      0.136274    0.128271    0.144277    0.132341      0.268268    0.253956    0.282580    0.267277      0.471603    0.454682    0.488524    0.480925
    45.800      0.017947    0.015110    0.020784    0.015570      0.031845    0.028114    0.035577    0.027679      0.066141    0.060935    0.071347    0.063143      0.136402    0.128296    0.144507    0.132341      0.268000    0.253728    0.282273    0.267277      0.471006    0.454277    0.487734    0.480925
    46.000      0.017815    0.014897    0.020733    0.015570      0.031945    0.028230    0.035660    0.027679      0.066706    0.061522    0.071891    0.063143      0.136589    0.128368    0.144810    0.132341      0.267726    0.253507    0.281945    0.267277      0.470473    0.453971    0.486974    0.480925
    46.200      0.017686    0.014696    0.020677    0.015570      0.032090    0.028385    0.035795    0.027679      0.067300    0.062128    0.072471    0.063143      0.136801    0.128450    0.145152    0.132341      0.267429    0.253267    0.281591    0.267277      0.469954    0.453711    0.486197    0.480925
    46.400      0.017557    0.014500    0.020614    0.015570      0.032270    0.028567    0.035973    0.027679      0.067913    0.062743    0.073083    0.063143      0.137027    0.128533    0.145521    0.132341      0.267120    0.253013    0.281226    0.267277      0.469444    0.453491    0.485396    0.480925
    46.600      0.017417    0.014299    0.020536    0.015570      0.032472    0.028761    0.036184    0.027679      0.068538    0.063356    0.073720    0.063143      0.137271    0.128626    0.145916    0.132341      0.266823    0.252773    0.280872    0.267277      0.468947    0.453319    0.484575    0.480925
    46.800      0.017259    0.014084    0.020433    0.015570      0.032683    0.028953    0.036412    0.027679      0.069164    0.063959    0.074370    0.063143      0.137540    0.128744    0.146337    0.132341      0.266537    0.252551    0.280523    0.267277      0.468446    0.453173    0.483719    0.480925
    47.000      0.017080    0.013855    0.020304    0.015570      0.032896    0.029138    0.036655    0.027679      0.069785    0.064546    0.075024    0.063143      0.137834    0.128892    0.146776    0.132341      0.266245    0.252336    0.280154    0.267277      0.467917    0.453024    0.482810    0.480925
    47.200      0.016883    0.013616    0.020150    0.015570      0.033104    0.029309    0.036900    0.027679      0.070383    0.065105    0.075662    0.063143      0.138150    0.129074    0.147226    0.132341      0.265951    0.252140    0.279762    0.267277      0.467358    0.452866    0.481849    0.480925
    47.400      0.016676    0.013374    0.019978    0.015570      0.033305    0.029467    0.037143    0.027679      0.070957    0.065639    0.076276    0.063143      0.138504    0.129307    0.147702    0.132341      0.265690    0.252001    0.279380    0.267277      0.466786    0.452709    0.480862    0.480925
    47.600      0.016470    0.013141    0.019798    0.015570      0.033497    0.029613    0.037382    0.027679      0.071513    0.066160    0.076866    0.063143      0.138917    0.129615    0.148218    0.132341      0.265474    0.251927    0.279021    0.267277      0.466195    0.452532    0.479858    0.480925
    47.800      0.016270    0.012924    0.019616    0.015570      0.033677    0.029747    0.037606    0.027679      0.072042    0.066665    0.077419    0.063143      0.139378    0.129991    0.148766    0.132341      0.265277    0.251890    0.278664    0.267277      0.465559    0.452292    0.478826    0.480925
    48.000      0.016081    0.012727    0.019435    0.012732      0.033835    0.029864    0.037807    0.031831      0.072524    0.067137    0.077912    0.072415      0.139856    0.130400    0.149311    0.141648      0.265078    0.251861    0.278295    0.261014      0.464855    0.451961    0.477749    0.449613
    48.200      0.015908    0.012555    0.019260    0.012732      0.033970    0.029963    0.037977    0.031831      0.072944    0.067565    0.078323    0.072415      0.140327    0.130824    0.149831    0.141648      0.264869    0.251827    0.277911    0.261014      0.464097    0.451548    0.476647    0.449613
    48.400      0.015751    0.012410    0.019092    0.012732      0.034072    0.030039    0.038106    0.031831      0.073284    0.067936    0.078631    0.072415      0.140769    0.131240    0.150299    0.141648      0.264629    0.251758    0.277499    0.261014      0.463298    0.451054    0.475541    0.449613
    48.600      0.015611    0.012294    0.018929    0.012732      0.034140    0.030094    0.038186    0.031831      0.073538    0.068250    0.078826    0.072415      0.141169    0.131638    0.150700    0.141648      0.264346    0.251638    0.277055    0.261014      0.462483    0.450493    0.474473    0.449613
    48.800      0.015485    0.012200    0.018771    0.012732      0.034175    0.030132    0.038219    0.031831      0.073714    0.068514    0.078913    0.072415      0.141527    0.132023    0.151032    0.141648      0.264014    0.251454    0.276575    0.261014      0.461669    0.449870    0.473467    0.449613
    49.000      0.015364    0.012117    0.018612    0.012732      0.034168    0.030141    0.038194    0.031831      0.073815    0.068730    0.078900    0.072415      0.141832    0.132382    0.151281    0.141648      0.263626    0.251193    0.276059    0.261014      0.460855    0.449186    0.472523    0.449613
    49.200      0.015242    0.012038    0.018447    0.012732      0.034112    0.030117    0.038108    0.031831      0.073847    0.068897    0.078798    0.072415      0.142076    0.132710    0.151442    0.141648      0.263183    0.250855    0.275511    0.261014      0.460060    0.448468    0.471653    0.449613
    49.400      0.015116    0.011960    0.018273    0.012732      0.034007    0.030055    0.037958    0.031831      0.073821    0.069015    0.078627    0.072415      0.142262    0.133004    0.151520    0.141648      0.262683    0.250434    0.274933    0.261014      0.459291    0.447723    0.470860    0.449613
    49.600      0.014983    0.011877    0.018089    0.012732      0.033851    0.029955    0.037748    0.031831      0.073748    0.069088    0.078409    0.072415      0.142395    0.133264    0.151525    0.141648      0.262123    0.249922    0.274325    0.261014      0.458537    0.446944    0.470130    0.449613
    49.800      0.014843    0.011788    0.017897    0.012732      0.033649    0.029817    0.037480    0.031831      0.073637    0.069112    0.078162    0.072415      0.142489    0.133498    0.151480    0.141648      0.261510    0.249320    0.273699    0.261014      0.457791    0.446128    0.469455    0.449613
    50.000      0.014696    0.011692    0.017701    0.012732      0.033400    0.029640    0.037161    0.031831      0.073492    0.069079    0.077905    0.072415      0.142554    0.133702    0.151405    0.141648      0.260853    0.248643    0.273063    0.261014      0.457044    0.445265    0.468823    0.449613
    50.200      0.014545    0.011590    0.017500    0.012732      0.033117    0.029431    0.036803    0.031831      0.073319    0.068984    0.077654    0.072415      0.142589    0.133862    0.151316    0.141648      0.260167    0.247909    0.272424    0.261014      0.456289    0.444349    0.468228    0.449613
    50.400      0.014393    0.011487    0.017300    0.012732      0.032813    0.029203    0.036423    0.031831      0.073118    0.068822    0.077414    0.072415      0.142583    0.133952    0.151214    0.141648      0.259441    0.247112    0.271770    0.261014      0.455513    0.443373    0.467653    0.449613
    50.600      0.014246    0.011386    0.017105    0.012732      0.032500    0.028965    0.036034    0.031831      0.072885    0.068589    0.077181    0.072415      0.142528    0.133959    0.151097    0.141648      0.258666    0.246247    0.271086    0.261014      0.454719    0.442341    0.467096    0.449613
    50.800      0.014104    0.011291    0.016917    0.012732      0.032184    0.028724    0.035645    0.031831      0.072626    0.068296    0.076955    0.072415      0.142424    0.133877    0.150972    0.141648      0.257861    0.245339    0.270383    0.261014      0.453941    0.441287    0.466596    0.449613
    51.000      0.013963    0.011192    0.016733    0.012732      0.031868    0.028481    0.035255    0.031831      0.072340    0.067951    0.076728    0.072415      0.142267    0.133698    0.150836    0.141648      0.257044    0.244413    0.269675    0.261014      0.453208    0.440235    0.466181    0.449613
    51.200      0.013820    0.011089    0.016550    0.012732      0.031554    0.028239    0.034870    0.031831      0.072026    0.067560    0.076492    0.072415      0.142042    0.133405    0.150678    0.141648      0.256217    0.243480    0.268955    0.261014      0.452506    0.439175    0.465837    0.449613
    51.400      0.013676    0.010982    0.016370    0.012732      0.031245    0.028002    0.034488    0.031831      0.071687    0.067135    0.076238    0.072415      0.141734    0.132987    0.150481    0.141648      0.255378    0.242542    0.268213    0.261014      0.451833    0.438115    0.465551    0.449613
    51.600      0.013532    0.010872    0.016193    0.012732      0.030942    0.027773    0.034112    0.031831      0.071327    0.066691    0.075963    0.072415      0.141331    0.132434    0.150229    0.141648      0.254532    0.241606    0.267457    0.261014      0.451209    0.437085    0.465333    0.449613
    51.800      0.013387    0.010759    0.016014    0.012732      0.030647    0.027549    0.033746    0.031831      0.070950    0.066237    0.075662    0.072415      0.140830    0.131746    0.149914    0.141648      0.253685    0.240674    0.266697    0.261014      0.450660    0.436118    0.465203    0.449613
    52.000      0.013243    0.010648    0.015838    0.014000      0.030368    0.027338    0.033399    0.031684      0.070561    0.065785    0.075338    0.067788      0.140234    0.130932    0.149537    0.129682      0.252850    0.239751    0.265948    0.242417      0.450202    0.435235    0.465168    0.444308
    52.200      0.013107    0.010548    0.015666    0.014000      0.030112    0.027144    0.033081    0.031684      0.070163    0.065336    0.074991    0.067788      0.139540    0.129992    0.149089    0.129682      0.252011    0.238818    0.265204    0.242417      0.449795    0.434399    0.465191    0.444308
    52.400      0.012990    0.010470    0.015510    0.014000      0.029894    0.026979    0.032809    0.031684      0.069771    0.064903    0.074638    0.067788      0.138762    0.128947    0.148576    0.129682      0.251153    0.237857    0.264450    0.242417      0.449398    0.433573    0.465224    0.444308
    52.600      0.012901    0.010423    0.015379    0.014000      0.029724    0.026853    0.032595    0.031684      0.069394    0.064493    0.074295    0.067788      0.137921    0.127828    0.148015    0.129682      0.250271    0.236863    0.263680    0.242417      0.448999    0.432747    0.465251    0.444308
    52.800      0.012841    0.010407    0.015276    0.014000      0.029605    0.026767    0.032442    0.031684      0.069034    0.064103    0.073964    0.067788      0.137031    0.126656    0.147406    0.129682      0.249357    0.235831    0.262882    0.242417      0.448579    0.431910    0.465248    0.444308
    53.000      0.012807    0.010417    0.015196    0.014000      0.029529    0.026714    0.032343    0.031684      0.068681    0.063723    0.073640    0.067788      0.136093    0.125444    0.146742    0.129682      0.248395    0.234750    0.262040    0.242417      0.448117    0.431051    0.465184    0.444308
    53.200      0.012788    0.010446    0.015130    0.014000      0.029489    0.026685    0.032292    0.031684      0.068327    0.063340    0.073315    0.067788      0.135105    0.124197    0.146013    0.129682      0.247378    0.233619    0.261136    0.242417      0.447622    0.430185    0.465058    0.444308
    53.400      0.012779    0.010488    0.015070    0.014000      0.029481    0.026679    0.032284    0.031684      0.067971    0.062950    0.072992    0.067788      0.134070    0.122929    0.145212    0.129682      0.246323    0.232459    0.260187    0.242417      0.447123    0.429347    0.464898    0.444308
    53.600      0.012774    0.010538    0.015009    0.014000      0.029501    0.026688    0.032315    0.031684      0.067609    0.062546    0.072672    0.067788      0.132999    0.121654    0.144345    0.129682      0.245245    0.231286    0.259205    0.242417      0.446636    0.428555    0.464716    0.444308
    53.800      0.012762    0.010588    0.014937    0.014000      0.029540    0.026704    0.032376    0.031684      0.067243    0.062128    0.072358    0.067788      0.131911    0.120397    0.143425    0.129682      0.244153    0.230108    0.258198    0.242417      0.446155    0.427812    0.464498    0.444308
    54.000      0.012738    0.010629    0.014848    0.014000      0.029591    0.026724    0.032458    0.031684      0.066868    0.061696    0.072040    0.067788      0.130821    0.119183    0.142459    0.129682      0.243047    0.228927    0.257166    0.242417      0.445664    0.427105    0.464223    0.444308
    54.200      0.012701    0.010661    0.014742    0.014000      0.029653    0.026747    0.032559    0.031684      0.066487    0.061257    0.071717    0.067788      0.129748    0.118033    0.141464    0.129682      0.241933    0.227750    0.256117    0.242417      0.445155    0.426435    0.463876    0.444308
    54.400      0.012653    0.010683    0.014622    0.014000      0.029724    0.026773    0.032675    0.031684      0.066104    0.060820    0.071387    0.067788      0.128711    0.116969    0.140453    0.129682      0.240831    0.226597    0.255066    0.242417      0.444638    0.425820    0.463457    0.444308
    54.600      0.012596    0.010699    0.014492    0.014000      0.029797    0.026798    0.032796    0.031684      0.065724    0.060397    0.071050    0.067788      0.127721    0.116003    0.139438    0.129682      0.239768    0.225498    0.254037    0.242417      0.444136    0.425286    0.462985    0.444308
    54.800      0.012532    0.010707    0.014357    0.014000      0.029858    0.026809    0.032907    0.031684      0.065340    0.059985    0.070695    0.067788      0.126763    0.115121    0.138405    0.129682      0.238732    0.224448    0.253016    0.242417      0.443628    0.424818    0.462438    0.444308
    55.000      0.012464    0.010708    0.014220    0.014000      0.029903    0.026805    0.033002    0.031684      0.064958    0.059595    0.070321    0.067788      0.125845    0.114330    0.137360    0.129682      0.237724    0.223454    0.251993    0.242417      0.443112    0.424419    0.461805    0.444308
    55.200      0.012395    0.010703    0.014087    0.014000      0.029932    0.026787    0.033077    0.031684      0.064585    0.059234    0.069935    0.067788      0.124978    0.113640    0.136316    0.129682      0.236746    0.222526    0.250966    0.242417      0.442580    0.424085    0.461075    0.444308
    55.400      0.012323    0.010690    0.013956    0.014000      0.029935    0.026750    0.033121    0.031684      0.064216    0.058902    0.069529    0.067788      0.124167    0.113057    0.135276    0.129682      0.235788    0.221666    0.249911    0.242417      0.442018    0.423806    0.460231    0.444308
    55.600      0.012249    0.010669    0.013829    0.014000      0.029909    0.026691    0.033128    0.031684      0.063849    0.058595    0.069103    0.067788      0.123412    0.112581    0.134243    0.129682      0.234846    0.220882    0.248811    0.242417      0.441429    0.423586    0.459272    0.444308
    55.800      0.012172    0.010637    0.013708    0.014000      0.029852    0.026610    0.033095    0.031684      0.063485    0.058315    0.068655    0.067788      0.122723    0.112220    0.133226    0.129682      0.233919    0.220184    0.247655    0.242417      0.440820    0.423431    0.458208    0.444308
    56.000      0.012100    0.010598    0.013601    0.012348      0.029772    0.026516    0.033028    0.028813      0.063132    0.058068    0.068196    0.061055      0.122115    0.111986    0.132245    0.120738      0.233029    0.219601    0.246457    0.225698      0.440233    0.423381    0.457084    0.434932
    56.200      0.012039    0.010560    0.013517    0.012348      0.029682    0.026424    0.032940    0.028813      0.062791    0.057854    0.067729    0.061055      0.121586    0.111869    0.131303    0.120738      0.232176    0.219136    0.245216    0.225698      0.439674    0.423431    0.455918    0.434932
    56.400      0.011994    0.010525    0.013463    0.012348      0.029594    0.026343    0.032844    0.028813      0.062467    0.057671    0.067263    0.061055      0.121129    0.111857    0.130402    0.120738      0.231364    0.218788    0.243939    0.225698      0.439138    0.423560    0.454715    0.434932
    56.600      0.011970    0.010497    0.013442    0.012348      0.029512    0.026280    0.032745    0.028813      0.062169    0.057525    0.066813    0.061055      0.120735    0.111927    0.129542    0.120738      0.230591    0.218546    0.242636    0.225698      0.438616    0.423739    0.453492    0.434932
    56.800      0.011968    0.010477    0.013458    0.012348      0.029444    0.026235    0.032653    0.028813      0.061900    0.057412    0.066388    0.061055      0.120397    0.112071    0.128724    0.120738      0.229858    0.218395    0.241321    0.225698      0.438117    0.423944    0.452290    0.434932
    57.000      0.011988    0.010465    0.013511    0.012348      0.029399    0.026217    0.032580    0.028813      0.061666    0.057335    0.065997    0.061055      0.120125    0.112288    0.127962    0.120738      0.229176    0.218329    0.240023    0.225698      0.437669    0.424176    0.451161    0.434932
    57.200      0.012027    0.010457    0.013596    0.012348      0.029386    0.026235    0.032536    0.028813      0.061467    0.057288    0.065647    0.061055      0.119910    0.112561    0.127258    0.120738      0.228530    0.218309    0.238750    0.225698      0.437285    0.424425    0.450146    0.434932
    57.400      0.012075    0.010447    0.013703    0.012348      0.029406    0.026285    0.032527    0.028813      0.061297    0.057261    0.065334    0.061055      0.119730    0.112854    0.126606    0.120738      0.227893    0.218287    0.237499    0.225698      0.436972    0.424670    0.449274    0.434932
    57.600      0.012124    0.010428    0.013820    0.012348      0.029452    0.026359    0.032545    0.028813      0.061154    0.057248    0.065060    0.061055      0.119573    0.113138    0.126009    0.120738      0.227259    0.218234    0.236285    0.225698      0.436736    0.424898    0.448574    0.434932
    57.800      0.012172    0.010401    0.013943    0.012348      0.029516    0.026446    0.032587    0.028813      0.061037    0.057246    0.064828    0.061055      0.119435    0.113397    0.125474    0.120738      0.226633    0.218139    0.235126    0.225698      0.436590    0.425113    0.448067    0.434932
    58.000      0.012216    0.010366    0.014066    0.012348      0.029592    0.026535    0.032649    0.028813      0.060944    0.057249    0.064638    0.061055      0.119313    0.113618    0.125007    0.120738      0.226021    0.217999    0.234043    0.225698      0.436526    0.425316    0.447736    0.434932
    58.200      0.012250    0.010322    0.014178    0.012348      0.029671    0.026614    0.032728    0.028813      0.060872    0.057251    0.064492    0.061055      0.119208    0.113793    0.124622    0.120738      0.225444    0.217817    0.233071    0.225698      0.436533    0.425510    0.447555    0.434932
    58.400      0.012273    0.010268    0.014277    0.012348      0.029752    0.026680    0.032824    0.028813      0.060833    0.057258    0.064407    0.061055      0.119148    0.113940    0.124356    0.120738      0.224955    0.217628    0.232283    0.225698      0.436647    0.425741    0.447553    0.434932
    58.600      0.012292    0.010216    0.014367    0.012348      0.029846    0.026744    0.032947    0.028813      0.060839    0.057281    0.064398    0.061055      0.119153    0.114070    0.124237    0.120738      0.224608    0.217475    0.231742    0.225698      0.436909    0.426061    0.447757    0.434932
    58.800      0.012318    0.010178    0.014457    0.012348      0.029967    0.026824    0.033110    0.028813      0.060904    0.057330    0.064478    0.061055      0.119243    0.114202    0.124284    0.120738      0.224436    0.217391    0.231482    0.225698      0.437351    0.426518    0.448184    0.434932
    59.000      0.012364    0.010170    0.014559    0.012348      0.030134    0.026938    0.033330    0.028813      0.061044    0.057426    0.064662    0.061055      0.119443    0.114367    0.124519    0.120738      0.224461    0.217410    0.231513    0.225698      0.437971    0.427126    0.448815    0.434932
    59.200      0.012444    0.010206    0.014683    0.012348      0.030359    0.027100    0.033618    0.028813      0.061267    0.057580    0.064954    0.061055      0.119759    0.114583    0.124935    0.120738      0.224679    0.217548    0.231811    0.225698      0.438734    0.427862    0.449606    0.434932
    59.400      0.012565    0.010293    0.014837    0.012348      0.030646    0.027315    0.033977    0.028813      0.061575    0.057794    0.065357    0.061055      0.120188    0.114864    0.125512    0.120738      0.225087    0.217821    0.232353    0.225698      0.439634    0.428732    0.450535    0.434932
    59.600      0.012733    0.010438    0.015028    0.012348      0.030996    0.027588    0.034404    0.028813      0.061968    0.058069    0.065867    0.061055      0.120724    0.115221    0.126227    0.120738      0.225689    0.218250    0.233127    0.225698      0.440676    0.429755    0.451597    0.434932
    59.800      0.012944    0.010636    0.015252    0.012348      0.031405    0.027918    0.034891    0.028813      0.062438    0.058403    0.066473    0.061055      0.121351    0.115656    0.127047    0.120738      0.226482    0.218850    0.234114    0.225698      0.441859    0.430937    0.452781    0.434932
    60.000      0.013194    0.010882    0.015506    0.019253      0.031858    0.028295    0.035421    0.040430      0.062977    0.058793    0.067160    0.073802      0.122052    0.116170    0.127935    0.135410      0.227461    0.219628    0.235294    0.245792      0.443175    0.432273    0.454078    0.461421
    60.200      0.013477    0.011168    0.015787    0.019253      0.032342    0.028708    0.035977    0.040430      0.063573    0.059234    0.067912    0.073802      0.122812    0.116759    0.128864    0.135410      0.228622    0.220587    0.236657    0.245792      0.444619    0.433748    0.455490    0.461421
    60.400      0.013793    0.011492    0.016095    0.019253      0.032850    0.029152    0.036547    0.040430      0.064230    0.059734    0.068725    0.073802      0.123631    0.117436    0.129827    0.135410      0.229969    0.221735    0.238202    0.245792      0.446176    0.435335    0.457017    0.461421
    60.600      0.014143    0.011853    0.016432    0.019253      0.033373    0.029619    0.037126    0.040430      0.064945    0.060294    0.069595    0.073802      0.124509    0.118198    0.130820    0.135410      0.231477    0.223049    0.239905    0.245792      0.447795    0.436968    0.458623    0.461421
    60.800      0.014525    0.012249    0.016801    0.019253      0.033904    0.030100    0.037709    0.040430      0.065712    0.060907    0.070516    0.073802      0.125433    0.119033    0.131834    0.135410      0.233112    0.224497    0.241727    0.245792      0.449407    0.438567    0.460248    0.461421
    61.000      0.014936    0.012672    0.017200    0.019253      0.034433    0.030580    0.038286    0.040430      0.066520    0.061559    0.071480    0.073802      0.126392    0.119921    0.132863    0.135410      0.234843    0.226053    0.243634    0.245792      0.450954    0.440068    0.461841    0.461421
    61.200      0.015369    0.013113    0.017625    0.019253      0.034948    0.031046    0.038849    0.040430      0.067355    0.062234    0.072476    0.073802      0.127373    0.120843    0.133903    0.135410      0.236655    0.227706    0.245605    0.245792      0.452400    0.441436    0.463364    0.461421
    61.400      0.015818    0.013564    0.018073    0.019253      0.035442    0.031490    0.039395    0.040430      0.068207    0.062918    0.073496    0.073802      0.128372    0.121788    0.134957    0.135410      0.238532    0.229439    0.247625    0.245792      0.453723    0.442662    0.464785    0.461421
    61.600      0.016280    0.014022    0.018538    0.019253      0.035910    0.031904    0.039915    0.040430      0.069069    0.063604    0.074535    0.073802      0.129394    0.122753    0.136034    0.135410      0.240461    0.231231    0.249690    0.245792      0.454912    0.443741    0.466083    0.461421
    61.800      0.016743    0.014476    0.019009    0.019253      0.036337    0.032277    0.040397    0.040430      0.069929    0.064277    0.075581    0.073802      0.130428    0.123726    0.137130    0.135410      0.242426    0.233064    0.251787    0.245792      0.455957    0.444667    0.467246    0.461421
    62.000      0.017198    0.014917    0.019479    0.019253      0.036716    0.032600    0.040832    0.040430      0.070777    0.064933    0.076621    0.073802      0.131469    0.124696    0.138242    0.135410      0.244410    0.234921    0.253899    0.245792      0.456862    0.445442    0.468282    0.461421
    62.200      0.017631    0.015332    0.019930    0.019253      0.037035    0.032864    0.041207    0.040430      0.071599    0.065563    0.077635    0.073802      0.132503    0.125648    0.139359    0.135410      0.246396    0.236776    0.256016    0.245792      0.457634    0.446063    0.469205    0.461421
    62.400      0.018031    0.015710    0.020352    0.019253      0.037286    0.033064    0.041509    0.040430      0.072376    0.066155    0.078598    0.073802      0.133502    0.126552    0.140452    0.135410      0.248363    0.238604    0.258122    0.245792      0.458268    0.446524    0.470012    0.461421
    62.600      0.018397    0.016051    0.020744    0.019253      0.037474    0.033208    0.041740    0.040430      0.073107    0.066712    0.079502    0.073802      0.134451    0.127398    0.141504    0.135410      0.250307    0.240402    0.260212    0.245792      0.458767    0.446837    0.470697    0.461421
    62.800      0.018730    0.016356    0.021105    0.019253      0.037603    0.033305    0.041902    0.040430      0.073783    0.067232    0.080334    0.073802      0.135334    0.128173    0.142494    0.135410      0.252209    0.242151    0.262267    0.245792      0.459135    0.447019    0.471250    0.461421
    63.000      0.019033    0.016629    0.021437    0.019253      0.037681    0.033363    0.041999    0.040430      0.074400    0.067713    0.081088    0.073802      0.136138    0.128869    0.143407    0.135410      0.254054    0.243841    0.264268    0.245792      0.459375    0.447088    0.471661    0.461421
    63.200      0.019307    0.016873    0.021742    0.019253      0.037709    0.033385    0.042032    0.040430      0.074950    0.068151    0.081750    0.073802      0.136860    0.129486    0.144233    0.135410      0.255816    0.245451    0.266181    0.245792      0.459481    0.447047    0.471916    0.461421
    63.400      0.019554    0.017089    0.022019    0.019253      0.037683    0.033371    0.041995    0.040430      0.075421    0.068538    0.082304    0.073802      0.137491    0.130021    0.144961    0.135410      0.257452    0.246950    0.267953    0.245792      0.459432    0.446881    0.471983    0.461421
    63.600      0.019771    0.017276    0.022266    0.019253      0.037602    0.033318    0.041885    0.040430      0.075799    0.068864    0.082734    0.073802      0.138017    0.130464    0.145570    0.135410      0.258940    0.248331    0.269549    0.245792      0.459244    0.446611    0.471877    0.461421
    63.800      0.019955    0.017429    0.022481    0.019253      0.037468    0.033230    0.041707    0.040430      0.076078    0.069124    0.083031    0.073802      0.138426    0.130803    0.146048    0.135410      0.260278    0.249597    0.270958    0.245792      0.458955    0.446268    0.471641    0.461421
    64.000      0.020105    0.017548    0.022661    0.019292      0.037292    0.033113    0.041471    0.032554      0.076253    0.069316    0.083190    0.072343      0.138716    0.131038    0.146393    0.135643      0.261451    0.250738    0.272164    0.266464      0.458589    0.445872    0.471307    0.455159
    64.200      0.020217    0.017630    0.022804    0.019292      0.037078    0.032970    0.041185    0.032554      0.076321    0.069439    0.083203    0.072343      0.138885    0.131167    0.146603    0.135643      0.262455    0.251757    0.273154    0.266464      0.458167    0.445435    0.470899    0.455159
    64.400      0.020289    0.017673    0.022906    0.019292      0.036830    0.032803    0.040858    0.032554      0.076272    0.069482    0.083062    0.072343      0.138932    0.131187    0.146676    0.135643      0.263283    0.252648    0.273918    0.266464      0.457702    0.444970    0.470434    0.455159
    64.600      0.020316    0.017672    0.022959    0.019292      0.036551    0.032608    0.040494    0.032554      0.076100    0.069435    0.082765    0.072343      0.138861    0.131104    0.146617    0.135643      0.263936    0.253410    0.274462    0.266464      0.457224    0.444505    0.469944    0.455159
    64.800      0.020298    0.017629    0.022966    0.019292      0.036242    0.032381    0.040102    0.032554      0.075807    0.069299    0.082316    0.072343      0.138663    0.130909    0.146418    0.135643      0.264416    0.254040    0.274792    0.266464      0.456757    0.444066    0.469449    0.455159
    65.000      0.020232    0.017541    0.022923    0.019292      0.035905    0.032120    0.039689    0.032554      0.075397    0.069071    0.081723    0.072343      0.138335    0.130597    0.146073    0.135643      0.264716    0.254520    0.274911    0.266464      0.456303    0.443656    0.468950    0.455159
    65.200      0.020120    0.017409    0.022830    0.019292      0.035550    0.031830    0.039271    0.032554      0.074884    0.068761    0.081008    0.072343      0.137886    0.130174    0.145598    0.135643      0.264842    0.254844    0.274840    0.266464      0.455881    0.443287    0.468475    0.455159
    65.400      0.019963    0.017237    0.022689    0.019292      0.035189    0.031517    0.038862    0.032554      0.074284    0.068373    0.080196    0.072343      0.137334    0.129652    0.145015    0.135643      0.264793    0.254986    0.274600    0.266464      0.455500    0.442948    0.468052    0.455159
    65.600      0.019764    0.017025    0.022503    0.019292      0.034832    0.031186    0.038477    0.032554      0.073613    0.067914    0.079311    0.072343      0.136700    0.129051    0.144349    0.135643      0.264565    0.254921    0.274209    0.266464      0.455161    0.442618    0.467704    0.455159
    65.800      0.019520    0.016771    0.022269    0.019292      0.034487    0.030848    0.038126    0.032554      0.072882    0.067385    0.078379    0.072343      0.135999    0.128382    0.143615    0.135643      0.264144    0.254616    0.273672    0.266464      0.454829    0.442243    0.467414    0.455159
    66.000      0.019230    0.016472    0.021987    0.019292      0.034159    0.030507    0.037811    0.032554      0.072101    0.066784    0.077418    0.072343      0.135236    0.127653    0.142819    0.135643      0.263525    0.254053    0.272996    0.266464      0.454465    0.441776    0.467154    0.455159
    66.200      0.018902    0.016137    0.021667    0.019292      0.033854    0.030173    0.037534    0.032554      0.071283    0.066117    0.076449    0.072343      0.134426    0.126881    0.141972    0.135643      0.262731    0.253248    0.272214    0.266464      0.454079    0.441221    0.466936    0.455159
    66.400      0.018543    0.015771    0.021316    0.019292      0.033576    0.029854    0.037299    0.032554      0.070435    0.065383    0.075487    0.072343      0.133578    0.126076    0.141079    0.135643      0.261784    0.252218    0.271350    0.266464      0.453676    0.440589    0.466763    0.455159
    66.600      0.018159    0.015380    0.020938    0.019292      0.033325    0.029550    0.037101    0.032554      0.069564    0.064585    0.074542    0.072343      0.132690    0.125241    0.140139    0.135643      0.260694    0.250980    0.270407    0.266464      0.453234    0.439862    0.466607    0.455159
    66.800      0.017758    0.014974    0.020542    0.019292      0.033099    0.029262    0.036935    0.032554      0.068683    0.063737    0.073629    0.072343      0.131771    0.124379    0.139163    0.135643      0.259479    0.249565    0.269393    0.266464      0.452730    0.439029    0.466431    0.455159
    67.000      0.017350    0.014561    0.020139    0.019292      0.032894    0.028992    0.036797    0.032554      0.067806    0.062856    0.072756    0.072343      0.130843    0.123511    0.138175    0.135643      0.258178    0.248018    0.268338    0.266464      0.452159    0.438096    0.466221    0.455159
    67.200      0.016944    0.014152    0.019736    0.019292      0.032711    0.028741    0.036680    0.032554      0.066942    0.061955    0.071929    0.072343      0.129931    0.122658    0.137203    0.135643      0.256860    0.246421    0.267299    0.266464      0.451547    0.437105    0.465988    0.455159
    67.400      0.016549    0.013758    0.019340    0.019292      0.032550    0.028516    0.036584    0.032554      0.066106    0.061057    0.071156    0.072343      0.129060    0.121846    0.136274    0.135643      0.255587    0.244857    0.266316    0.266464      0.450906    0.436089    0.465723    0.455159
    67.600      0.016169    0.013383    0.018955    0.019292      0.032415    0.028322    0.036508    0.032554      0.065310    0.060181    0.070439    0.072343      0.128247    0.121092    0.135402    0.135643      0.254390    0.243378    0.265401    0.266464      0.450233    0.435065    0.465400    0.455159
    67.800      0.015808    0.013032    0.018583    0.019292      0.032304    0.028160    0.036449    0.032554      0.064559    0.059342    0.069775    0.072343      0.127500    0.120405    0.134596    0.135643      0.253281    0.242011    0.264551    0.266464      0.449531    0.434055    0.465007    0.455159
    68.000      0.015473    0.012713    0.018233    0.012505      0.032224    0.028039    0.036408    0.031831      0.063870    0.058567    0.069173    0.057978      0.126833    0.119799    0.133867    0.121071      0.252271    0.240780    0.263761    0.245553      0.448806    0.433080    0.464532    0.439381
    68.200      0.015169    0.012431    0.017908    0.012505      0.032172    0.027960    0.036384    0.031831      0.063248    0.057868    0.068629    0.057978      0.126238    0.119265    0.133210    0.121071      0.251352    0.239688    0.263016    0.245553      0.448035    0.432130    0.463940    0.439381
    68.400      0.014893    0.012180    0.017606    0.012505      0.032134    0.027907    0.036360    0.031831      0.062679    0.057233    0.068124    0.057978      0.125694    0.118783    0.132605    0.121071      0.250491    0.238712    0.262271    0.245553      0.447175    0.431173    0.463178    0.439381
    68.600      0.014637    0.011951    0.017323    0.012505      0.032094    0.027867    0.036320    0.031831      0.062154    0.056658    0.067651    0.057978      0.125198    0.118351    0.132045    0.121071      0.249683    0.237858    0.261507    0.245553      0.446209    0.430203    0.462215    0.439381
    68.800      0.014394    0.011738    0.017050    0.012505      0.032039    0.027826    0.036251    0.031831      0.061672    0.056138    0.067206    0.057978      0.124750    0.117971    0.131529    0.121071      0.248934    0.237148    0.260720    0.245553      0.445146    0.429240    0.461052    0.439381
    69.000      0.014158    0.011532    0.016783    0.012505      0.031959    0.027773    0.036145    0.031831      0.061232    0.055675    0.066789    0.057978      0.124353    0.117651    0.131056    0.121071      0.248254    0.236594    0.259914    0.245553      0.444002    0.428302    0.459702    0.439381
    69.200      0.013924    0.011330    0.016518    0.012505      0.031851    0.027702    0.036000    0.031831      0.060840    0.055274    0.066406    0.057978      0.124017    0.117402    0.130632    0.121071      0.247641    0.236187    0.259096    0.245553      0.442777    0.427382    0.458171    0.439381
    69.400      0.013694    0.011132    0.016255    0.012505      0.031715    0.027611    0.035819    0.031831      0.060498    0.054937    0.066058    0.057978      0.123741    0.117223    0.130259    0.121071      0.247081    0.235904    0.258258    0.245553      0.441438    0.426443    0.456433    0.439381
    69.600      0.013464    0.010935    0.015993    0.012505      0.031543    0.027492    0.035594    0.031831      0.060198    0.054655    0.065741    0.057978      0.123525    0.117110    0.129941    0.121071      0.246551    0.235712    0.257391    0.245553      0.439970    0.425457    0.454483    0.439381
    69.800      0.013241    0.010746    0.015735    0.012505      0.031338    0.027348    0.035328    0.031831      0.059936    0.054422    0.065450    0.057978      0.123372    0.117058    0.129685    0.121071      0.246041    0.235588    0.256493    0.245553      0.438370    0.424407    0.452333    0.439381
    70.000      0.013023    0.010566    0.015481    0.012505      0.031096    0.027176    0.035017    0.031831      0.059701    0.054228    0.065173    0.057978      0.123272    0.117058    0.129486    0.121071      0.245531    0.235503    0.255559    0.245553      0.436637    0.423275    0.449998    0.439381
    70.200      0.012808    0.010391    0.015225    0.012505      0.030812    0.026971    0.034654    0.031831      0.059481    0.054062    0.064900    0.057978      0.123212    0.117096    0.129328    0.121071      0.245011    0.235429    0.254593    0.245553      0.434797    0.422072    0.447522    0.439381
    70.400      0.012593    0.010217    0.014969    0.012505      0.030486    0.026733    0.034239    0.031831      0.059272    0.053919    0.064625    0.057978      0.123190    0.117171    0.129209    0.121071      0.244487    0.235357    0.253618    0.245553      0.432900    0.420824    0.444975    0.439381
    70.600      0.012380    0.010046    0.014715    0.012505      0.030120    0.026465    0.033776    0.031831      0.059073    0.053799    0.064347    0.057978      0.123205    0.117280    0.129129    0.121071      0.243962    0.235270    0.252654    0.245553      0.430993    0.419553    0.442433    0.439381
    70.800      0.012179    0.009886    0.014472    0.012505      0.029727    0.026176    0.033277    0.031831      0.058889    0.053707    0.064071    0.057978      0.123257    0.117425    0.129089    0.121071      0.243441    0.235155    0.251728    0.245553      0.429141    0.418288    0.439994    0.439381
    71.000      0.011997    0.009745    0.014250    0.012505      0.029316    0.025877    0.032755    0.031831      0.058721    0.053644    0.063798    0.057978      0.123342    0.117600    0.129084    0.121071      0.242913    0.234981    0.250846    0.245553      0.427370    0.417024    0.437715    0.439381
    71.200      0.011838    0.009623    0.014053    0.012505      0.028892    0.025568    0.032216    0.031831      0.058561    0.053601    0.063521    0.057978      0.123445    0.117789    0.129101    0.121071      0.242348    0.234708    0.249987    0.245553      0.425673    0.415727    0.435618    0.439381
    71.400      0.011699    0.009518    0.013881    0.012505      0.028455    0.025246    0.031663    0.031831      0.058399    0.053561    0.063236    0.057978      0.123536    0.117960    0.129111    0.121071      0.241709    0.234295    0.249124    0.245553      0.424030    0.414353    0.433707    0.439381
    71.600      0.011582    0.009430    0.013734    0.012505      0.028011    0.024913    0.031108    0.031831      0.058232    0.053517    0.062947    0.057978      0.123601    0.118096    0.129106    0.121071      0.240989    0.233727    0.248251    0.245553      0.422439    0.412879    0.431999    0.439381
    71.800      0.011487    0.009361    0.013614    0.012505      0.027567    0.024573    0.030560    0.031831      0.058062    0.053463    0.062661    0.057978      0.123636    0.118190    0.129081    0.121071      0.240190    0.233009    0.247370    0.245553      0.420901    0.411303    0.430500    0.439381
    72.000      0.011417    0.009314    0.013520    0.010216      0.027129    0.024231    0.030028    0.021507      0.057894    0.053399    0.062390    0.053769      0.123641    0.118240    0.129042    0.120442      0.239323    0.232156    0.246490    0.222064      0.419426    0.409640    0.429213    0.407028
    72.200      0.011373    0.009293    0.013452    0.010216      0.026710    0.023893    0.029526    0.021507      0.057743    0.053332    0.062154    0.053769      0.123633    0.118258    0.129008    0.120442      0.238411    0.231197    0.245625    0.222064      0.418029    0.407924    0.428135    0.407028
    72.400      0.011351    0.009296    0.013405    0.010216      0.026316    0.023566    0.029065    0.021507      0.057614    0.053266    0.061963    0.053769      0.123624    0.118255    0.128992    0.120442      0.237460    0.230149    0.244772    0.222064      0.416704    0.406174    0.427233    0.407028
    72.600      0.011346    0.009321    0.013371    0.010216      0.025953    0.023255    0.028652    0.021507      0.057515    0.053205    0.061825    0.053769      0.123617    0.118237    0.128998    0.120442      0.236471    0.229019    0.243923    0.222064      0.415429    0.404405    0.426454    0.407028
    72.800      0.011352    0.009360    0.013345    0.010216      0.025623    0.022959    0.028287    0.021507      0.057441    0.053148    0.061733    0.053769      0.123611    0.118201    0.129021    0.120442      0.235439    0.227812    0.243065    0.222064      0.414193    0.402633    0.425752    0.407028
    73.000      0.011360    0.009403    0.013317    0.010216      0.025324    0.022678    0.027970    0.021507      0.057384    0.053089    0.061680    0.053769      0.123590    0.118136    0.129045    0.120442      0.234361    0.226538    0.242183    0.222064      0.412999    0.400897    0.425101    0.407028
    73.200      0.011364    0.009446    0.013283    0.010216      0.025060    0.022418    0.027703    0.021507      0.057346    0.053029    0.061663    0.053769      0.123549    0.118036    0.129062    0.120442      0.233251    0.225224    0.241279    0.222064      0.411871    0.399246    0.424497    0.407028
    73.400      0.011366    0.009487    0.013244    0.010216      0.024837    0.022186    0.027488    0.021507      0.057331    0.052977    0.061685    0.053769      0.123505    0.117928    0.129082    0.120442      0.232143    0.223912    0.240374    0.222064      0.410842    0.397732    0.423952    0.407028
    73.600      0.011367    0.009530    0.013204    0.010216      0.024663    0.021998    0.027327    0.021507      0.057356    0.052958    0.061755    0.053769      0.123488    0.117846    0.129130    0.120442      0.231071    0.222652    0.239491    0.222064      0.409940    0.396401    0.423478    0.407028
    73.800      0.011368    0.009572    0.013164    0.010216      0.024534    0.021853    0.027215    0.021507      0.057433    0.052990    0.061876    0.053769      0.123520    0.117819    0.129221    0.120442      0.230075    0.221494    0.238656    0.222064      0.409195    0.395297    0.423093    0.407028
    74.000      0.011368    0.009613    0.013123    0.010216      0.024447    0.021750    0.027145    0.021507      0.057563    0.053081    0.062045    0.053769      0.123609    0.117855    0.129362    0.120442      0.229165    0.220456    0.237874    0.222064      0.408614    0.394431    0.422797    0.407028
    74.200      0.011372    0.009656    0.013087    0.010216      0.024405    0.021693    0.027117    0.021507      0.057755    0.053246    0.062264    0.053769      0.123767    0.117970    0.129565    0.120442      0.228352    0.219556    0.237149    0.222064      0.408205    0.393818    0.422593    0.407028
    74.400      0.011382    0.009702    0.013062    0.010216      0.024407    0.021682    0.027132    0.021507      0.058007    0.053486    0.062527    0.053769      0.123987    0.118154    0.129820    0.120442      0.227634    0.218794    0.236474    0.222064      0.407965    0.393457    0.422472    0.407028
    74.600      0.011400    0.009752    0.013049    0.010216      0.024454    0.021717    0.027190    0.021507      0.058308    0.053794    0.062822    0.053769      0.124256    0.118397    0.130115    0.120442      0.226997    0.218159    0.235836    0.222064      0.407874    0.393331    0.422418    0.407028
    74.800      0.011427    0.009806    0.013047    0.010216      0.024539    0.021796    0.027283    0.021507      0.058649    0.054161    0.063137    0.053769      0.124570    0.118692    0.130449    0.120442      0.226452    0.217661    0.235243    0.222064      0.407911    0.393413    0.422409    0.407028
    75.000      0.011464    0.009867    0.013061    0.010216      0.024660    0.021917    0.027404    0.021507      0.059021    0.054579    0.063463    0.053769      0.124927    0.119037    0.130818    0.120442      0.226013    0.217314    0.234712    0.222064      0.408057    0.393683    0.422431    0.407028
    75.200      0.011511    0.009932    0.013089    0.010216      0.024810    0.022071    0.027548    0.021507      0.059413    0.055036    0.063789    0.053769      0.125320    0.119425    0.131216    0.120442      0.225691    0.217126    0.234256    0.222064      0.408293    0.394117    0.422470    0.407028
    75.400      0.011564    0.010000    0.013128    0.010216      0.024978    0.022250    0.027707    0.021507      0.059806    0.055509    0.064102    0.053769      0.125729    0.119836    0.131622    0.120442      0.225491    0.217096    0.233885    0.222064      0.408610    0.394692    0.422527    0.407028
    75.600      0.011626    0.010073    0.013179    0.010216      0.025155    0.022441    0.027869    0.021507      0.060184    0.055980    0.064387    0.053769      0.126137    0.120253    0.132021    0.120442      0.225413    0.217216    0.233610    0.222064      0.409017    0.395405    0.422630    0.407028
    75.800      0.011692    0.010147    0.013236    0.010216      0.025326    0.022629    0.028023    0.021507      0.060527    0.056426    0.064627    0.053769      0.126531    0.120669    0.132394    0.120442      0.225451    0.217473    0.233429    0.222064      0.409533    0.396256    0.422810    0.407028
    76.000      0.011756    0.010219    0.013293    0.012243      0.025481    0.022802    0.028159    0.027546      0.060822    0.056832    0.064812    0.065804      0.126904    0.121081    0.132726    0.133649      0.225592    0.217850    0.233334    0.235162      0.410150    0.397228    0.423072    0.415231
    76.200      0.011813    0.010284    0.013341    0.012243      0.025612    0.022950    0.028274    0.027546      0.061064    0.057187    0.064941    0.065804      0.127242    0.121479    0.133004    0.133649      0.225825    0.218332    0.233318    0.235162      0.410858    0.398300    0.423416    0.415231
    76.400      0.011862    0.010344    0.013379    0.012243      0.025723    0.023075    0.028371    0.027546      0.061257    0.057491    0.065022    0.065804      0.127547    0.121863    0.133231    0.133649      0.226165    0.218930    0.233399    0.235162      0.411679    0.399482    0.423876    0.415231
    76.600      0.011902    0.010399    0.013405    0.012243      0.025808    0.023171    0.028445    0.027546      0.061396    0.057737    0.065055    0.065804      0.127817    0.122223    0.133410    0.133649      0.226616    0.219645    0.233588    0.235162      0.412617    0.400766    0.424468    0.415231
    76.800      0.011930    0.010444    0.013417    0.012243      0.025866    0.023236    0.028496    0.027546      0.061479    0.057914    0.065043    0.065804      0.128035    0.122536    0.133534    0.133649      0.227163    0.220450    0.233875    0.235162      0.413658    0.402125    0.425190    0.415231
    77.000      0.011947    0.010477    0.013417    0.012243      0.025898    0.023268    0.028529    0.027546      0.061510    0.058020    0.064999    0.065804      0.128192    0.122786    0.133598    0.133649      0.227777    0.221310    0.234243    0.235162      0.414781    0.403530    0.426032    0.415231
    77.200      0.011951    0.010497    0.013406    0.012243      0.025906    0.023266    0.028545    0.027546      0.061492    0.058054    0.064930    0.065804      0.128283    0.122966    0.133599    0.133649      0.228441    0.222200    0.234681    0.235162      0.415981    0.404972    0.426990    0.415231
    77.400      0.011945    0.010501    0.013389    0.012243      0.025889    0.023232    0.028546    0.027546      0.061432    0.058022    0.064842    0.065804      0.128312    0.123081    0.133542    0.133649      0.229154    0.223110    0.235197    0.235162      0.417270    0.406462    0.428078    0.415231
    77.600      0.011934    0.010494    0.013374    0.012243      0.025852    0.023171    0.028533    0.027546      0.061342    0.057939    0.064745    0.065804      0.128284    0.123135    0.133432    0.133649      0.229915    0.224034    0.235796    0.235162      0.418650    0.408005    0.429295    0.415231
    77.800      0.011920    0.010476    0.013363    0.012243      0.025796    0.023086    0.028506    0.027546      0.061229    0.057817    0.064641    0.065804      0.128198    0.123125    0.133270    0.133649      0.230717    0.224958    0.236476    0.235162      0.420106    0.409591    0.430620    0.415231
    78.000      0.011904    0.010447    0.013361    0.012243      0.025719    0.022977    0.028461    0.027546      0.061092    0.057661    0.064522    0.065804      0.128042    0.123039    0.133045    0.133649      0.231528    0.225847    0.237210    0.235162      0.421616    0.411206    0.432027    0.415231
    78.200      0.011887    0.010406    0.013368    0.012243      0.025626    0.022852    0.028401    0.027546      0.060940    0.057487    0.064393    0.065804      0.127814    0.122874    0.132754    0.133649      0.232318    0.226667    0.237968    0.235162      0.423162    0.412839    0.433485    0.415231
    78.400      0.011867    0.010352    0.013382    0.012243      0.025521    0.022715    0.028327    0.027546      0.060786    0.057310    0.064263    0.065804      0.127521    0.122635    0.132407    0.133649      0.233067    0.227401    0.238732    0.235162      0.424724    0.414478    0.434970    0.415231
    78.600      0.011842    0.010285    0.013399    0.012243      0.025404    0.022569    0.028239    0.027546      0.060633    0.057137    0.064129    0.065804      0.127159    0.122315    0.132003    0.133649      0.233740    0.228020    0.239460    0.235162      0.426266    0.416092    0.436441    0.415231
    78.800      0.011813    0.010207    0.013419    0.012243      0.025283    0.022423    0.028143    0.027546      0.060489    0.056979    0.063999    0.065804      0.126739    0.121921    0.131556    0.133649      0.234332    0.228522    0.240141    0.235162      0.427778    0.417671    0.437885    0.415231
    79.000      0.011777    0.010118    0.013436    0.012243      0.025161    0.022280    0.028041    0.027546      0.060361    0.056844    0.063879    0.065804      0.126264    0.121454    0.131074    0.133649      0.234832    0.228910    0.240754    0.235162      0.429238    0.419192    0.439285    0.415231
    79.200      0.011734    0.010020    0.013449    0.012243      0.025044    0.022150    0.027939    0.027546      0.060254    0.056734    0.063774    0.065804      0.125733    0.120915    0.130551    0.133649      0.235229    0.229179    0.241280    0.235162      0.430622    0.420627    0.440618    0.415231
    79.400      0.011690    0.009920    0.013459    0.012243      0.024942    0.022042    0.027843    0.027546      0.060175    0.056653    0.063697    0.065804      0.125149    0.120311    0.129988    0.133649      0.235508    0.229320    0.241695    0.235162      0.431898    0.421944    0.441853    0.415231
    79.600      0.011645    0.009823    0.013468    0.012243      0.024861    0.021964    0.027758    0.027546      0.060131    0.056604    0.063658    0.065804      0.124533    0.119663    0.129402    0.133649      0.235671    0.229347    0.241995    0.235162      0.433050    0.423127    0.442973    0.415231
    79.800      0.011602    0.009731    0.013473    0.012243      0.024803    0.021921    0.027686    0.027546      0.060121    0.056585    0.063657    0.065804      0.123900    0.118994    0.128806    0.133649      0.235723    0.229273    0.242173    0.235162      0.434082    0.424180    0.443983    0.415231
    80.000      0.011561    0.009647    0.013476    0.010190      0.024773    0.021917    0.027629    0.026202      0.060141    0.056591    0.063691    0.063080      0.123266    0.118324    0.128208    0.114514      0.235681    0.229126    0.242236    0.231454      0.434994    0.425107    0.444881    0.438161
    80.200      0.011523    0.009573    0.013473    0.010190      0.024770    0.021951    0.027590    0.026202      0.060184    0.056614    0.063754    0.063080      0.122638    0.117664    0.127613    0.114514      0.235553    0.228921    0.242186    0.231454      0.435772    0.425892    0.445652    0.438161
    80.400      0.011482    0.009505    0.013458    0.010190      0.024792    0.022019    0.027566    0.026202      0.060250    0.056651    0.063848    0.063080      0.122028    0.117026    0.127029    0.114514      0.235355    0.228672    0.242037    0.231454      0.436408    0.426525    0.446292    0.438161
    80.600      0.011435    0.009440    0.013429    0.010190      0.024838    0.022119    0.027557    0.026202      0.060342    0.056707    0.063978    0.063080      0.121451    0.116423    0.126479    0.114514      0.235104    0.228397    0.241812    0.231454      0.436887    0.426983    0.446790    0.438161
    80.800      0.011381    0.009377    0.013386    0.010190      0.024906    0.022247    0.027565    0.026202      0.060465    0.056783    0.064146    0.063080      0.120928    0.115872    0.125984    0.114514      0.234836    0.228121    0.241552    0.231454      0.437218    0.427272    0.447165    0.438161
    81.000      0.011324    0.009317    0.013331    0.010190      0.024998    0.022402    0.027593    0.026202      0.060620    0.056885    0.064355    0.063080      0.120480    0.115391    0.125569    0.114514      0.234591    0.227879    0.241303    0.231454      0.437438    0.427414    0.447462    0.438161
    81.200      0.011265    0.009263    0.013266    0.010190      0.025114    0.022585    0.027643    0.026202      0.060802    0.057009    0.064595    0.063080      0.120115    0.114986    0.125244    0.114514      0.234391    0.227689    0.241094    0.231454      0.437575    0.427430    0.447720    0.438161
    81.400      0.011208    0.009218    0.013198    0.010190      0.025255    0.022792    0.027719    0.026202      0.061004    0.057149    0.064860    0.063080      0.119837    0.114659    0.125015    0.114514      0.234250    0.227561    0.240939    0.231454      0.437647    0.427333    0.447961    0.438161
    81.600      0.011158    0.009183    0.013133    0.010190      0.025422    0.023019    0.027824    0.026202      0.061222    0.057299    0.065144    0.063080      0.119645    0.114407    0.124883    0.114514      0.234175    0.227500    0.240850    0.231454      0.437670    0.427147    0.448194    0.438161
    81.800      0.011117    0.009160    0.013073    0.010190      0.025611    0.023259    0.027962    0.026202      0.061448    0.057453    0.065443    0.063080      0.119543    0.114232    0.124854    0.114514      0.234179    0.227518    0.240840    0.231454      0.437666    0.426906    0.448426    0.438161
    82.000      0.011085    0.009148    0.013022    0.010190      0.025818    0.023505    0.028132    0.026202      0.061676    0.057606    0.065745    0.063080      0.119531    0.114132    0.124929    0.114514      0.234269    0.227622    0.240915    0.231454      0.437656    0.426643    0.448669    0.438161
    82.200      0.011064    0.009145    0.012982    0.010190      0.026037    0.023748    0.028327    0.026202      0.061894    0.057752    0.066036    0.063080      0.119611    0.114114    0.125107    0.114514      0.234442    0.227814    0.241070    0.231454      0.437653    0.426374    0.448932    0.438161
    82.400      0.011053    0.009152    0.012955    0.010190      0.026260    0.023981    0.028538    0.026202      0.062092    0.057883    0.066301    0.063080      0.119781    0.114183    0.125379    0.114514      0.234697    0.228092    0.241301    0.231454      0.437656    0.426098    0.449215    0.438161
    82.600      0.011055    0.009166    0.012943    0.010190      0.026478    0.024198    0.028759    0.026202      0.062260    0.057991    0.066530    0.063080      0.120035    0.114342    0.125728    0.114514      0.235023    0.228450    0.241596    0.231454      0.437676    0.425831    0.449521    0.438161
    82.800      0.011068    0.009189    0.012948    0.010190      0.026689    0.024397    0.028981    0.026202      0.062391    0.058071    0.066712    0.063080      0.120364    0.114587    0.126141    0.114514      0.235397    0.228867    0.241927    0.231454      0.437711    0.425577    0.449845    0.438161
    83.000      0.011097    0.009221    0.012973    0.010190      0.026888    0.024578    0.029198    0.026202      0.062473    0.058112    0.066835    0.063080      0.120747    0.114900    0.126594    0.114514      0.235783    0.229305    0.242262    0.231454      0.437731    0.425306    0.450155    0.438161
    83.200      0.011143    0.009265    0.013021    0.010190      0.027074    0.024741    0.029406    0.026202      0.062496    0.058104    0.066887    0.063080      0.121167    0.115266    0.127067    0.114514      0.236161    0.229742    0.242580    0.231454      0.437719    0.425014    0.450425    0.438161
    83.400      0.011206    0.009320    0.013091    0.010190      0.027240    0.024884    0.029596    0.026202      0.062447    0.058035    0.066860    0.063080      0.121606    0.115670    0.127541    0.114514      0.236503    0.230150    0.242857    0.231454      0.437664    0.424699    0.450628    0.438161
    83.600      0.011285    0.009387    0.013184    0.010190      0.027383    0.025004    0.029761    0.026202      0.062312    0.057888    0.066737    0.063080      0.122037    0.116090    0.127985    0.114514      0.236772    0.230488    0.243057    0.231454      0.437543    0.424346    0.450739    0.438161
    83.800      0.011385    0.009470    0.013300    0.010190      0.027505    0.025105    0.029904    0.026202      0.062091    0.057665    0.066518    0.063080      0.122451    0.116517    0.128384    0.114514      0.236958    0.230741    0.243174    0.231454      0.437352    0.423954    0.450750    0.438161
    84.000      0.011500    0.009566    0.013433    0.013880      0.027606    0.025187    0.030026    0.026834      0.061787    0.057365    0.066208    0.053206      0.122848    0.116954    0.128742    0.128157      0.237061    0.230903    0.243220    0.239658      0.437092    0.423524    0.450661    0.438601
    84.200      0.011625    0.009671    0.013579    0.013880      0.027689    0.025251    0.030126    0.026834      0.061406    0.056998    0.065815    0.053206      0.123239    0.117405    0.129072    0.128157      0.237093    0.230976    0.243210    0.239658      0.436780    0.423072    0.450489    0.438601
    84.400      0.011761    0.009786    0.013736    0.013880      0.027757    0.025304    0.030211    0.026834      0.060967    0.056577    0.065357    0.053206      0.123631    0.117873    0.129388    0.128157      0.237065    0.230965    0.243165    0.239658      0.436431    0.422613    0.450249    0.438601
    84.600      0.011907    0.009911    0.013902    0.013880      0.027813    0.025348    0.030279    0.026834      0.060489    0.056122    0.064857    0.053206      0.124029    0.118360    0.129697    0.128157      0.236988    0.230873    0.243104    0.239658      0.436074    0.422180    0.449968    0.438601
    84.800      0.012060    0.010048    0.014073    0.013880      0.027858    0.025386    0.030331    0.026834      0.059988    0.055647    0.064329    0.053206      0.124424    0.118851    0.129997    0.128157      0.236867    0.230702    0.243032    0.239658      0.435755    0.421823    0.449686    0.438601
    85.000      0.012222    0.010197    0.014246    0.013880      0.027895    0.025422    0.030368    0.026834      0.059480    0.055168    0.063791    0.053206      0.124811    0.119336    0.130285    0.128157      0.236709    0.230464    0.242954    0.239658      0.435509    0.421587    0.449431    0.438601
    85.200      0.012390    0.010360    0.014420    0.013880      0.027926    0.025456    0.030395    0.026834      0.058980    0.054702    0.063259    0.053206      0.125181    0.119803    0.130558    0.128157      0.236515    0.230167    0.242863    0.239658      0.435336    0.421469    0.449203    0.438601
    85.400      0.012566    0.010537    0.014595    0.013880      0.027954    0.025489    0.030419    0.026834      0.058506    0.054261    0.062752    0.053206      0.125536    0.120248    0.130823    0.128157      0.236302    0.229833    0.242771    0.239658      0.435248    0.421475    0.449021    0.438601
    85.600      0.012750    0.010728    0.014772    0.013880      0.027986    0.025523    0.030448    0.026834      0.058074    0.053858    0.062290    0.053206      0.125881    0.120671    0.131092    0.128157      0.236088    0.229488    0.242689    0.239658      0.435258    0.421615    0.448900    0.438601
    85.800      0.012945    0.010935    0.014954    0.013880      0.028023    0.025559    0.030488    0.026834      0.057693    0.053504    0.061883    0.053206      0.126219    0.121073    0.131365    0.128157      0.235882    0.229144    0.242621    0.239658      0.435370    0.421894    0.448846    0.438601
    86.000      0.013147    0.011154    0.015139    0.013880      0.028065    0.025592    0.030539    0.026834      0.057367    0.053201    0.061532    0.053206      0.126550    0.121454    0.131645    0.128157      0.235682    0.228804    0.242559    0.239658      0.435569    0.422292    0.448847    0.438601
    86.200      0.013354    0.011384    0.015324    0.013880      0.028108    0.025619    0.030598    0.026834      0.057099    0.052956    0.061242    0.053206      0.126882    0.121820    0.131943    0.128157      0.235489    0.228478    0.242501    0.239658      0.435831    0.422780    0.448883    0.438601
    86.400      0.013566    0.011621    0.015511    0.013880      0.028153    0.025639    0.030668    0.026834      0.056895    0.052772    0.061019    0.053206      0.127210    0.122169    0.132252    0.128157      0.235305    0.228169    0.242441    0.239658      0.436151    0.423340    0.448961    0.438601
    86.600      0.013782    0.011865    0.015700    0.013880      0.028201    0.025652    0.030749    0.026834      0.056765    0.052661    0.060870    0.053206      0.127530    0.122496    0.132563    0.128157      0.235126    0.227876    0.242376    0.239658      0.436519    0.423952    0.449087    0.438601
    86.800      0.014000    0.012110    0.015890    0.013880      0.028252    0.025661    0.030842    0.026834      0.056717    0.052630    0.060805    0.053206      0.127849    0.122814    0.132885    0.128157      0.234964    0.227606    0.242322    0.239658      0.436936    0.424606    0.449267    0.438601
    87.000      0.014221    0.012358    0.016083    0.013880      0.028315    0.025674    0.030955    0.026834      0.056761    0.052688    0.060834    0.053206      0.128176    0.123132    0.133221    0.128157      0.234829    0.227367    0.242291    0.239658      0.437393    0.425291    0.449495    0.438601
    87.200      0.014445    0.012609    0.016282    0.013880      0.028397    0.025700    0.031094    0.026834      0.056902    0.052841    0.060964    0.053206      0.128512    0.123455    0.133569    0.128157      0.234728    0.227166    0.242291    0.239658      0.437890    0.426002    0.449778    0.438601
    87.400      0.014671    0.012858    0.016484    0.013880      0.028503    0.025745    0.031261    0.026834      0.057136    0.053084    0.061189    0.053206      0.128853    0.123783    0.133924    0.128157      0.234665    0.227002    0.242329    0.239658      0.438424    0.426727    0.450121    0.438601
    87.600      0.014893    0.013101    0.016685    0.013880      0.028635    0.025813    0.031457    0.026834      0.057459    0.053412    0.061507    0.053206      0.129202    0.124115    0.134288    0.128157      0.234645    0.226875    0.242414    0.239658      0.438996    0.427458    0.450533    0.438601
    87.800      0.015109    0.013334    0.016884    0.013880      0.028793    0.025906    0.031679    0.026834      0.057860    0.053814    0.061905    0.053206      0.129547    0.124444    0.134650    0.128157      0.234656    0.226776    0.242536    0.239658      0.439574    0.428166    0.450981    0.438601
    88.000      0.015317    0.013556    0.017079    0.017242      0.028974    0.026025    0.031923    0.031831      0.058323    0.054276    0.062369    0.066757      0.129888    0.124768    0.135008    0.133955      0.234715    0.226720    0.242711    0.241385      0.440155    0.428852    0.451458    0.452265
    88.200      0.015518    0.013766    0.017270    0.017242      0.029176    0.026170    0.032182    0.031831      0.058832    0.054783    0.062881    0.066757      0.130217    0.125083    0.135351    0.133955      0.234837    0.226727    0.242948    0.241385      0.440745    0.429532    0.451957    0.452265
    88.400      0.015711    0.013965    0.017457    0.017242      0.029399    0.026342    0.032456    0.031831      0.059377    0.055327    0.063426    0.066757      0.130530    0.125388    0.135672    0.133955      0.235028    0.226813    0.243243    0.241385      0.441346    0.430222    0.452470    0.452265
    88.600      0.015893    0.014148    0.017638    0.017242      0.029642    0.026543    0.032741    0.031831      0.059944    0.055898    0.063990    0.066757      0.130825    0.125678    0.135971    0.133955      0.235288    0.226985    0.243591    0.241385      0.441952    0.430915    0.452989    0.452265
    88.800      0.016060    0.014312    0.017809    0.017242      0.029898    0.026766    0.033030    0.031831      0.060525    0.056487    0.064562    0.066757      0.131100    0.125951    0.136249    0.133955      0.235629    0.227257    0.244001    0.241385      0.442570    0.431618    0.453523    0.452265
    89.000      0.016209    0.014451    0.017967    0.017242      0.030159    0.027003    0.033314    0.031831      0.061111    0.057090    0.065133    0.066757      0.131365    0.126211    0.136519    0.133955      0.236080    0.227659    0.244501    0.241385      0.443232    0.432364    0.454099    0.452265
    89.200      0.016330    0.014557    0.018103    0.017242      0.030412    0.027242    0.033582    0.031831      0.061695    0.057699    0.065691    0.066757      0.131629    0.126466    0.136791    0.133955      0.236657    0.228205    0.245109    0.241385      0.443960    0.433179    0.454740    0.452265
    89.400      0.016418    0.014626    0.018209    0.017242      0.030648    0.027475    0.033821    0.031831      0.062262    0.058304    0.066221    0.066757      0.131881    0.126702    0.137059    0.133955      0.237359    0.228891    0.245827    0.241385      0.444739    0.434044    0.455434    0.452265
    89.600      0.016469    0.014657    0.018280    0.017242      0.030861    0.027699    0.034024    0.031831      0.062806    0.058896    0.066716    0.066757      0.132114    0.126907    0.137322    0.133955      0.238182    0.229708    0.246655    0.241385      0.445549    0.434935    0.456162    0.452265
    89.800      0.016482    0.014651    0.018314    0.017242      0.031050    0.027909    0.034190    0.031831      0.063316    0.059464    0.067168    0.066757      0.132327    0.127073    0.137580    0.133955      0.239108    0.230639    0.247576    0.241385      0.446357    0.435821    0.456892    0.452265
    90.000      0.016458    0.014607    0.018310    0.017242      0.031210    0.028104    0.034316    0.031831      0.063785    0.059999    0.067571    0.066757      0.132517    0.127196    0.137837    0.133955      0.240118    0.231663    0.248572    0.241385      0.447150    0.436690    0.457610    0.452265
    90.200      0.016399    0.014530    0.018269    0.017242      0.031342    0.028283    0.034401    0.031831      0.064200    0.060490    0.067910    0.066757      0.132684    0.127271    0.138097    0.133955      0.241190    0.232755    0.249624    0.241385      0.447927    0.437542    0.458313    0.452265
    90.400      0.016305    0.014421    0.018188    0.017242      0.031444    0.028442    0.034446    0.031831      0.064551    0.060927    0.068175    0.066757      0.132824    0.127294    0.138354    0.133955      0.242297    0.233884    0.250710    0.241385      0.448696    0.438384    0.459007    0.452265
    90.600      0.016173    0.014280    0.018066    0.017242      0.031514    0.028578    0.034450    0.031831      0.064831    0.061302    0.068361    0.066757      0.132928    0.127263    0.138593    0.133955      0.243408    0.235014    0.251801    0.241385      0.449439    0.439203    0.459675    0.452265
    90.800      0.016004    0.014107    0.017901    0.017242      0.031549    0.028686    0.034412    0.031831      0.065044    0.061616    0.068471    0.066757      0.132992    0.127179    0.138806    0.133955      0.244499    0.236122    0.252876    0.241385      0.450133    0.439978    0.460289    0.452265
    91.000      0.015797    0.013901    0.017692    0.017242      0.031549    0.028765    0.034333    0.031831      0.065189    0.061870    0.068509    0.066757      0.133016    0.127050    0.138982    0.133955      0.245547    0.237183    0.253911    0.241385      0.450747    0.440682    0.460813    0.452265
    91.200      0.015554    0.013667    0.017441    0.017242      0.031518    0.028818    0.034218    0.031831      0.065275    0.062066    0.068485    0.066757      0.133014    0.126898    0.139130    0.133955      0.246547    0.238191    0.254903    0.241385      0.451278    0.441315    0.461240    0.452265
    91.400      0.015280    0.013408    0.017153    0.017242      0.031463    0.028848    0.034078    0.031831      0.065308    0.062209    0.068407    0.066757      0.133010    0.126752    0.139268    0.133955      0.247500    0.239151    0.255850    0.241385      0.451746    0.441902    0.461590    0.452265
    91.600      0.014981    0.013129    0.016833    0.017242      0.031388    0.028858    0.033918    0.031831      0.065288    0.062295    0.068281    0.066757      0.133007    0.126621    0.139393    0.133955      0.248393    0.240053    0.256733    0.241385      0.452155    0.442440    0.461871    0.452265
    91.800      0.014659    0.012832    0.016486    0.017242      0.031297    0.028848    0.033746    0.031831      0.065220    0.062322    0.068117    0.066757      0.133003    0.126502    0.139503    0.133955      0.249217    0.240891    0.257543    0.241385      0.452498    0.442916    0.462081    0.452265
    92.000      0.014320    0.012521    0.016119    0.009736      0.031192    0.028819    0.033565    0.029207      0.065111    0.062296    0.067926    0.062646      0.132996    0.126394    0.139598    0.132911      0.249960    0.241658    0.258262    0.253124      0.452768    0.443323    0.462213    0.449528
    92.200      0.013972    0.012204    0.015740    0.009736      0.031077    0.028774    0.033380    0.029207      0.064973    0.062225    0.067721    0.062646      0.132994    0.126307    0.139681    0.132911      0.250621    0.242357    0.258885    0.253124      0.452984    0.443680    0.462288    0.449528
    92.400      0.013623    0.011887    0.015360    0.009736      0.030956    0.028714    0.033198    0.029207      0.064821    0.062127    0.067515    0.062646      0.133017    0.126264    0.139771    0.132911      0.251221    0.243009    0.259433    0.253124      0.453173    0.444011    0.462335    0.449528
    92.600      0.013285    0.011580    0.014989    0.009736      0.030835    0.028645    0.033024    0.029207      0.064671    0.062018    0.067324    0.062646      0.133082    0.126281    0.139883    0.132911      0.251790    0.243644    0.259937    0.253124      0.453353    0.444335    0.462371    0.449528
    92.800      0.012962    0.011289    0.014635    0.009736      0.030712    0.028565    0.032859    0.029207      0.064530    0.061907    0.067152    0.062646      0.133195    0.126365    0.140026    0.132911      0.252334    0.244266    0.260402    0.253124      0.453539    0.444671    0.462408    0.449528
    93.000      0.012657    0.011013    0.014301    0.009736      0.030590    0.028474    0.032705    0.029207      0.064405    0.061804    0.067007    0.062646      0.133363    0.126518    0.140208    0.132911      0.252855    0.244877    0.260832    0.253124      0.453738    0.445026    0.462450    0.449528
    93.200      0.012370    0.010752    0.013988    0.009736      0.030467    0.028371    0.032562    0.029207      0.064304    0.061714    0.066894    0.062646      0.133580    0.126734    0.140426    0.132911      0.253343    0.245469    0.261217    0.253124      0.453926    0.445377    0.462474    0.449528
    93.400      0.012105    0.010510    0.013699    0.009736      0.030340    0.028252    0.032428    0.029207      0.064229    0.061643    0.066814    0.062646      0.133834    0.126999    0.140669    0.132911      0.253794    0.246039    0.261549    0.253124      0.454090    0.445709    0.462470    0.449528
    93.600      0.011861    0.010289    0.013434    0.009736      0.030207    0.028112    0.032303    0.029207      0.064175    0.061588    0.066763    0.062646      0.134105    0.127292    0.140919    0.132911      0.254198    0.246582    0.261814    0.253124      0.454227    0.446013    0.462440    0.449528
    93.800      0.011646    0.010094    0.013198    0.009736      0.030069    0.027951    0.032188    0.029207      0.064144    0.061552    0.066735    0.062646      0.134373    0.127593    0.141154    0.132911      0.254543    0.247088    0.261999    0.253124      0.454320    0.446266    0.462375    0.449528
    94.000      0.011464    0.009934    0.012995    0.009736      0.029929    0.027773    0.032086    0.029207      0.064137    0.061543    0.066732    0.062646      0.134624    0.127886    0.141361    0.132911      0.254814    0.247545    0.262083    0.253124      0.454347    0.446438    0.462256    0.449528
    94.200      0.011321    0.009812    0.012830    0.009736      0.029787    0.027578    0.031995    0.029207      0.064157    0.061563    0.066751    0.062646      0.134853    0.128165    0.141540    0.132911      0.254997    0.247942    0.262053    0.253124      0.454284    0.446497    0.462071    0.449528
    94.400      0.011217    0.009733    0.012702    0.009736      0.029642    0.027369    0.031916    0.029207      0.064200    0.061612    0.066789    0.062646      0.135057    0.128425    0.141688    0.132911      0.255092    0.248272    0.261911    0.253124      0.454135    0.446434    0.461837    0.449528
    94.600      0.011154    0.009697    0.012611    0.009736      0.029496    0.027145    0.031846    0.029207      0.064262    0.061686    0.066838    0.062646      0.135231    0.128660    0.141802    0.132911      0.255094    0.248525    0.261663    0.253124      0.453891    0.446223    0.461558    0.449528
    94.800      0.011131    0.009702    0.012560    0.009736      0.029344    0.026905    0.031783    0.029207      0.064346    0.061788    0.066904    0.062646      0.135376    0.128869    0.141882    0.132911      0.254997    0.248682    0.261313    0.253124      0.453533    0.445837    0.461228    0.449528
    95.000      0.011146    0.009745    0.012547    0.009736      0.029187    0.026651    0.031724    0.029207      0.064453    0.061915    0.066990    0.062646      0.135488    0.129052    0.141924    0.132911      0.254799    0.248721    0.260877    0.253124      0.453050    0.445265    0.460835    0.449528
    95.200      0.011196    0.009821    0.012571    0.009736      0.029025    0.026383    0.031667    0.029207      0.064587    0.062068    0.067105    0.062646      0.135570    0.129211    0.141930    0.132911      0.254500    0.248627    0.260374    0.253124      0.452441    0.444511    0.460370    0.449528
    95.400      0.011276    0.009923    0.012630    0.009736      0.028857    0.026105    0.031609    0.029207      0.064748    0.062245    0.067251    0.062646      0.135620    0.129342    0.141898    0.132911      0.254104    0.248388    0.259820    0.253124      0.451703    0.443590    0.459817    0.449528
    95.600      0.011385    0.010046    0.012724    0.009736      0.028689    0.025825    0.031553    0.029207      0.064937    0.062444    0.067431    0.062646      0.135633    0.129444    0.141823    0.132911      0.253624    0.248010    0.259239    0.253124      0.450860    0.442537    0.459182    0.449528
    95.800      0.011519    0.010186    0.012852    0.009736      0.028524    0.025549    0.031498    0.029207      0.065156    0.062663    0.067649    0.062646      0.135612    0.129518    0.141706    0.132911      0.253084    0.247509    0.258659    0.253124      0.449950    0.441404    0.458496    0.449528
    96.000      0.011676    0.010338    0.013014    0.013398      0.028363    0.025281    0.031446    0.025578      0.065399    0.062895    0.067904    0.068209      0.135550    0.129554    0.141546    0.132358      0.252494    0.246895    0.258093    0.241574      0.448996    0.440219    0.457772    0.430774
    96.200      0.011849    0.010493    0.013205    0.013398      0.028210    0.025025    0.031395    0.025578      0.065657    0.063124    0.068190    0.068209      0.135441    0.129542    0.141341    0.132358      0.251852    0.246170    0.257535    0.241574      0.447992    0.438986    0.456997    0.430774
    96.400      0.012034    0.010647    0.013420    0.013398      0.028071    0.024790    0.031351    0.025578      0.065926    0.063342    0.068510    0.068209      0.135297    0.129487    0.141107    0.132358      0.251175    0.245358    0.256992    0.241574      0.446933    0.437708    0.456158    0.430774
    96.600      0.012226    0.010796    0.013655    0.013398      0.027952    0.024585    0.031319    0.025578      0.066203    0.063544    0.068862    0.068209      0.135121    0.129386    0.140857    0.132358      0.250474    0.244475    0.256473    0.241574      0.445816    0.436386    0.455246    0.430774
    96.800      0.012420    0.010938    0.013902    0.013398      0.027853    0.024409    0.031297    0.025578      0.066477    0.063719    0.069235    0.068209      0.134915    0.129235    0.140595    0.132358      0.249753    0.243529    0.255977    0.241574      0.444643    0.435026    0.454259    0.430774
    97.000      0.012611    0.011070    0.014152    0.013398      0.027773    0.024264    0.031283    0.025578      0.066738    0.063862    0.069614    0.068209      0.134682    0.129040    0.140324    0.132358      0.249022    0.242540    0.255504    0.241574      0.443413    0.433629    0.453197    0.430774
    97.200      0.012798    0.011194    0.014402    0.013398      0.027714    0.024152    0.031277    0.025578      0.066980    0.063973    0.069987    0.068209      0.134424    0.128804    0.140044    0.132358      0.248289    0.241531    0.255046    0.241574      0.442122    0.432190    0.452054    0.430774
    97.400      0.012978    0.011312    0.014645    0.013398      0.027677    0.024076    0.031277    0.025578      0.067196    0.064050    0.070342    0.068209      0.134147    0.128534    0.139760    0.132358      0.247559    0.240519    0.254599    0.241574      0.440776    0.430711    0.450841    0.430774
    97.600      0.013149    0.011424    0.014875    0.013398      0.027659    0.024037    0.031281    0.025578      0.067378    0.064091    0.070666    0.068209      0.133857    0.128238    0.139476    0.132358      0.246845    0.239520    0.254170    0.241574      0.439396    0.429200    0.449591    0.430774
    97.800      0.013310    0.011533    0.015088    0.013398      0.027663    0.024036    0.031290    0.025578      0.067526    0.064099    0.070953    0.068209      0.133564    0.127926    0.139201    0.132358      0.246158    0.238546    0.253769    0.241574      0.437999    0.427663    0.448335    0.430774
    98.000      0.013458    0.011636    0.015280    0.013398      0.027689    0.024074    0.031304    0.025578      0.067638    0.064076    0.071200    0.068209      0.133266    0.127603    0.138930    0.132358      0.245487    0.237593    0.253380    0.241574      0.436580    0.426092    0.447068    0.430774
    98.200      0.013591    0.011732    0.015449    0.013398      0.027734    0.024148    0.031321    0.025578      0.067714    0.064027    0.071402    0.068209      0.132968    0.127273    0.138663    0.132358      0.244834    0.236672    0.252995    0.241574      0.435152    0.424515    0.445789    0.430774
    98.400      0.013709    0.011823    0.015596    0.013398      0.027799    0.024255    0.031344    0.025578      0.067760    0.063959    0.071562    0.068209      0.132677    0.126947    0.138407    0.132358      0.244216    0.235807    0.252624    0.241574      0.433756    0.422984    0.444529    0.430774
    98.600      0.013817    0.011911    0.015722    0.013398      0.027885    0.024395    0.031376    0.025578      0.067780    0.063881    0.071679    0.068209      0.132398    0.126631    0.138165    0.132358      0.243639    0.235014    0.252265    0.241574      0.432420    0.421537    0.443304    0.430774
    98.800      0.013913    0.011997    0.015828    0.013398      0.027994    0.024566    0.031421    0.025578      0.067778    0.063802    0.071753    0.068209      0.132133    0.126331    0.137936    0.132358      0.243101    0.234290    0.251913    0.241574      0.431173    0.420204    0.442141    0.430774
    99.000      0.013998    0.012082    0.015914    0.013398      0.028127    0.024769    0.031486    0.025578      0.067760    0.063731    0.071790    0.068209      0.131887    0.126053    0.137722    0.132358      0.242605    0.233639    0.251571    0.241574      0.430045    0.419020    0.441071    0.430774
    99.200      0.014070    0.012161    0.015979    0.013398      0.028286    0.025000    0.031572    0.025578      0.067727    0.063666    0.071789    0.068209      0.131661    0.125802    0.137520    0.132358      0.242162    0.233073    0.251251    0.241574      0.429080    0.418025    0.440135    0.430774
    99.400      0.014127    0.012233    0.016021    0.013398      0.028464    0.025252    0.031676    0.025578      0.067677    0.063605    0.071749    0.068209      0.131455    0.125584    0.137327    0.132358      0.241772    0.232591    0.250952    0.241574      0.428309    0.417253    0.439365    0.430774
    99.600      0.014165    0.012290    0.016040    0.013398      0.028654    0.025514    0.031794    0.025578      0.067604    0.063542    0.071666    0.068209      0.131268    0.125398    0.137138    0.132358      0.241430    0.232189    0.250671    0.241574      0.427736    0.416709    0.438764    0.430774
    99.800      0.014186    0.012333    0.016039    0.013398      0.028856    0.025785    0.031928    0.025578      0.067517    0.063484    0.071551    0.068209      0.131107    0.125258    0.136957    0.132358      0.241146    0.231878    0.250413    0.241574      0.427366    0.416398    0.438334    0.430774
   100.000      0.014191    0.012359    0.016023    0.014433      0.029070    0.026061    0.032080    0.033157      0.067420    0.063434    0.071406    0.066315      0.130982    0.125176    0.136787    0.132239      0.240932    0.231677    0.250187    0.247704      0.427195    0.416318    0.438073    0.443137
   100.200      0.014182    0.012369    0.015994    0.014433      0.029291    0.026338    0.032244    0.033157      0.067309    0.063388    0.071231    0.066315      0.130896    0.125162    0.136630    0.132239      0.240803    0.231597    0.250008    0.247704      0.427223    0.416463    0.437983    0.443137
   100.400      0.014161    0.012364    0.015958    0.014433      0.029518    0.026615    0.032421    0.033157      0.067188    0.063346    0.071030    0.066315      0.130869    0.125233    0.136504    0.132239      0.240772    0.231651    0.249893    0.247704      0.427458    0.416838    0.438077    0.443137
   100.600      0.014132    0.012344    0.015920    0.014433      0.029749    0.026890    0.032608    0.033157      0.067062    0.063313    0.070812    0.066315      0.130906    0.125393    0.136419    0.132239      0.240836    0.231833    0.249839    0.247704      0.427882    0.417420    0.438344    0.443137
   100.800      0.014096    0.012313    0.015879    0.014433      0.029980    0.027161    0.032799    0.033157      0.066931    0.063283    0.070579    0.066315      0.131003    0.125635    0.136371    0.132239      0.240990    0.232133    0.249846    0.247704      0.428475    0.418178    0.438772    0.443137
   101.000      0.014055    0.012272    0.015839    0.014433      0.030205    0.027423    0.032987    0.033157      0.066791    0.063252    0.070330    0.066315      0.131151    0.125948    0.136354    0.132239      0.241229    0.232540    0.249917    0.247704      0.429215    0.419083    0.439347    0.443137
   101.200      0.014014    0.012225    0.015803    0.014433      0.030419    0.027674    0.033165    0.033157      0.066639    0.063213    0.070066    0.066315      0.131333    0.126313    0.136353    0.132239      0.241536    0.233028    0.250043    0.247704      0.430064    0.420088    0.440040    0.443137
   101.400      0.013976    0.012175    0.015776    0.014433      0.030621    0.027912    0.033330    0.033157      0.066475    0.063163    0.069788    0.066315      0.131543    0.126716    0.136370    0.132239      0.241905    0.233584    0.250227    0.247704      0.431003    0.421166    0.440840    0.443137
   101.600      0.013944    0.012129    0.015760    0.014433      0.030808    0.028137    0.033479    0.033157      0.066298    0.063098    0.069499    0.066315      0.131783    0.127151    0.136416    0.132239      0.242338    0.234203    0.250473    0.247704      0.432021    0.422303    0.441739    0.443137
   101.800      0.013922    0.012088    0.015757    0.014433      0.030980    0.028348    0.033612    0.033157      0.066109    0.063013    0.069206    0.066315      0.132061    0.127611    0.136511    0.132239      0.242845    0.234891    0.250798    0.247704      0.433110    0.423485    0.442734    0.443137
   102.000      0.013910    0.012055    0.015765    0.014433      0.031137    0.028546    0.033728    0.033157      0.065907    0.062905    0.068909    0.066315      0.132368    0.128076    0.136661    0.132239      0.243427    0.235645    0.251210    0.247704      0.434248    0.424685    0.443811    0.443137
   102.200      0.013904    0.012027    0.015782    0.014433      0.031278    0.028734    0.033823    0.033157      0.065692    0.062774    0.068611    0.066315      0.132693    0.128521    0.136865    0.132239      0.244065    0.236441    0.251690    0.247704      0.435401    0.425859    0.444943    0.443137
   102.400      0.013902    0.012003    0.015802    0.014433      0.031403    0.028911    0.033896    0.033157      0.065470    0.062623    0.068317    0.066315      0.133022    0.128924    0.137120    0.132239      0.244732    0.237243    0.252221    0.247704      0.436539    0.426972    0.446106    0.443137
   102.600      0.013901    0.011980    0.015823    0.014433      0.031509    0.029073    0.033946    0.033157      0.065251    0.062461    0.068041    0.066315      0.133355    0.129279    0.137430    0.132239      0.245417    0.238036    0.252797    0.247704      0.437640    0.427997    0.447284    0.443137
   102.800      0.013904    0.011962    0.015845    0.014433      0.031592    0.029215    0.033969    0.033157      0.065043    0.062296    0.067791    0.066315      0.133689    0.129588    0.137790    0.132239      0.246119    0.238818    0.253421    0.247704      0.438689    0.428920    0.448458    0.443137
   103.000      0.013909    0.011949    0.015870    0.014433      0.031646    0.029331    0.033961    0.033157      0.064847    0.062128    0.067566    0.066315      0.134010    0.129842    0.138178    0.132239      0.246828    0.239583    0.254073    0.247704      0.439676    0.429742    0.449610    0.443137
   103.200      0.013919    0.011941    0.015896    0.014433      0.031670    0.029418    0.033923    0.033157      0.064672    0.061967    0.067377    0.066315      0.134323    0.130055    0.138591    0.132239      0.247540    0.240336    0.254745    0.247704      0.440610    0.430487    0.450734    0.443137
   103.400      0.013932    0.011939    0.015926    0.014433      0.031667    0.029474    0.033860    0.033157      0.064529    0.061823    0.067235    0.066315      0.134639    0.130250    0.139028    0.132239      0.248265    0.241090    0.255441    0.247704      0.441499    0.431178    0.451821    0.443137
   103.600      0.013948    0.011940    0.015957    0.014433      0.031636    0.029498    0.033775    0.033157      0.064416    0.061698    0.067134    0.066315      0.134953    0.130432    0.139475    0.132239      0.249001    0.241847    0.256154    0.247704      0.442344    0.431827    0.452860    0.443137
   103.800      0.013967    0.011946    0.015989    0.014433      0.031576    0.029483    0.033668    0.033157      0.064323    0.061586    0.067059    0.066315      0.135253    0.130599    0.139906    0.132239      0.249751    0.242616    0.256886    0.247704      0.443158    0.432463    0.453854    0.443137
   104.000      0.013990    0.011956    0.016025    0.014264      0.031484    0.029429    0.033540    0.029279      0.064237    0.061476    0.066997    0.063812      0.135528    0.130748    0.140307    0.138885      0.250525    0.243407    0.257643    0.256750      0.443961    0.433110    0.454811    0.446309
   104.200      0.014021    0.011974    0.016068    0.014264      0.031368    0.029339    0.033396    0.029279      0.064153    0.061366    0.066941    0.063812      0.135775    0.130883    0.140667    0.138885      0.251326    0.244224    0.258427    0.256750      0.444746    0.433769    0.455723    0.446309
   104.400      0.014060    0.012003    0.016116    0.014264      0.031232    0.029222    0.033243    0.029279      0.064070    0.061253    0.066887    0.063812      0.135993    0.131008    0.140977    0.138885      0.252157    0.245073    0.259241    0.256750      0.445516    0.434445    0.456586    0.446309
   104.600      0.014106    0.012044    0.016168    0.014264      0.031086    0.029088    0.033085    0.029279      0.063983    0.061136    0.066830    0.063812      0.136179    0.131128    0.141230    0.138885      0.253023    0.245959    0.260086    0.256750      0.446277    0.435152    0.457402    0.446309
   104.800      0.014162    0.012099    0.016225    0.014264      0.030937    0.028947    0.032928    0.029279      0.063889    0.061011    0.066768    0.063812      0.136342    0.131253    0.141431    0.138885      0.253928    0.246890    0.260967    0.256750      0.447038    0.435899    0.458177    0.446309
   105.000      0.014230    0.012171    0.016288    0.014264      0.030798    0.028812    0.032784    0.029279      0.063798    0.060883    0.066713    0.063812      0.136492    0.131394    0.141591    0.138885      0.254873    0.247861    0.261885    0.256750      0.447803    0.436695    0.458911    0.446309
   105.200      0.014312    0.012265    0.016360    0.014264      0.030682    0.028697    0.032666    0.029279      0.063714    0.060755    0.066672    0.063812      0.136632    0.131549    0.141716    0.138885      0.255842    0.248857    0.262827    0.256750      0.448551    0.437520    0.459582    0.446309
   105.400      0.014408    0.012377    0.016439    0.014264      0.030592    0.028607    0.032578    0.029279      0.063641    0.060628    0.066654    0.063812      0.136758    0.131711    0.141806    0.138885      0.256820    0.249861    0.263779    0.256750      0.449265    0.438354    0.460176    0.446309
   105.600      0.014515    0.012505    0.016525    0.014264      0.030534    0.028542    0.032525    0.029279      0.063587    0.060508    0.066667    0.063812      0.136871    0.131875    0.141867    0.138885      0.257792    0.250857    0.264727    0.256750      0.449931    0.439179    0.460683    0.446309
   105.800      0.014629    0.012645    0.016613    0.014264      0.030508    0.028507    0.032508    0.029279      0.063559    0.060403    0.066715    0.063812      0.136969    0.132030    0.141908    0.138885      0.258745    0.251830    0.265661    0.256750      0.450536    0.439975    0.461098    0.446309
   106.000      0.014751    0.012798    0.016704    0.014264      0.030517    0.028504    0.032529    0.029279      0.063567    0.060329    0.066805    0.063812      0.137057    0.132176    0.141937    0.138885      0.259672    0.252769    0.266575    0.256750      0.451075    0.440730    0.461421    0.446309
   106.200      0.014879    0.012961    0.016797    0.014264      0.030555    0.028531    0.032580    0.029279      0.063607    0.060284    0.066930    0.063812      0.137119    0.132296    0.141943    0.138885      0.260544    0.253650    0.267439    0.256750      0.451544    0.441439    0.461648    0.446309
   106.400      0.015008    0.013129    0.016888    0.014264      0.030611    0.028574    0.032647    0.029279      0.063668    0.060260    0.067076    0.063812      0.137135    0.132366    0.141903    0.138885      0.261325    0.254435    0.268215    0.256750      0.451936    0.442096    0.461775    0.446309
   106.600      0.015137    0.013298    0.016976    0.014264      0.030677    0.028627    0.032727    0.029279      0.063747    0.060254    0.067239    0.063812      0.137090    0.132376    0.141804    0.138885      0.261984    0.255095    0.268872    0.256750      0.452247    0.442693    0.461801    0.446309
   106.800      0.015263    0.013466    0.017059    0.014264      0.030752    0.028687    0.032818    0.029279      0.063847    0.060273    0.067421    0.063812      0.136988    0.132331    0.141644    0.138885      0.262512    0.255621    0.269402    0.256750      0.452495    0.443242    0.461749    0.446309
   107.000      0.015379    0.013626    0.017133    0.014264      0.030834    0.028749    0.032918    0.029279      0.063967    0.060317    0.067617    0.063812      0.136839    0.132240    0.141438    0.138885      0.262904    0.256009    0.269800    0.256750      0.452688    0.443737    0.461640    0.446309
   107.200      0.015483    0.013773    0.017192    0.014264      0.030913    0.028805    0.033021    0.029279      0.064102    0.060384    0.067820    0.063812      0.136645    0.132104    0.141187    0.138885      0.263151    0.256251    0.270051    0.256750      0.452825    0.444164    0.461486    0.446309
   107.400      0.015568    0.013904    0.017232    0.014264      0.030985    0.028851    0.033118    0.029279      0.064247    0.060470    0.068024    0.063812      0.136404    0.131919    0.140889    0.138885      0.263244    0.256342    0.270146    0.256750      0.452917    0.444521    0.461312    0.446309
   107.600      0.015631    0.014013    0.017249    0.014264      0.031044    0.028886    0.033202    0.029279      0.064397    0.060573    0.068220    0.063812      0.136118    0.131687    0.140549    0.138885      0.263176    0.256282    0.270070    0.256750      0.452970    0.444808    0.461133    0.446309
   107.800      0.015667    0.014095    0.017238    0.014264      0.031094    0.028916    0.033273    0.029279      0.064545    0.060691    0.068400    0.063812      0.135798    0.131419    0.140177    0.138885      0.262956    0.256082    0.269830    0.256750      0.453004    0.445036    0.460971    0.446309
   108.000      0.015674    0.014149    0.017198    0.016277      0.031137    0.028944    0.033329    0.032916      0.064685    0.060818    0.068552    0.065109      0.135457    0.131126    0.139788    0.131303      0.262594    0.255753    0.269435    0.252839      0.453023    0.445207    0.460839    0.447442
   108.200      0.015649    0.014173    0.017126    0.016277      0.031169    0.028970    0.033368    0.032916      0.064805    0.060940    0.068669    0.065109      0.135098    0.130811    0.139386    0.131303      0.262087    0.255292    0.268882    0.252839      0.453022    0.445310    0.460734    0.447442
   108.400      0.015596    0.014168    0.017024    0.016277      0.031190    0.028991    0.033389    0.032916      0.064895    0.061046    0.068744    0.065109      0.134724    0.130473    0.138974    0.131303      0.261429    0.254690    0.268169    0.252839      0.452984    0.445330    0.460637    0.447442
   108.600      0.015517    0.014138    0.016897    0.016277      0.031204    0.029012    0.033397    0.032916      0.064956    0.061134    0.068778    0.065109      0.134342    0.130122    0.138562    0.131303      0.260634    0.253954    0.267313    0.252839      0.452892    0.445257    0.460528    0.447442
   108.800      0.015418    0.014087    0.016748    0.016277      0.031215    0.029034    0.033395    0.032916      0.064987    0.061201    0.068773    0.065109      0.133961    0.129770    0.138152    0.131303      0.259713    0.253093    0.266332    0.252839      0.452725    0.445069    0.460380    0.447442
   109.000      0.015304    0.014021    0.016586    0.016277      0.031226    0.029064    0.033388    0.032916      0.064995    0.061256    0.068735    0.065109      0.133582    0.129419    0.137745    0.131303      0.258676    0.252114    0.265238    0.252839      0.452463    0.444751    0.460175    0.447442
   109.200      0.015180    0.013944    0.016416    0.016277      0.031247    0.029106    0.033388    0.032916      0.064994    0.061310    0.068679    0.065109      0.133213    0.129078    0.137348    0.131303      0.257540    0.251031    0.264050    0.252839      0.452100    0.444299    0.459902    0.447442
   109.400      0.015051    0.013860    0.016243    0.016277      0.031290    0.029173    0.033406    0.032916      0.065001    0.061378    0.068625    0.065109      0.132868    0.128761    0.136976    0.131303      0.256340    0.249875    0.262805    0.252839      0.451655    0.443734    0.459575    0.447442
   109.600      0.014922    0.013770    0.016073    0.016277      0.031358    0.029266    0.033450    0.032916      0.065025    0.061466    0.068584    0.065109      0.132553    0.128472    0.136634    0.131303      0.255100    0.248667    0.261533    0.252839      0.451153    0.443086    0.459219    0.447442
   109.800      0.014790    0.013672    0.015908    0.016277      0.031453    0.029382    0.033523    0.032916      0.065068    0.061573    0.068563    0.065109      0.132270    0.128215    0.136326    0.131303      0.253835    0.247416    0.260253    0.252839      0.450605    0.442369    0.458842    0.447442
   110.000      0.014658    0.013565    0.015752    0.016277      0.031577    0.029523    0.033631    0.032916      0.065135    0.061699    0.068570    0.065109      0.132018    0.127983    0.136052    0.131303      0.252544    0.246121    0.258966    0.252839      0.450000    0.441581    0.458419    0.447442
   110.200      0.014528    0.013448    0.015608    0.016277      0.031729    0.029686    0.033773    0.032916      0.065221    0.061838    0.068603    0.065109      0.131786    0.127768    0.135804    0.131303      0.251230    0.244788    0.257671    0.252839      0.449324    0.440726    0.457922    0.447442
   110.400      0.014400    0.013322    0.015478    0.016277      0.031903    0.029861    0.033944    0.032916      0.065311    0.061974    0.068647    0.065109      0.131560    0.127554    0.135567    0.131303      0.249888    0.243416    0.256359    0.252839      0.448570    0.439811    0.457329    0.447442
   110.600      0.014277    0.013189    0.015366    0.016277      0.032092    0.030041    0.034143    0.032916      0.065395    0.062094    0.068696    0.065109      0.131341    0.127339    0.135343    0.131303      0.248528    0.242021    0.255036    0.252839      0.447751    0.438855    0.456647    0.447442
   110.800      0.014158    0.013046    0.015269    0.016277      0.032290    0.030216    0.034363    0.032916      0.065469    0.062194    0.068744    0.065109      0.131124    0.127117    0.135132    0.131303      0.247157    0.240609    0.253704    0.252839      0.446872    0.437871    0.455873    0.447442
   111.000      0.014039    0.012891    0.015186    0.016277      0.032485    0.030376    0.034594    0.032916      0.065528    0.062269    0.068787    0.065109      0.130911    0.126886    0.134935    0.131303      0.245785    0.239193    0.252378    0.252839      0.445938    0.436865    0.455012    0.447442
   111.200      0.013920    0.012725    0.015114    0.016277      0.032673    0.030515    0.034831    0.032916      0.065571    0.062319    0.068822    0.065109      0.130703    0.126651    0.134756    0.131303      0.244439    0.237797    0.251080    0.252839      0.444968    0.435854    0.454082    0.447442
   111.400      0.013806    0.012558    0.015054    0.016277      0.032857    0.030639    0.035075    0.032916      0.065608    0.062355    0.068861    0.065109      0.130514    0.126422    0.134606    0.131303      0.243156    0.236460    0.249851    0.252839      0.444000    0.434873    0.453128    0.447442
   111.600      0.013702    0.012397    0.015007    0.016277      0.033042    0.030756    0.035328    0.032916      0.065650    0.062391    0.068909    0.065109      0.130349    0.126208    0.134489    0.131303      0.241973    0.235220    0.248727    0.252839      0.443082    0.433967    0.452197    0.447442
   111.800      0.013610    0.012250    0.014970    0.016277      0.033230    0.030871    0.035588    0.032916      0.065699    0.062430    0.068968    0.065109      0.130201    0.126003    0.134399    0.131303      0.240909    0.234094    0.247724    0.252839      0.442242    0.433162    0.451321    0.447442
   112.000      0.013532    0.012123    0.014941    0.012565      0.033416    0.030986    0.035846    0.034553      0.065763    0.062482    0.069045    0.062824      0.130075    0.125813    0.134337    0.128441      0.239983    0.233108    0.246858    0.234893      0.441501    0.432482    0.450521    0.435233
   112.200      0.013467    0.012017    0.014918    0.012565      0.033595    0.031098    0.036093    0.034553      0.065842    0.062547    0.069137    0.062824      0.129967    0.125639    0.134294    0.128441      0.239212    0.232283    0.246141    0.234893      0.440872    0.431939    0.449804    0.435233
   112.400      0.013413    0.011931    0.014896    0.012565      0.033760    0.031204    0.036316    0.034553      0.065921    0.062614    0.069228    0.062824      0.129861    0.125471    0.134252    0.128441      0.238596    0.231628    0.245565    0.234893      0.440348    0.431531    0.449166    0.435233
   112.600      0.013368    0.011863    0.014873    0.012565      0.033908    0.031304    0.036512    0.034553      0.065991    0.062673    0.069309    0.062824      0.129745    0.125299    0.134192    0.128441      0.238135    0.231150    0.245120    0.234893      0.439931    0.431263    0.448600    0.435233
   112.800      0.013332    0.011814    0.014851    0.012565      0.034039    0.031400    0.036678    0.034553      0.066045    0.062719    0.069371    0.062824      0.129612    0.125122    0.134102    0.128441      0.237821    0.230846    0.244795    0.234893      0.439609    0.431121    0.448097    0.435233
   113.000      0.013304    0.011780    0.014828    0.012565      0.034151    0.031490    0.036813    0.034553      0.066076    0.062744    0.069407    0.062824      0.129465    0.124948    0.133981    0.128441      0.237656    0.230721    0.244592    0.234893      0.439372    0.431094    0.447650    0.435233
   113.200      0.013280    0.011757    0.014803    0.012565      0.034235    0.031564    0.036907    0.034553      0.066070    0.062737    0.069402    0.062824      0.129295    0.124770    0.133820    0.128441      0.237621    0.230753    0.244489    0.234893      0.439197    0.431152    0.447243    0.435233
   113.400      0.013257    0.011740    0.014774    0.012565      0.034281    0.031615    0.036948    0.034553      0.066024    0.062695    0.069352    0.062824      0.129096    0.124582    0.133611    0.128441      0.237686    0.230917    0.244456    0.234893      0.439061    0.431263    0.446859    0.435233
   113.600      0.013229    0.011721    0.014737    0.012565      0.034287    0.031638    0.036935    0.034553      0.065944    0.062624    0.069264    0.062824      0.128870    0.124386    0.133353    0.128441      0.237823    0.231182    0.244463    0.234893      0.438938    0.431387    0.446488    0.435233
   113.800      0.013192    0.011697    0.014687    0.012565      0.034249    0.031632    0.036865    0.034553      0.065836    0.062531    0.069141    0.062824      0.128606    0.124176    0.133036    0.128441      0.237995    0.231512    0.244478    0.234893      0.438797    0.431486    0.446108    0.435233
   114.000      0.013140    0.011660    0.014620    0.012565      0.034163    0.031589    0.036738    0.034553      0.065704    0.062420    0.068989    0.062824      0.128306    0.123952    0.132659    0.128441      0.238191    0.231886    0.244495    0.234893      0.438640    0.431548    0.445732    0.435233
   114.200      0.013072    0.011609    0.014535    0.012565      0.034027    0.031505    0.036549    0.034553      0.065551    0.062294    0.068808    0.062824      0.127969    0.123714    0.132225    0.128441      0.238384    0.232272    0.244496    0.234893      0.438446    0.431538    0.445355    0.435233
   114.400      0.012993    0.011547    0.014438    0.012565      0.033843    0.031385    0.036301    0.034553      0.065381    0.062158    0.068603    0.062824      0.127601    0.123464    0.131738    0.128441      0.238552    0.232640    0.244465    0.234893      0.438200    0.431429    0.444970    0.435233
   114.600      0.012901    0.011475    0.014328    0.012565      0.033615    0.031231    0.035998    0.034553      0.065203    0.062024    0.068382    0.062824      0.127203    0.123203    0.131202    0.128441      0.238684    0.232970    0.244398    0.234893      0.437897    0.431206    0.444588    0.435233
   114.800      0.012797    0.011389    0.014204    0.012565      0.033344    0.031043    0.035644    0.034553      0.065016    0.061889    0.068143    0.062824      0.126765    0.122923    0.130608    0.128441      0.238762    0.233237    0.244287    0.234893      0.437535    0.430858    0.444212    0.435233
   115.000      0.012678    0.011288    0.014067    0.012565      0.033023    0.030809    0.035237    0.034553      0.064812    0.061745    0.067880    0.062824      0.126285    0.122617    0.129953    0.128441      0.238774    0.233420    0.244129    0.234893      0.437116    0.430383    0.443848    0.435233


==> Table_7_NGC_6819.txt <==
%auto-ignore
NGC 6819
    r,arcmin    Jlim=11                                           Jlim=12                                           Jlim=13                                           Jlim=14                                           Jlim=15                                           Jlim=16
                   F        confidence  interval    histogram        F        confidence  interval    histogram        F        confidence  interval    histogram        F        confidence  interval    histogram        F        confidence  interval    histogram        F        confidence  interval    histogram
     0.000      0.859398    0.750552    0.968244    1.591549      1.263490    1.087194    1.439786    2.307747      1.748634    1.574504    1.922764    2.864789      5.009933    4.726053    5.293813    7.559860     10.722854   10.252884   11.192824   14.483099     16.310139   15.749646   16.870631   21.088029
     0.200      0.857808    0.749343    0.966272    1.591549      1.261203    1.085338    1.437068    2.307747      1.745992    1.572401    1.919582    2.864789      5.001291    4.718329    5.284254    7.559860     10.705017   10.236403   11.173631   14.483099     16.288410   15.729703   16.847117   21.088029
     0.400      0.852799    0.745457    0.960140    1.591549      1.254023    1.079488    1.428558    2.307747      1.737727    1.565739    1.909714    2.864789      4.975151    4.694896    5.255405    7.559860     10.651701   10.186988   11.116414   14.483099     16.223250   15.669893   16.776608   21.088029
     0.600      0.844158    0.738621    0.949696    1.591549      1.241678    1.069404    1.413951    2.307747      1.723422    1.554025    1.892818    2.864789      4.931308    4.655386    5.207231    7.559860     10.563183   10.104671   11.021695   14.483099     16.115280   15.570819   16.659741   21.088029
     0.800      0.831955    0.728846    0.935064    1.591549      1.224336    1.055251    1.393421    2.307747      1.703187    1.537239    1.869136    2.864789      4.869998    4.599871    5.140125    7.559860     10.440393    9.990117   10.890668   14.483099     15.965720   15.433621   16.497819   21.088029
     1.000      0.816190    0.716070    0.916309    1.591549      1.202229    1.037226    1.367232    2.307747      1.677336    1.515641    1.839032    2.864789      4.791819    4.528838    5.054799    7.559860     10.284498    9.844517   10.724478   14.483099     15.775612   15.259019   16.292206   21.088029
     1.200      0.796959    0.700322    0.893595    1.591549      1.175547    1.015433    1.335661    2.307747      1.646150    1.489450    1.802850    2.864789      4.697488    4.442832    4.952144    7.559860     10.097104    9.669410   10.524798   14.483099     15.546162   15.047868   16.044456   21.088029
     1.400      0.774401    0.681663    0.867138    1.591549      1.144522    0.990030    1.299014    2.307747      1.609946    1.458941    1.760950    2.864789      4.588023    4.342660    4.833386    7.559860      9.880353    9.466716   10.293990   14.483099     15.279263   14.801625   15.756900   21.088029
     1.600      0.748633    0.660148    0.837118    1.591549      1.109350    0.961113    1.257587    2.307747      1.568982    1.424330    1.713635    2.864789      4.464635    4.229319    4.699951    7.559860      9.636776    9.238702   10.034851   14.483099     14.977423   14.522360   15.432487   21.088029
     1.800      0.720058    0.636121    0.803995    1.591549      1.070623    0.929151    1.212095    2.307747      1.523939    1.386193    1.661685    2.864789      4.329240    4.104571    4.553910    7.559860      9.370145    8.988850    9.751441   14.483099     14.645413   14.214430   15.076396   21.088029
     2.000      0.689096    0.609909    0.768283    0.318310      1.028930    0.894604    1.163256    0.503991      1.475387    1.344927    1.605847    0.928404      4.183442    3.969859    4.397025    2.811737      9.083749    8.720250    9.447249    7.294601     14.287728   13.881859   14.693597   11.936620
     2.200      0.656101    0.581774    0.730428    0.318310      0.984694    0.857755    1.111634    0.503991      1.423782    1.300799    1.546765    0.928404      4.028687    3.826479    4.230894    2.811737      8.780413    8.435609    9.125218    7.294601     13.908498   13.528399   14.288597   11.936620
     2.400      0.621420    0.551977    0.690862    0.318310      0.938267    0.818812    1.057721    0.503991      1.369526    1.254019    1.485034    0.928404      3.866562    3.675799    4.057326    2.811737      8.463141    8.137723    8.788560    7.294601     13.511581   13.157455   13.865708   11.936620
     2.600      0.585458    0.520838    0.650077    0.318310      0.890130    0.778148    1.002112    0.503991      1.313183    1.205055    1.421310    0.928404      3.698928    3.519396    3.878459    2.811737      8.135264    7.829564    8.440964    7.294601     13.101197   12.772836   13.429558   11.936620
     2.800      0.548669    0.488718    0.608619    0.318310      0.840884    0.736253    0.945514    0.503991      1.255482    1.154542    1.356423    0.928404      3.527809    3.359042    3.696576    2.811737      7.800323    7.514273    8.086373    7.294601     12.681700   12.378418   12.984983   11.936620
     3.000      0.511602    0.456077    0.567126    0.318310      0.791269    0.693785    0.888753    0.503991      1.197182    1.103114    1.291249    0.928404      3.355126    3.196489    3.513763    2.811737      7.461886    7.195083    7.728689    7.294601     12.257328   11.977992   12.536664   11.936620
     3.200      0.474887    0.423500    0.526274    0.318310      0.742128    0.651541    0.832714    0.503991      1.139199    1.051596    1.226802    0.928404      3.183071    3.033820    3.332321    2.811737      7.123578    6.875345    7.371811    7.294601     11.832442   11.575679   12.089205   11.936620
     3.400      0.439104    0.391540    0.486669    0.318310      0.694209    0.610244    0.778174    0.503991      1.082337    1.000728    1.163945    0.928404      3.013853    2.873131    3.154576    2.811737      6.788918    6.558314    7.019522    7.294601     11.411543   11.175724   11.647362   11.936620
     3.600      0.404732    0.360670    0.448793    0.318310      0.648147    0.570509    0.725786    0.503991      1.027157    0.951052    1.103261    0.928404      2.849554    2.716395    2.982712    2.811737      6.461117    6.246969    6.675265    7.294601     10.998331   10.781550   11.215112   11.936620
     3.800      0.372291    0.331409    0.413173    0.318310      0.604663    0.533031    0.676295    0.503991      0.974431    0.903317    1.045545    0.928404      2.692278    2.565703    2.818854    2.811737      6.143196    5.944204    6.342189    7.294601     10.595868   10.395902   10.795834   11.936620
     4.000      0.342149    0.304112    0.380185    0.206901      0.564377    0.498381    0.630374    0.381972      0.924809    0.858128    0.991489    0.732113      2.543290    2.422324    2.664256    1.862113      5.837277    5.652059    6.022496    4.201690     10.206481   10.020854   10.392108    8.260141
     4.200      0.314487    0.278973    0.350000    0.206901      0.527593    0.466837    0.588350    0.381972      0.878708    0.815872    0.941543    0.732113      2.403363    2.287110    2.519615    1.862113      5.544999    5.372274    5.717725    4.201690      9.831814    9.658050   10.005578    8.260141
     4.400      0.289469    0.256167    0.322771    0.206901      0.494623    0.438729    0.550516    0.381972      0.836587    0.777011    0.896162    0.732113      2.273444    2.161133    2.385755    1.862113      5.268132    5.106819    5.429446    4.201690      9.473471    9.309249    9.637692    8.260141
     4.600      0.267237    0.235851    0.298623    0.206901      0.465670    0.414274    0.517065    0.381972      0.798699    0.741803    0.855595    0.732113      2.154184    2.045186    2.263181    1.862113      5.007940    4.857099    5.158781    4.201690      9.132830    8.976091    9.289569    8.260141
     4.800      0.247630    0.217908    0.277351    0.206901      0.440460    0.393211    0.487708    0.381972      0.764846    0.710098    0.819595    0.732113      2.045699    1.939492    2.151907    1.862113      4.765117    4.623858    4.906376    4.201690      8.810646    8.659583    8.961710    8.260141
     5.000      0.230487    0.202215    0.258760    0.206901      0.418626    0.375183    0.462069    0.381972      0.734769    0.681692    0.787845    0.732113      1.947716    1.843827    2.051605    1.862113      4.539983    4.407321    4.672645    4.201690      8.507352    8.360471    8.654233    8.260141
     5.200      0.215715    0.188682    0.242748    0.206901      0.399931    0.359955    0.439907    0.381972      0.708335    0.656572    0.760097    0.732113      1.859639    1.757661    1.961617    1.862113      4.332353    4.207178    4.457527    4.201690      8.223013    8.079088    8.366938    8.260141
     5.400      0.203152    0.177150    0.229154    0.206901      0.384083    0.347248    0.420919    0.381972      0.685320    0.634674    0.735965    0.732113      1.780590    1.680229    1.880951    1.862113      4.141676    4.022845    4.260506    4.201690      7.957389    7.815499    8.099278    8.260141
     5.600      0.192461    0.167299    0.217622    0.206901      0.370533    0.336546    0.404521    0.381972      0.665216    0.615613    0.714820    0.732113      1.709563    1.610632    1.808495    1.862113      3.967369    3.853753    4.080984    4.201690      7.710153    7.569678    7.850628    8.260141
     5.800      0.183245    0.158758    0.207732    0.206901      0.358663    0.327274    0.390051    0.381972      0.647390    0.598839    0.695940    0.732113      1.645621    1.548043    1.743198    1.862113      3.808601    3.699187    3.918015    4.201690      7.480679    7.341233    7.620125    8.260141
     6.000      0.175358    0.151396    0.199319    0.147787      0.348214    0.319196    0.377232    0.318310      0.631602    0.584160    0.679045    0.522938      1.588210    1.492008    1.684413    1.341449      3.664689    3.558560    3.770818    3.001207      7.268364    7.129895    7.406834    6.366198
     6.200      0.168598    0.145041    0.192156    0.147787      0.338910    0.312046    0.365774    0.318310      0.617638    0.571374    0.663902    0.522938      1.536782    1.442033    1.631531    1.341449      3.534907    3.431281    3.638532    3.001207      7.072325    6.935057    7.209593    6.366198
     6.400      0.162682    0.139436    0.185927    0.147787      0.330388    0.305441    0.355335    0.318310      0.605133    0.560127    0.650140    0.522938      1.490331    1.397182    1.583480    1.341449      3.418029    3.316382    3.519677    3.001207      6.891139    6.755451    7.026828    6.366198
     6.600      0.157378    0.134380    0.180376    0.147787      0.322436    0.299137    0.345735    0.318310      0.593823    0.550134    0.637511    0.522938      1.447961    1.356584    1.539337    1.341449      3.312652    3.212615    3.412690    3.001207      6.723302    6.589581    6.857024    6.366198
     6.800      0.152546    0.129757    0.175334    0.147787      0.314953    0.293024    0.336882    0.318310      0.583584    0.541248    0.625920    0.522938      1.409383    1.319974    1.498792    1.341449      3.217854    3.119221    3.316487    3.001207      6.567630    6.436267    6.698993    6.366198
     7.000      0.148076    0.125473    0.170679    0.147787      0.307832    0.287031    0.328633    0.318310      0.574178    0.533204    0.615151    0.522938      1.374297    1.287054    1.461540    1.341449      3.132750    3.035526    3.229975    3.001207      6.422988    6.294328    6.551648    6.366198
     7.200      0.143912    0.121475    0.166349    0.147787      0.301000    0.281103    0.320897    0.318310      0.565470    0.525828    0.605112    0.522938      1.342335    1.257443    1.427227    1.341449      3.056338    2.960616    3.152059    3.001207      6.288452    6.162792    6.414112    6.366198
     7.400      0.140057    0.117762    0.162352    0.147787      0.294467    0.275256    0.313677    0.318310      0.557418    0.519053    0.595784    0.522938      1.313135    1.230769    1.395501    1.341449      2.987615    2.893580    3.081650    3.001207      6.163125    6.040754    6.285495    6.366198
     7.600      0.136546    0.114385    0.158708    0.147787      0.288271    0.269518    0.307024    0.318310      0.549937    0.512754    0.587120    0.522938      1.286400    1.206692    1.366107    1.341449      2.925685    2.833583    3.017786    3.001207      6.046219    5.927398    6.165040    6.366198
     7.800      0.133394    0.111381    0.155406    0.147787      0.282453    0.263935    0.300972    0.318310      0.542991    0.506848    0.579133    0.522938      1.262014    1.185045    1.338982    1.341449      2.869865    2.779886    2.959844    3.001207      5.937058    5.821934    6.052181    6.366198
     8.000      0.130608    0.108759    0.152458    0.123787      0.277038    0.258550    0.295527    0.238732      0.536576    0.501288    0.571864    0.539358      1.239943    1.165747    1.314139    1.105243      2.819686    2.732014    2.907358    2.511111      5.835053    5.723731    5.946375    5.128326
     8.200      0.128193    0.106522    0.149865    0.123787      0.272010    0.253372    0.290648    0.238732      0.530607    0.495977    0.565238    0.539358      1.220103    1.148694    1.291512    1.105243      2.774541    2.689334    2.859747    2.511111      5.739549    5.632120    5.846978    5.128326
     8.400      0.126158    0.104693    0.147622    0.123787      0.267394    0.248475    0.286312    0.238732      0.525047    0.490901    0.559194    0.539358      1.202380    1.133746    1.271014    1.105243      2.733852    2.651249    2.816456    2.511111      5.650175    5.546754    5.753595    5.128326
     8.600      0.124499    0.103277    0.145721    0.123787      0.263242    0.243970    0.282514    0.238732      0.519890    0.486098    0.553682    0.539358      1.186622    1.120736    1.252507    1.105243      2.697181    2.617325    2.777036    2.511111      5.566695    5.467373    5.666018    5.128326
     8.800      0.123221    0.102263    0.144178    0.123787      0.259609    0.239959    0.279259    0.238732      0.515207    0.481699    0.548716    0.539358      1.172857    1.109674    1.236041    1.105243      2.664285    2.587329    2.741241    2.511111      5.489079    5.393870    5.584288    5.128326
     9.000      0.122256    0.101567    0.142945    0.123787      0.256425    0.236398    0.276452    0.238732      0.510940    0.477668    0.544211    0.539358      1.160888    1.100328    1.221447    1.105243      2.634666    2.560683    2.708648    2.511111      5.416899    5.325721    5.508077    5.128326
     9.200      0.121570    0.101140    0.142000    0.123787      0.253645    0.233258    0.274033    0.238732      0.507035    0.473959    0.540111    0.539358      1.150426    1.092362    1.208490    1.105243      2.607786    2.536784    2.678789    2.511111      5.349762    5.262370    5.437154    5.128326
     9.400      0.121135    0.100945    0.141326    0.123787      0.251254    0.230534    0.271974    0.238732      0.503455    0.470537    0.536374    0.539358      1.141254    1.085533    1.196974    1.105243      2.583180    2.515164    2.651196    2.511111      5.287184    5.203234    5.371134    5.128326
     9.600      0.120915    0.100934    0.140895    0.123787      0.249252    0.228240    0.270264    0.238732      0.500187    0.467405    0.532970    0.539358      1.133304    1.079768    1.186840    1.105243      2.560578    2.495540    2.625617    2.511111      5.228827    5.147905    5.309750    5.128326
     9.800      0.120852    0.101054    0.140650    0.123787      0.247626    0.226368    0.268884    0.238732      0.497209    0.464549    0.529870    0.539358      1.126490    1.074963    1.178016    1.105243      2.539778    2.477644    2.601912    2.511111      5.174650    5.096241    5.253059    5.128326
    10.000      0.120852    0.101228    0.140475    0.079577      0.246298    0.224855    0.267741    0.217029      0.494401    0.461849    0.526953    0.441293      1.120664    1.070969    1.170360    1.027273      2.520511    2.461147    2.579876    2.372855      5.124338    5.047825    5.200850    4.832523
    10.200      0.120845    0.101406    0.140285    0.079577      0.245218    0.223679    0.266758    0.217029      0.491693    0.459257    0.524130    0.441293      1.115766    1.067731    1.163802    1.027273      2.502649    2.445866    2.559433    2.372855      5.077639    5.002372    5.152906    4.832523
    10.400      0.120816    0.101575    0.140057    0.079577      0.244386    0.222865    0.265907    0.217029      0.489077    0.456800    0.521355    0.441293      1.111707    1.065153    1.158262    1.027273      2.485968    2.431497    2.540440    2.372855      5.034353    4.959713    5.108994    4.832523
    10.600      0.120736    0.101710    0.139762    0.079577      0.243752    0.222378    0.265126    0.217029      0.486517    0.454467    0.518568    0.441293      1.108328    1.063093    1.153563    1.027273      2.470136    2.417671    2.522601    2.372855      4.994148    4.919589    5.068707    4.832523
    10.800      0.120590    0.101800    0.139379    0.079577      0.243225    0.222133    0.264318    0.217029      0.483963    0.452214    0.515711    0.441293      1.105531    1.061480    1.149582    1.027273      2.454880    2.404112    2.505649    2.372855      4.956716    4.881789    5.031644    4.832523
    11.000      0.120374    0.101851    0.138897    0.079577      0.242753    0.222072    0.263435    0.217029      0.481406    0.450030    0.512782    0.441293      1.103235    1.060221    1.146250    1.027273      2.440006    2.390616    2.489396    2.372855      4.921850    4.846242    4.997458    4.832523
    11.200      0.120103    0.101892    0.138314    0.079577      0.242324    0.222163    0.262485    0.217029      0.478889    0.447947    0.509831    0.441293      1.101353    1.059198    1.143508    1.027273      2.425374    2.377027    2.473722    2.372855      4.889457    4.812980    4.965934    4.832523
    11.400      0.119770    0.101929    0.137612    0.079577      0.241907    0.222352    0.261463    0.217029      0.476449    0.446002    0.506896    0.441293      1.099777    1.058291    1.141263    1.027273      2.410929    2.363315    2.458543    2.372855      4.859454    4.782037    4.936871    4.832523
    11.600      0.119337    0.101931    0.136743    0.079577      0.241444    0.222559    0.260330    0.217029      0.474105    0.444212    0.503998    0.441293      1.098404    1.057386    1.139421    1.027273      2.396603    2.349430    2.443777    2.372855      4.831588    4.753261    4.909915    4.832523
    11.800      0.118767    0.101866    0.135668    0.079577      0.240860    0.222687    0.259034    0.217029      0.471852    0.442551    0.501154    0.441293      1.097125    1.056388    1.137861    1.027273      2.382300    2.335289    2.429312    2.372855      4.805266    4.726168    4.884364    4.832523
    12.000      0.118078    0.101746    0.134409    0.153034      0.240177    0.222720    0.257633    0.257096      0.469762    0.441065    0.498458    0.452979      1.095987    1.055358    1.136616    1.095721      2.368102    2.321009    2.415196    2.307747      4.780205    4.700608    4.859801    4.707313
    12.200      0.117294    0.101588    0.133001    0.153034      0.239438    0.222665    0.256210    0.257096      0.467894    0.439787    0.496001    0.452979      1.095042    1.054363    1.135720    1.095721      2.354203    2.306815    2.401590    2.307747      4.756431    4.676707    4.836155    4.707313
    12.400      0.116428    0.101390    0.131466    0.153034      0.238659    0.222508    0.254810    0.257096      0.466231    0.438681    0.493782    0.452979      1.094237    1.053388    1.135085    1.095721      2.340769    2.292891    2.388647    2.307747      4.734063    4.654619    4.813506    4.707313
    12.600      0.115473    0.101132    0.129813    0.153034      0.237821    0.222210    0.253433    0.257096      0.464769    0.437723    0.491814    0.452979      1.093500    1.052394    1.134605    1.095721      2.327862    2.279314    2.376409    2.307747      4.713186    4.634392    4.791979    4.707313
    12.800      0.114427    0.100789    0.128066    0.153034      0.236893    0.221720    0.252067    0.257096      0.463476    0.436861    0.490092    0.452979      1.092728    1.051301    1.134155    1.095721      2.315301    2.265914    2.364689    2.307747      4.693702    4.615875    4.771528    4.707313
    13.000      0.113267    0.100309    0.126226    0.153034      0.235810    0.220957    0.250663    0.257096      0.462309    0.436030    0.488587    0.452979      1.091716    1.049918    1.133513    1.095721      2.302848    2.252445    2.353252    2.307747      4.675431    4.598788    4.752074    4.707313
    13.200      0.111967    0.099648    0.124286    0.153034      0.234561    0.219918    0.249204    0.257096      0.461272    0.435232    0.487311    0.452979      1.090317    1.048153    1.132480    1.095721      2.290374    2.238797    2.341952    2.307747      4.658224    4.582832    4.733616    4.707313
    13.400      0.110551    0.098820    0.122282    0.153034      0.233188    0.218664    0.247711    0.257096      0.460382    0.434486    0.486277    0.452979      1.088565    1.046091    1.131039    1.095721      2.277962    2.225080    2.330844    2.307747      4.642113    4.567909    4.716317    4.707313
    13.600      0.109034    0.097826    0.120241    0.153034      0.231690    0.217214    0.246167    0.257096      0.459580    0.433754    0.485405    0.452979      1.086416    1.043725    1.129108    1.095721      2.265600    2.211309    2.319892    2.307747      4.627187    4.554021    4.700353    4.707313
    13.800      0.107408    0.096649    0.118167    0.153034      0.230039    0.215554    0.244523    0.257096      0.458789    0.432980    0.484598    0.452979      1.083799    1.041016    1.126583    1.095721      2.253225    2.197468    2.308982    2.307747      4.613502    4.541156    4.685847    4.707313
    14.000      0.105703    0.095312    0.116094    0.084883      0.228256    0.213727    0.242784    0.222817      0.457982    0.432150    0.483813    0.477465      1.080693    1.037947    1.123439    1.135305      2.240894    2.183656    2.298131    2.212254      4.601112    4.529293    4.672930    4.520000
    14.200      0.103959    0.093850    0.114067    0.084883      0.226361    0.211771    0.240951    0.222817      0.457119    0.431239    0.483000    0.477465      1.077120    1.034538    1.119702    1.135305      2.228643    2.169910    2.287376    2.212254      4.590037    4.518363    4.661712    4.520000
    14.400      0.102204    0.092291    0.112117    0.084883      0.224369    0.209711    0.239026    0.222817      0.456231    0.430281    0.482181    0.477465      1.073123    1.030833    1.115414    1.135305      2.216543    2.156293    2.276792    2.212254      4.580234    4.508260    4.652207    4.520000
    14.600      0.100454    0.090649    0.110259    0.084883      0.222296    0.207564    0.237029    0.222817      0.455324    0.429288    0.481360    0.477465      1.068755    1.026885    1.110625    1.135305      2.204720    2.142940    2.266501    2.212254      4.571625    4.498943    4.644307    4.520000
    14.800      0.098715    0.088939    0.108490    0.084883      0.220140    0.205323    0.234958    0.222817      0.454341    0.428201    0.480481    0.477465      1.064016    1.022686    1.105347    1.135305      2.193212    2.129901    2.256522    2.212254      4.564036    4.490329    4.637743    4.520000
    15.000      0.096982    0.087171    0.106793    0.084883      0.217897    0.202974    0.232819    0.222817      0.453234    0.426971    0.479497    0.477465      1.058893    1.018200    1.099586    1.135305      2.182046    2.117249    2.246844    2.212254      4.557286    4.482355    4.632217    4.520000
    15.200      0.095285    0.085383    0.105186    0.084883      0.215595    0.200548    0.230642    0.222817      0.452028    0.425635    0.478422    0.477465      1.053468    1.013485    1.093452    1.135305      2.171287    2.105102    2.237472    2.212254      4.551275    4.475009    4.627540    4.520000
    15.400      0.093687    0.083659    0.103715    0.084883      0.213287    0.198101    0.228473    0.222817      0.450783    0.424267    0.477299    0.477465      1.047873    1.008635    1.087111    1.135305      2.160991    2.093570    2.228411    2.212254      4.545871    4.468190    4.623551    4.520000
    15.600      0.092245    0.082075    0.102415    0.084883      0.211025    0.195695    0.226354    0.222817      0.449585    0.422970    0.476199    0.477465      1.042248    1.003766    1.080731    1.135305      2.151270    2.082849    2.219691    2.212254      4.540962    4.461818    4.620106    4.520000
    15.800      0.090986    0.080680    0.101292    0.084883      0.208840    0.193368    0.224312    0.222817      0.448494    0.421802    0.475187    0.477465      1.036712    0.998955    1.074469    1.135305      2.142238    2.073102    2.211373    2.212254      4.536491    4.455928    4.617054    4.520000
    16.000      0.089947    0.079526    0.100369    0.070215      0.206771    0.191158    0.222385    0.182560      0.447530    0.420772    0.474287    0.435336      1.031296    0.994195    1.068396    0.954930      2.133908    2.064380    2.203436    2.069014      4.532369    4.450586    4.614153    4.545278
    16.200      0.089169    0.078660    0.099677    0.070215      0.204875    0.189120    0.220631    0.182560      0.446734    0.419929    0.473539    0.435336      1.026053    0.989513    1.062593    0.954930      2.126269    2.056688    2.195849    2.069014      4.528489    4.445800    4.611178    4.545278
    16.400      0.088680    0.078115    0.099245    0.070215      0.203210    0.187316    0.219103    0.182560      0.446167    0.419333    0.473002    0.435336      1.021080    0.984973    1.057187    0.954930      2.119329    2.050045    2.188612    2.069014      4.524724    4.441541    4.607906    4.545278
    16.600      0.088494    0.077901    0.099086    0.070215      0.201805    0.185783    0.217827    0.182560      0.445866    0.419024    0.472708    0.435336      1.016486    0.980667    1.052305    0.954930      2.113197    2.044558    2.181836    2.069014      4.521127    4.437930    4.604324    4.545278
    16.800      0.088605    0.078002    0.099207    0.070215      0.200666    0.184526    0.216806    0.182560      0.445831    0.419008    0.472654    0.435336      1.012351    0.976666    1.048036    0.954930      2.107942    2.040277    2.175607    2.069014      4.517787    4.435053    4.600520    4.545278
    17.000      0.088992    0.078389    0.099596    0.070215      0.199817    0.183583    0.216052    0.182560      0.446088    0.419306    0.472870    0.435336      1.008740    0.973043    1.044437    0.954930      2.103653    2.037235    2.170071    2.069014      4.514820    4.432966    4.596674    4.545278
    17.200      0.089628    0.079023    0.100233    0.070215      0.199273    0.182972    0.215575    0.182560      0.446626    0.419892    0.473361    0.435336      1.005622    0.969801    1.041443    0.954930      2.100290    2.035338    2.165242    2.069014      4.512124    4.431498    4.592750    4.545278
    17.400      0.090465    0.079858    0.101072    0.070215      0.199032    0.182692    0.215371    0.182560      0.447447    0.420760    0.474135    0.435336      1.002964    0.966962    1.038966    0.954930      2.097806    2.034487    2.161125    2.069014      4.509515    4.430388    4.588642    4.545278
    17.600      0.091431    0.080814    0.102047    0.070215      0.199062    0.182708    0.215416    0.182560      0.448530    0.421885    0.475174    0.435336      1.000706    0.964520    1.036891    0.954930      2.096133    2.034559    2.157706    2.069014      4.506801    4.429371    4.584232    4.545278
    17.800      0.092457    0.081812    0.103103    0.070215      0.199332    0.182970    0.215695    0.182560      0.449821    0.423203    0.476438    0.435336      0.998754    0.962413    1.035096    0.954930      2.095112    2.035337    2.154887    2.069014      4.503856    4.428252    4.579459    4.545278
    18.000      0.093485    0.082788    0.104182    0.100519      0.199833    0.183463    0.216203    0.192661      0.451272    0.424660    0.477884    0.427205      0.997006    0.960557    1.033455    0.984248      2.094554    2.036600    2.152509    2.081579      4.500579    4.426894    4.574264    4.468903
    18.200      0.094473    0.083706    0.105240    0.100519      0.200541    0.184167    0.216915    0.192661      0.452877    0.426254    0.479499    0.427205      0.995420    0.958942    1.031898    0.984248      2.094311    2.038179    2.150443    2.081579      4.496789    4.425050    4.568528    4.468903
    18.400      0.095385    0.084537    0.106232    0.100519      0.201410    0.185034    0.217786    0.192661      0.454604    0.427955    0.481253    0.427205      0.993983    0.957594    1.030372    0.984248      2.094291    2.039968    2.148613    2.081579      4.492313    4.422515    4.562112    4.468903
    18.600      0.096182    0.085252    0.107112    0.100519      0.202391    0.186012    0.218769    0.192661      0.456383    0.429693    0.483074    0.427205      0.992675    0.956515    1.028835    0.984248      2.094472    2.041910    2.147034    2.081579      4.487081    4.419199    4.554963    4.468903
    18.800      0.096836    0.085833    0.107839    0.100519      0.203435    0.187046    0.219824    0.192661      0.458136    0.431398    0.484874    0.427205      0.991477    0.955671    1.027282    0.984248      2.094789    2.043874    2.145703    2.081579      4.481037    4.415007    4.547066    4.468903
    19.000      0.097349    0.086294    0.108405    0.100519      0.204527    0.188113    0.220942    0.192661      0.459823    0.433047    0.486599    0.427205      0.990382    0.955040    1.025724    0.984248      2.095121    2.045667    2.144574    2.081579      4.473965    4.409654    4.538276    4.468903
    19.200      0.097704    0.086626    0.108783    0.100519      0.205655    0.189189    0.222121    0.192661      0.461443    0.434647    0.488239    0.427205      0.989357    0.954575    1.024138    0.984248      2.095269    2.047037    2.143500    2.081579      4.465706    4.402900    4.528512    4.468903
    19.400      0.097876    0.086806    0.108947    0.100519      0.206784    0.190229    0.223339    0.192661      0.462978    0.436199    0.489757    0.427205      0.988328    0.954184    1.022472    0.984248      2.095017    2.047759    2.142276    2.081579      4.456154    4.394594    4.517714    4.468903
    19.600      0.097862    0.086833    0.108891    0.100519      0.207864    0.191175    0.224552    0.192661      0.464385    0.437683    0.491087    0.427205      0.987181    0.953705    1.020656    0.984248      2.094192    2.047658    2.140726    2.081579      4.445203    4.384589    4.505817    4.468903
    19.800      0.097681    0.086726    0.108636    0.100519      0.208890    0.192021    0.225759    0.192661      0.465659    0.439102    0.492216    0.427205      0.985918    0.953092    1.018744    0.984248      2.092782    2.046761    2.138802    2.081579      4.432981    4.372991    4.492971    4.468903
    20.000      0.097361    0.086508    0.108213    0.117472      0.209880    0.192792    0.226968    0.234943      0.466809    0.440473    0.493146    0.503991      0.984592    0.952357    1.016827    1.004192      2.090843    2.045182    2.136505    2.137223      4.419767    4.360117    4.479418    4.452549
    20.200      0.096919    0.086191    0.107647    0.117472      0.210829    0.193496    0.228163    0.234943      0.467829    0.441780    0.493878    0.503991      0.983240    0.951509    1.014972    1.004192      2.088418    2.043019    2.133817    2.137223      4.405726    4.346186    4.465266    4.452549
    20.400      0.096363    0.085779    0.106947    0.117472      0.211742    0.194152    0.229332    0.234943      0.468731    0.443022    0.494441    0.503991      0.981942    0.950600    1.013285    1.004192      2.085672    2.040471    2.130873    2.137223      4.391118    4.331515    4.450721    4.452549
    20.600      0.095710    0.085289    0.106132    0.117472      0.212630    0.194789    0.230472    0.234943      0.469548    0.444220    0.494876    0.503991      0.980741    0.949657    1.011825    1.004192      2.082748    2.037698    2.127799    2.137223      4.376184    4.316396    4.435973    4.452549
    20.800      0.094987    0.084746    0.105227    0.117472      0.213501    0.195424    0.231578    0.234943      0.470283    0.445368    0.495199    0.503991      0.979614    0.948648    1.010579    1.004192      2.079712    2.034802    2.124622    2.137223      4.361066    4.301016    4.421115    4.452549
    21.000      0.094218    0.084176    0.104261    0.117472      0.214345    0.196060    0.232629    0.234943      0.470910    0.446429    0.495392    0.503991      0.978505    0.947514    1.009497    1.004192      2.076576    2.031814    2.121339    2.137223      4.345980    4.285625    4.406335    4.452549
    21.200      0.093426    0.083594    0.103258    0.117472      0.215139    0.196680    0.233598    0.234943      0.471389    0.447350    0.495428    0.503991      0.977398    0.946247    1.008549    1.004192      2.073315    2.028697    2.117933    2.137223      4.331185    4.270535    4.391835    4.452549
    21.400      0.092637    0.083024    0.102250    0.117472      0.215882    0.197284    0.234479    0.234943      0.471712    0.448115    0.495310    0.503991      0.976329    0.944906    1.007751    1.004192      2.069929    2.025450    2.114408    2.137223      4.316967    4.256093    4.377841    4.452549
    21.600      0.091870    0.082476    0.101264    0.117472      0.216583    0.197885    0.235282    0.234943      0.471895    0.448722    0.495068    0.503991      0.975297    0.943528    1.007066    1.004192      2.066350    2.022013    2.110686    2.137223      4.303537    4.242550    4.364524    4.452549
    21.800      0.091130    0.081942    0.100318    0.117472      0.217250    0.198490    0.236009    0.234943      0.471943    0.449162    0.494724    0.503991      0.974265    0.942106    1.006423    1.004192      2.062500    2.018321    2.106678    2.137223      4.290993    4.230037    4.351949    4.452549
    22.000      0.090414    0.081411    0.099417    0.069198      0.217877    0.199098    0.236656    0.214513      0.471845    0.449418    0.494273    0.453246      0.973166    0.940604    1.005727    0.923791      2.058290    2.014273    2.102306    1.930619      4.279252    4.218488    4.340016    4.072290
    22.200      0.089733    0.080879    0.098588    0.069198      0.218480    0.199720    0.237241    0.214513      0.471596    0.449478    0.493715    0.453246      0.971962    0.939007    1.004917    0.923791      2.053700    2.009831    2.097570    1.930619      4.268212    4.207774    4.328649    4.072290
    22.400      0.089100    0.080344    0.097855    0.069198      0.219069    0.200360    0.237778    0.214513      0.471192    0.449339    0.493045    0.453246      0.970642    0.937315    1.003969    0.923791      2.048775    2.005034    2.092516    1.930619      4.257750    4.197732    4.317769    4.072290
    22.600      0.088528    0.079816    0.097241    0.069198      0.219635    0.201006    0.238264    0.214513      0.470606    0.448983    0.492229    0.453246      0.969175    0.935520    1.002831    0.923791      2.043596    1.999957    2.087235    1.930619      4.247801    4.188270    4.307332    4.072290
    22.800      0.088039    0.079318    0.096759    0.069198      0.220170    0.201647    0.238693    0.214513      0.469856    0.448436    0.491277    0.453246      0.967580    0.933658    1.001502    0.923791      2.038262    1.994690    2.081833    1.930619      4.238380    4.179398    4.297362    4.072290
    23.000      0.087640    0.078873    0.096407    0.069198      0.220651    0.202258    0.239043    0.214513      0.468944    0.447696    0.490192    0.453246      0.965873    0.931754    0.999993    0.923791      2.032819    1.989272    2.076365    1.930619      4.229445    4.171061    4.287828    4.072290
    23.200      0.087327    0.078488    0.096166    0.069198      0.221053    0.202816    0.239290    0.214513      0.467887    0.446789    0.488986    0.453246      0.964014    0.929763    0.998266    0.923791      2.027312    1.983697    2.070928    1.930619      4.220923    4.163112    4.278735    4.072290
    23.400      0.087083    0.078159    0.096007    0.069198      0.221357    0.203301    0.239412    0.214513      0.466707    0.445747    0.487667    0.453246      0.962030    0.927708    0.996351    0.923791      2.021865    1.978048    2.065682    1.930619      4.212845    4.155505    4.270186    4.072290
    23.600      0.086917    0.077904    0.095929    0.069198      0.221564    0.203713    0.239416    0.214513      0.465452    0.444621    0.486283    0.453246      0.960024    0.925679    0.994369    0.923791      2.016640    1.972483    2.060797    1.930619      4.205229    4.148201    4.262257    4.072290
    23.800      0.086834    0.077738    0.095929    0.069198      0.221697    0.204066    0.239328    0.214513      0.464202    0.443494    0.484911    0.453246      0.958108    0.923752    0.992464    0.923791      2.011743    1.967092    2.056395    1.930619      4.198024    4.141070    4.254979    4.072290
    24.000      0.086845    0.077681    0.096009    0.098676      0.221788    0.204394    0.239183    0.222817      0.463055    0.442468    0.483642    0.474282      0.956369    0.921985    0.990753    1.009042      2.007280    1.961963    2.052598    2.100845      4.191311    4.134125    4.248496    4.258986
    24.200      0.086957    0.077745    0.096169    0.098676      0.221877    0.204732    0.239022    0.222817      0.462080    0.441620    0.482541    0.474282      0.954897    0.920461    0.989334    1.009042      2.003428    1.957274    2.049582    2.100845      4.185302    4.127567    4.243037    4.258986
    24.400      0.087177    0.077941    0.096413    0.098676      0.222012    0.205122    0.238901    0.222817      0.461336    0.441000    0.481673    0.474282      0.953762    0.919242    0.988282    1.009042      2.000299    1.953160    2.047439    2.100845      4.180135    4.121539    4.238730    4.258986
    24.600      0.087518    0.078283    0.096752    0.098676      0.222247    0.205616    0.238877    0.222817      0.460900    0.440677    0.481124    0.474282      0.953024    0.918384    0.987664    1.009042      1.998059    1.949827    2.046291    2.100845      4.176026    4.116283    4.235768    4.258986
    24.800      0.087990    0.078781    0.097199    0.098676      0.222644    0.206277    0.239011    0.222817      0.460838    0.440709    0.480966    0.474282      0.952744    0.917957    0.987531    1.009042      1.996856    1.947495    2.046217    2.100845      4.173170    4.112048    4.234292    4.258986
    25.000      0.088596    0.079436    0.097756    0.098676      0.223218    0.207120    0.239315    0.222817      0.461151    0.441098    0.481204    0.474282      0.952934    0.917983    0.987885    1.009042      1.996708    1.946225    2.047190    2.100845      4.171566    4.108872    4.234260    4.258986
    25.200      0.089301    0.080211    0.098390    0.098676      0.223932    0.208107    0.239756    0.222817      0.461776    0.441775    0.481777    0.474282      0.953553    0.918426    0.988681    1.009042      1.997580    1.946012    2.049148    2.100845      4.171177    4.106765    4.235589    4.258986
    25.400      0.090063    0.081062    0.099063    0.098676      0.224739    0.209194    0.240284    0.222817      0.462620    0.442660    0.482580    0.474282      0.954514    0.919226    0.989802    1.009042      1.999377    1.946815    2.051938    2.100845      4.171944    4.105758    4.238129    4.258986
    25.600      0.090848    0.081953    0.099743    0.098676      0.225606    0.210350    0.240862    0.222817      0.463617    0.443700    0.483534    0.474282      0.955708    0.920312    0.991104    1.009042      2.001939    1.948539    2.055339    2.100845      4.173774    4.105860    4.241688    4.258986
    25.800      0.091622    0.082842    0.100402    0.098676      0.226492    0.211528    0.241455    0.222817      0.464740    0.444869    0.484611    0.474282      0.957075    0.921659    0.992492    1.009042      2.005154    1.951133    2.059175    2.100845      4.176568    4.107083    4.246054    4.258986
    26.000      0.092364    0.083707    0.101020    0.082525      0.227375    0.212707    0.242043    0.221049      0.465981    0.446165    0.485796    0.445044      0.958608    0.923284    0.993931    0.884194      2.009019    1.954615    2.063423    1.892175      4.180298    4.109447    4.251149    4.070240
    26.200      0.093067    0.084539    0.101594    0.082525      0.228248    0.213885    0.242611    0.221049      0.467311    0.447573    0.487049    0.445044      0.960269    0.925172    0.995367    0.884194      2.013508    1.958970    2.068047    1.892175      4.184911    4.112922    4.256900    4.070240
    26.400      0.093729    0.085331    0.102127    0.082525      0.229097    0.215046    0.243147    0.221049      0.468667    0.449027    0.488308    0.445044      0.961976    0.927239    0.996712    0.884194      2.018524    1.964097    2.072950    1.892175      4.190207    4.117338    4.263076    4.070240
    26.600      0.094339    0.086065    0.102613    0.082525      0.229909    0.216176    0.243643    0.221049      0.469996    0.450473    0.489519    0.445044      0.963624    0.929379    0.997869    0.884194      2.023848    1.969783    2.077914    1.892175      4.195866    4.122404    4.269329    4.070240
    26.800      0.094887    0.086726    0.103049    0.082525      0.230666    0.217247    0.244085    0.221049      0.471261    0.451876    0.490647    0.445044      0.965149    0.931519    0.998779    0.884194      2.029255    1.975796    2.082713    1.892175      4.201548    4.127780    4.275317    4.070240
    27.000      0.095366    0.087299    0.103432    0.082525      0.231335    0.218222    0.244447    0.221049      0.472414    0.453188    0.491640    0.445044      0.966565    0.933668    0.999462    0.884194      2.034598    1.981977    2.087219    1.892175      4.207006    4.133206    4.280805    4.070240
    27.200      0.095763    0.087772    0.103754    0.082525      0.231886    0.219071    0.244701    0.221049      0.473397    0.454370    0.492424    0.445044      0.967846    0.935808    0.999884    0.884194      2.039725    1.988156    2.091294    1.892175      4.212053    4.138498    4.285608    4.070240
    27.400      0.096070    0.088132    0.104007    0.082525      0.232305    0.219776    0.244835    0.221049      0.474151    0.455378    0.492924    0.445044      0.968953    0.937891    1.000016    0.884194      2.044484    1.994151    2.094817    1.892175      4.216627    4.143567    4.289687    4.070240
    27.600      0.096294    0.088388    0.104200    0.082525      0.232610    0.220342    0.244878    0.221049      0.474690    0.456226    0.493155    0.445044      0.969938    0.939940    0.999936    0.884194      2.048835    1.999883    2.097787    1.892175      4.220689    4.148349    4.293029    4.070240
    27.800      0.096460    0.088564    0.104356    0.082525      0.232820    0.220781    0.244859    0.221049      0.475070    0.456972    0.493168    0.445044      0.970868    0.942006    0.999731    0.884194      2.052787    2.005330    2.100243    1.892175      4.224175    4.152760    4.295589    4.070240
    28.000      0.096577    0.088674    0.104481    0.115250      0.232927    0.221073    0.244781    0.266173      0.475325    0.457654    0.492996    0.521370      0.971784    0.944116    0.999451    1.072924      2.056356    2.010482    2.102231    2.222681      4.227055    4.156753    4.297356    4.384993
    28.200      0.096648    0.088714    0.104582    0.115250      0.232925    0.221195    0.244654    0.266173      0.475471    0.458275    0.492667    0.521370      0.972698    0.946257    0.999140    1.072924      2.059522    2.015271    2.103772    2.222681      4.229308    4.160308    4.298307    4.384993
    28.400      0.096674    0.088683    0.104665    0.115250      0.232803    0.221126    0.244480    0.266173      0.475539    0.458840    0.492238    0.521370      0.973608    0.948376    0.998839    1.072924      2.062252    2.019618    2.104885    2.222681      4.230999    4.163495    4.298503    4.384993
    28.600      0.096667    0.088593    0.104741    0.115250      0.232570    0.220875    0.244265    0.266173      0.475573    0.459363    0.491783    0.521370      0.974516    0.950440    0.998591    1.072924      2.064572    2.023493    2.105651    2.222681      4.232286    4.166464    4.298109    4.384993
    28.800      0.096637    0.088457    0.104817    0.115250      0.232241    0.220463    0.244020    0.266173      0.475601    0.459843    0.491360    0.521370      0.975457    0.952447    0.998468    1.072924      2.066488    2.026865    2.106111    2.222681      4.233282    4.169323    4.297242    4.384993
    29.000      0.096581    0.088271    0.104891    0.115250      0.231794    0.219874    0.243715    0.266173      0.475562    0.460188    0.490935    0.521370      0.976369    0.954299    0.998440    1.072924      2.067995    2.029706    2.106284    2.222681      4.234039    4.172087    4.295992    4.384993
    29.200      0.096510    0.088048    0.104971    0.115250      0.231232    0.219122    0.243342    0.266173      0.475427    0.460345    0.490509    0.521370      0.977186    0.955892    0.998481    1.072924      2.069108    2.032017    2.106199    2.222681      4.234557    4.174701    4.294413    4.384993
    29.400      0.096417    0.087784    0.105050    0.115250      0.230570    0.218233    0.242907    0.266173      0.475196    0.460283    0.490110    0.521370      0.977858    0.957138    0.998578    1.072924      2.069798    2.033738    2.105859    2.222681      4.234829    4.177074    4.292584    4.384993
    29.600      0.096299    0.087479    0.105119    0.115250      0.229816    0.217230    0.242402    0.266173      0.474865    0.459978    0.489752    0.521370      0.978365    0.957993    0.998737    1.072924      2.070092    2.034853    2.105331    2.222681      4.234857    4.179114    4.290601    4.384993
    29.800      0.096153    0.087134    0.105172    0.115250      0.228956    0.216114    0.241799    0.266173      0.474380    0.459374    0.489387    0.521370      0.978640    0.958388    0.998891    1.072924      2.069965    2.035325    2.104604    2.222681      4.234588    4.180714    4.288462    4.384993
    30.000      0.095982    0.086759    0.105205    0.082144      0.227986    0.214894    0.241078    0.197660      0.473687    0.458425    0.488949    0.426125      0.978626    0.958295    0.998956    0.913857      2.069393    2.035136    2.103651    1.989437      4.233946    4.181764    4.286129    4.127760
    30.200      0.095778    0.086354    0.105203    0.082144      0.226891    0.213569    0.240212    0.197660      0.472711    0.457067    0.488355    0.426125      0.978245    0.957678    0.998813    0.913857      2.068308    2.034228    2.102387    1.989437      4.232831    4.182134    4.283529    4.127760
    30.400      0.095533    0.085910    0.105155    0.082144      0.225656    0.212128    0.239184    0.197660      0.471394    0.455256    0.487531    0.426125      0.977425    0.956507    0.998343    0.913857      2.066645    2.032545    2.100745    1.989437      4.231198    4.181765    4.280631    4.127760
    30.600      0.095230    0.085415    0.105045    0.082144      0.224282    0.210569    0.237994    0.197660      0.469707    0.452987    0.486428    0.426125      0.976156    0.954817    0.997494    0.913857      2.064382    2.030086    2.098679    1.989437      4.229057    4.180635    4.277478    4.127760
    30.800      0.094864    0.084872    0.104856    0.082144      0.222776    0.208906    0.236646    0.197660      0.467658    0.450295    0.485021    0.426125      0.974467    0.952675    0.996259    0.913857      2.061535    2.026908    2.096162    1.989437      4.226488    4.178804    4.274172    4.127760
    31.000      0.094441    0.084297    0.104584    0.082144      0.221162    0.207176    0.235147    0.197660      0.465303    0.447275    0.483330    0.426125      0.972450    0.950190    0.994709    0.913857      2.058227    2.023147    2.093307    1.989437      4.223649    4.176405    4.270892    4.127760
    31.200      0.093970    0.083707    0.104233    0.082144      0.219447    0.205395    0.233499    0.197660      0.462681    0.444001    0.481362    0.426125      0.970163    0.947431    0.992895    0.913857      2.054638    2.018994    2.090281    1.989437      4.220739    4.173629    4.267849    4.127760
    31.400      0.093458    0.083107    0.103808    0.082144      0.217626    0.203552    0.231700    0.197660      0.459812    0.440521    0.479104    0.426125      0.967667    0.944484    0.990850    0.913857      2.051004    2.014736    2.087272    1.989437      4.217965    4.170739    4.265191    4.127760
    31.600      0.092919    0.082510    0.103327    0.082144      0.215695    0.201637    0.229753    0.197660      0.456720    0.436882    0.476559    0.426125      0.965043    0.941452    0.988634    0.913857      2.047531    2.010615    2.084448    1.989437      4.215533    4.168017    4.263049    4.127760
    31.800      0.092358    0.081917    0.102799    0.082144      0.213648    0.199637    0.227658    0.197660      0.453474    0.433164    0.473784    0.426125      0.962408    0.938470    0.986345    0.913857      2.044356    2.006804    2.081907    1.989437      4.213623    4.165707    4.261539    4.127760
    32.000      0.091775    0.081324    0.102227    0.096458      0.211488    0.197548    0.225428    0.217029      0.450173    0.429476    0.470871    0.477465      0.959891    0.935695    0.984088    0.962164      2.041565    2.003443    2.079686    2.011140      4.212367    4.164015    4.260718    4.229663
    32.200      0.091173    0.080729    0.101617    0.096458      0.209235    0.195386    0.223085    0.217029      0.446891    0.425896    0.467886    0.477465      0.957575    0.933217    0.981932    0.962164      2.039213    2.000613    2.077813    2.011140      4.211807    4.163040    4.260573    4.229663
    32.400      0.090556    0.080139    0.100973    0.096458      0.206927    0.193187    0.220666    0.217029      0.443702    0.422507    0.464897    0.477465      0.955533    0.931104    0.979963    0.962164      2.037382    1.998423    2.076342    2.011140      4.211962    4.162821    4.261103    4.229663
    32.600      0.089928    0.079560    0.100297    0.096458      0.204615    0.191002    0.218228    0.217029      0.440698    0.419404    0.461991    0.477465      0.953837    0.929420    0.978254    0.962164      2.036178    1.997002    2.075353    2.011140      4.212904    4.163447    4.262361    4.229663
    32.800      0.089301    0.079001    0.099601    0.096458      0.202350    0.188874    0.215825    0.217029      0.437936    0.416644    0.459228    0.477465      0.952488    0.928163    0.976814    0.962164      2.035648    1.996402    2.074894    2.011140      4.214652    4.164943    4.264360    4.229663
    33.000      0.088694    0.078481    0.098906    0.096458      0.200169    0.186834    0.213503    0.217029      0.435459    0.414268    0.456651    0.477465      0.951519    0.927350    0.975688    0.962164      2.035801    1.996621    2.074982    2.011140      4.217206    4.167297    4.267115    4.229663
    33.200      0.088135    0.078028    0.098242    0.096458      0.198120    0.184931    0.211309    0.217029      0.433320    0.412320    0.454320    0.477465      0.950954    0.926995    0.974913    0.962164      2.036663    1.997673    2.075653    2.011140      4.220624    4.170546    4.270702    4.229663
    33.400      0.087633    0.077651    0.097614    0.096458      0.196237    0.183200    0.209275    0.217029      0.431543    0.410814    0.452273    0.477465      0.950745    0.927034    0.974457    0.962164      2.038174    1.999462    2.076885    2.011140      4.224866    4.174625    4.275107    4.229663
    33.600      0.087188    0.077353    0.097024    0.096458      0.194530    0.181644    0.207415    0.217029      0.430086    0.409691    0.450480    0.477465      0.950792    0.927346    0.974237    0.962164      2.040204    2.001819    2.078588    2.011140      4.229809    4.179385    4.280233    4.229663
    33.800      0.086801    0.077132    0.096470    0.096458      0.192982    0.180242    0.205721    0.217029      0.428879    0.408877    0.448882    0.477465      0.951008    0.927834    0.974183    0.962164      2.042587    2.004546    2.080629    2.011140      4.235314    4.184680    4.285948    4.229663
    34.000      0.086469    0.076987    0.095951    0.084125      0.191585    0.178980    0.204190    0.181891      0.427887    0.408326    0.447447    0.388793      0.951334    0.928438    0.974230    0.964024      2.045146    2.007438    2.082854    2.096298      4.241147    4.190285    4.292010    4.315372
    34.200      0.086196    0.076922    0.095470    0.084125      0.190328    0.177844    0.202813    0.181891      0.427085    0.408010    0.446159    0.388793      0.951707    0.929098    0.974316    0.964024      2.047783    2.010384    2.085182    2.096298      4.247113    4.196016    4.298211    4.315372
    34.400      0.085961    0.076917    0.095004    0.084125      0.189188    0.176807    0.201568    0.181891      0.426446    0.407890    0.445001    0.388793      0.952055    0.929720    0.974389    0.964024      2.050378    2.013230    2.087525    2.096298      4.252989    4.201652    4.304326    4.315372
    34.600      0.085744    0.076950    0.094539    0.084125      0.188135    0.175839    0.200430    0.181891      0.425950    0.407933    0.443967    0.388793      0.952325    0.930231    0.974419    0.964024      2.052817    2.015851    2.089784    2.096298      4.258546    4.206976    4.310115    4.315372
    34.800      0.085533    0.077001    0.094065    0.084125      0.187160    0.174930    0.199390    0.181891      0.425605    0.408138    0.443072    0.388793      0.952510    0.930619    0.974400    0.964024      2.055093    2.018240    2.091947    2.096298      4.263715    4.211931    4.315499    4.315372
    35.000      0.085331    0.077063    0.093599    0.084125      0.186298    0.174114    0.198483    0.181891      0.425447    0.408527    0.442367    0.388793      0.952617    0.930893    0.974342    0.964024      2.057215    2.020415    2.094015    2.096298      4.268467    4.216508    4.320426    4.315372
    35.200      0.085148    0.077134    0.093162    0.084125      0.185574    0.173413    0.197735    0.181891      0.425501    0.409107    0.441894    0.388793      0.952636    0.931042    0.974230    0.964024      2.059123    2.022354    2.095893    2.096298      4.272673    4.220608    4.324737    4.315372
    35.400      0.084981    0.077204    0.092758    0.084125      0.184992    0.172837    0.197147    0.181891      0.425762    0.409858    0.441666    0.388793      0.952551    0.931049    0.974053    0.964024      2.060721    2.023980    2.097462    2.096298      4.276242    4.224158    4.328325    4.315372
    35.600      0.084823    0.077264    0.092383    0.084125      0.184533    0.172374    0.196692    0.181891      0.426174    0.410718    0.441630    0.388793      0.952288    0.930843    0.973734    0.964024      2.061872    2.025164    2.098580    2.096298      4.279035    4.227018    4.331052    4.315372
    35.800      0.084670    0.077304    0.092036    0.084125      0.184179    0.172020    0.196339    0.181891      0.426683    0.411632    0.441734    0.388793      0.951768    0.930347    0.973188    0.964024      2.062443    2.025766    2.099119    2.096298      4.280889    4.229011    4.332767    4.315372
    36.000      0.084513    0.077310    0.091717    0.081728      0.183913    0.171767    0.196059    0.178512      0.427257    0.412569    0.441944    0.460259      0.950955    0.929541    0.972370    0.967834      2.062311    2.025667    2.098954    2.086220      4.281668    4.229999    4.333337    4.318691
    36.200      0.084343    0.077262    0.091423    0.081728      0.183724    0.171614    0.195834    0.178512      0.427886    0.413531    0.442240    0.460259      0.949844    0.928434    0.971254    0.967834      2.061451    2.024849    2.098052    2.086220      4.281377    4.229979    4.332775    4.318691
    36.400      0.084157    0.077151    0.091162    0.081728      0.183605    0.171559    0.195650    0.178512      0.428556    0.414504    0.442607    0.460259      0.948443    0.927047    0.969839    0.967834      2.059905    2.023348    2.096461    2.086220      4.280135    4.229071    4.331199    4.318691
    36.600      0.083957    0.076973    0.090942    0.081728      0.183554    0.171602    0.195506    0.178512      0.429257    0.415474    0.443040    0.460259      0.946785    0.925431    0.968140    0.967834      2.057716    2.021214    2.094218    2.086220      4.278005    4.227314    4.328697    4.318691
    36.800      0.083752    0.076731    0.090774    0.081728      0.183585    0.171751    0.195420    0.178512      0.430000    0.416449    0.443552    0.460259      0.944904    0.923641    0.966166    0.967834      2.054943    2.018521    2.091366    2.086220      4.275080    4.224782    4.325378    4.318691
    37.000      0.083555    0.076441    0.090669    0.081728      0.183698    0.171999    0.195396    0.178512      0.430791    0.417435    0.444148    0.460259      0.942803    0.921694    0.963913    0.967834      2.051676    2.015367    2.087985    2.086220      4.271495    4.221595    4.321395    4.318691
    37.200      0.083386    0.076139    0.090633    0.081728      0.183876    0.172333    0.195419    0.178512      0.431613    0.418423    0.444803    0.460259      0.940517    0.919618    0.961416    0.967834      2.048059    2.011905    2.084213    2.086220      4.267323    4.217788    4.316859    4.318691
    37.400      0.083258    0.075854    0.090661    0.081728      0.184103    0.172735    0.195470    0.178512      0.432427    0.419378    0.445476    0.460259      0.938041    0.917410    0.958671    0.967834      2.044181    2.008227    2.080135    2.086220      4.262588    4.213395    4.311781    4.318691
    37.600      0.083174    0.075607    0.090741    0.081728      0.184363    0.173184    0.195542    0.178512      0.433178    0.420255    0.446101    0.460259      0.935362    0.915049    0.955676    0.967834      2.040073    2.004363    2.075783    2.086220      4.257301    4.208441    4.306162    4.318691
    37.800      0.083124    0.075401    0.090848    0.081728      0.184644    0.173660    0.195628    0.178512      0.433832    0.421031    0.446633    0.460259      0.932502    0.912536    0.952467    0.967834      2.035761    2.000341    2.071182    2.086220      4.251483    4.202956    4.300011    4.318691
    38.000      0.083105    0.075244    0.090966    0.089780      0.184950    0.174164    0.195735    0.195883      0.434386    0.421707    0.447065    0.440737      0.929494    0.909892    0.949095    0.928404      2.031332    1.996247    2.066418    2.024124      4.245280    4.197115    4.293444    4.186999
    38.200      0.083113    0.075140    0.091085    0.089780      0.185290    0.174702    0.195878    0.195883      0.434833    0.422272    0.447393    0.440737      0.926387    0.907150    0.945624    0.928404      2.026897    1.992184    2.061610    2.024124      4.238896    4.191166    4.286625    4.186999
    38.400      0.083137    0.075083    0.091192    0.089780      0.185657    0.175260    0.196054    0.195883      0.435147    0.422692    0.447602    0.440737      0.923237    0.904355    0.942118    0.928404      2.022529    1.988219    2.056840    2.024124      4.232483    4.185289    4.279678    4.186999
    38.600      0.083153    0.075049    0.091257    0.089780      0.186024    0.175805    0.196243    0.195883      0.435313    0.422943    0.447682    0.440737      0.920059    0.901504    0.938614    0.928404      2.018332    1.984439    2.052225    2.024124      4.226186    4.179617    4.272755    4.186999
    38.800      0.083153    0.075036    0.091271    0.089780      0.186370    0.176306    0.196435    0.195883      0.435336    0.423030    0.447641    0.440737      0.916913    0.898643    0.935182    0.928404      2.014398    1.980940    2.047856    2.024124      4.220109    4.174244    4.265975    4.186999
    39.000      0.083140    0.075046    0.091235    0.089780      0.186680    0.176738    0.196621    0.195883      0.435208    0.422950    0.447466    0.440737      0.913842    0.895819    0.931866    0.928404      2.010747    1.977746    2.043748    2.024124      4.214294    4.169223    4.259365    4.186999
    39.200      0.083111    0.075077    0.091145    0.089780      0.186932    0.177080    0.196784    0.195883      0.434904    0.422682    0.447126    0.440737      0.910875    0.893069    0.928680    0.928404      2.007390    1.974874    2.039906    2.024124      4.208776    4.164609    4.252943    4.186999
    39.400      0.083063    0.075123    0.091002    0.089780      0.187133    0.177339    0.196927    0.195883      0.434431    0.422238    0.446624    0.440737      0.908060    0.890460    0.925660    0.928404      2.004351    1.972339    2.036363    2.024124      4.203594    4.160419    4.246769    4.186999
    39.600      0.082988    0.075169    0.090807    0.089780      0.187289    0.177520    0.197059    0.195883      0.433806    0.421641    0.445971    0.440737      0.905416    0.888019    0.922813    0.928404      2.001662    1.970145    2.033179    2.024124      4.198827    4.156681    4.240972    4.186999
    39.800      0.082877    0.075195    0.090559    0.089780      0.187392    0.177620    0.197164    0.195883      0.433076    0.420935    0.445217    0.440737      0.902995    0.885800    0.920191    0.928404      1.999435    1.968369    2.030500    2.024124      4.194669    4.153520    4.235818    4.186999
    40.000      0.082729    0.075187    0.090271    0.077637      0.187442    0.177646    0.197238    0.174682      0.432311    0.420186    0.444436    0.407592      0.900886    0.883884    0.917888    0.850120      1.997783    1.967080    2.028485    1.954500      4.191338    4.151058    4.231618    4.132206
    40.200      0.082558    0.075152    0.089964    0.077637      0.187449    0.177615    0.197283    0.174682      0.431574    0.419459    0.443689    0.407592      0.899176    0.882350    0.916002    0.850120      1.996786    1.966323    2.027250    1.954500      4.188989    4.149375    4.228604    4.132206
    40.400      0.082384    0.075103    0.089665    0.077637      0.187416    0.177539    0.197293    0.174682      0.430899    0.418798    0.443000    0.407592      0.897914    0.881247    0.914582    0.850120      1.996516    1.966141    2.026892    1.954500      4.187652    4.148421    4.226884    4.132206
    40.600      0.082217    0.075040    0.089394    0.077637      0.187333    0.177410    0.197257    0.174682      0.430305    0.418225    0.442386    0.407592      0.897112    0.880592    0.913631    0.850120      1.997010    1.966568    2.027451    1.954500      4.187245    4.148050    4.226440    4.132206
    40.800      0.082066    0.074961    0.089170    0.077637      0.187206    0.177235    0.197177    0.174682      0.429817    0.417757    0.441877    0.407592      0.896764    0.880392    0.913136    0.850120      1.998229    1.967587    2.028871    1.954500      4.187595    4.148057    4.227134    4.132206
    41.000      0.081933    0.074864    0.089002    0.077637      0.187046    0.177027    0.197065    0.174682      0.429448    0.417409    0.441487    0.407592      0.896831    0.880611    0.913052    0.850120      2.000074    1.969119    2.031028    1.954500      4.188601    4.148323    4.228879    4.132206
    41.200      0.081823    0.074750    0.088895    0.077637      0.186882    0.176815    0.196949    0.174682      0.429221    0.417202    0.441239    0.407592      0.897281    0.881213    0.913348    0.850120      2.002454    1.971116    2.033793    1.954500      4.190251    4.148891    4.231611    4.132206
    41.400      0.081730    0.074618    0.088841    0.077637      0.186738    0.176624    0.196853    0.174682      0.429155    0.417160    0.441149    0.407592      0.898069    0.882148    0.913991    0.850120      2.005274    1.973519    2.037029    1.954500      4.192508    4.149807    4.235209    4.132206
    41.600      0.081664    0.074489    0.088839    0.077637      0.186644    0.176484    0.196804    0.174682      0.429251    0.417283    0.441219    0.407592      0.899166    0.883362    0.914970    0.850120      2.008475    1.976293    2.040658    1.954500      4.195363    4.151148    4.239577    4.132206
    41.800      0.081646    0.074396    0.088896    0.077637      0.186622    0.176418    0.196826    0.174682      0.429484    0.417534    0.441434    0.407592      0.900523    0.884787    0.916260    0.850120      2.011980    1.979382    2.044578    1.954500      4.198783    4.152977    4.244589    4.132206
    42.000      0.081704    0.074379    0.089030    0.075876      0.186695    0.176444    0.196946    0.181363      0.429857    0.417902    0.441812    0.421946      0.902128    0.886386    0.917870    0.888307      2.015728    1.982730    2.048727    1.965378      4.202722    4.155339    4.250104    4.171340
    42.200      0.081857    0.074460    0.089254    0.075876      0.186887    0.176582    0.197193    0.181363      0.430391    0.418397    0.442386    0.421946      0.903965    0.888128    0.919801    0.888307      2.019676    1.986283    2.053070    1.965378      4.207147    4.158274    4.256020    4.171340
    42.400      0.082113    0.074654    0.089573    0.075876      0.187223    0.176852    0.197594    0.181363      0.431084    0.419013    0.443154    0.421946      0.905990    0.889966    0.922015    0.888307      2.023768    1.989980    2.057555    1.965378      4.211939    4.161712    4.262167    4.171340
    42.600      0.082476    0.074966    0.089986    0.075876      0.187709    0.177256    0.198162    0.181363      0.431923    0.419739    0.444107    0.421946      0.908161    0.891863    0.924458    0.888307      2.027944    1.993758    2.062129    1.965378      4.216997    4.165605    4.268389    4.171340
    42.800      0.082939    0.075396    0.090481    0.075876      0.188347    0.177801    0.198893    0.181363      0.432901    0.420563    0.445240    0.421946      0.910443    0.893795    0.927090    0.888307      2.032189    1.997613    2.066766    1.965378      4.222274    4.169939    4.274610    4.171340
    43.000      0.083492    0.075940    0.091044    0.075876      0.189132    0.178495    0.199769    0.181363      0.434005    0.421470    0.446540    0.421946      0.912804    0.895739    0.929870    0.888307      2.036462    2.001513    2.071411    1.965378      4.227680    4.174621    4.280739    4.171340
    43.200      0.084143    0.076606    0.091680    0.075876      0.190083    0.179367    0.200799    0.181363      0.435253    0.422489    0.448018    0.421946      0.915313    0.897779    0.932847    0.888307      2.040828    2.005529    2.076127    1.965378      4.233207    4.179646    4.286767    4.171340
    43.400      0.084900    0.077407    0.092393    0.075876      0.191215    0.180445    0.201986    0.181363      0.436682    0.423662    0.449702    0.421946      0.918049    0.900028    0.936070    0.888307      2.045343    2.009731    2.080955    1.965378      4.238833    4.185017    4.292648    4.171340
    43.600      0.085759    0.078339    0.093179    0.075876      0.192526    0.181727    0.203326    0.181363      0.438317    0.425028    0.451605    0.421946      0.921044    0.902547    0.939541    0.888307      2.050021    2.014160    2.085881    1.965378      4.244533    4.190728    4.298338    4.171340
    43.800      0.086717    0.079398    0.094037    0.075876      0.194003    0.183198    0.204808    0.181363      0.440154    0.426605    0.453702    0.421946      0.924271    0.905332    0.943210    0.888307      2.054847    2.018820    2.090874    1.965378      4.250305    4.196759    4.303850    4.171340
    44.000      0.087764    0.080568    0.094961    0.090188      0.195619    0.184830    0.206408    0.199828      0.442174    0.428386    0.455963    0.456244      0.927701    0.908378    0.947024    0.960235      2.059745    2.023641    2.095850    2.153897      4.256115    4.203076    4.309155    4.359077
    44.200      0.088887    0.081831    0.095944    0.090188      0.197347    0.186593    0.208100    0.199828      0.444343    0.430340    0.458345    0.456244      0.931273    0.911632    0.950913    0.960235      2.064520    2.028432    2.100609    2.153897      4.261797    4.209501    4.314094    4.359077
    44.400      0.090080    0.083179    0.096981    0.090188      0.199173    0.188470    0.209875    0.199828      0.446623    0.432435    0.460810    0.456244      0.934929    0.915040    0.954818    0.960235      2.069041    2.033066    2.105017    2.153897      4.267223    4.215887    4.318558    4.359077
    44.600      0.091321    0.084591    0.098051    0.090188      0.201076    0.190439    0.211713    0.199828      0.448971    0.434632    0.463310    0.456244      0.938592    0.918519    0.958665    0.960235      2.073178    2.037419    2.108938    2.153897      4.272235    4.222031    4.322439    4.359077
    44.800      0.092570    0.086024    0.099117    0.090188      0.203005    0.192447    0.213563    0.199828      0.451332    0.436886    0.465779    0.456244      0.942185    0.921987    0.962383    0.960235      2.076831    2.041398    2.112263    2.153897      4.276734    4.227770    4.325697    4.359077
    45.000      0.093791    0.087435    0.100146    0.090188      0.204919    0.194451    0.215386    0.199828      0.453680    0.439174    0.468186    0.456244      0.945665    0.925394    0.965936    0.960235      2.079999    2.045011    2.114988    2.153897      4.280749    4.233089    4.328408    4.359077
    45.200      0.094956    0.088793    0.101119    0.090188      0.206792    0.196422    0.217161    0.199828      0.455989    0.441474    0.470503    0.456244      0.949018    0.928723    0.969312    0.960235      2.082740    2.048308    2.117171    2.153897      4.284267    4.237923    4.330610    4.359077
    45.400      0.096057    0.090075    0.102038    0.090188      0.208610    0.198335    0.218884    0.199828      0.458238    0.443759    0.472717    0.456244      0.952254    0.931977    0.972532    0.960235      2.085111    2.051335    2.118887    2.153897      4.287274    4.242216    4.332331    4.359077
    45.600      0.097086    0.091263    0.102908    0.090188      0.210360    0.200166    0.220554    0.199828      0.460413    0.446000    0.474826    0.456244      0.955395    0.935161    0.975629    0.960235      2.087122    2.054073    2.120171    2.153897      4.289729    4.245913    4.333544    4.359077
    45.800      0.098036    0.092341    0.103730    0.090188      0.212020    0.201887    0.222153    0.199828      0.462490    0.448169    0.476810    0.456244      0.958404    0.938238    0.978571    0.960235      2.088735    2.056452    2.121019    2.153897      4.291509    4.248868    4.334150    4.359077
    46.000      0.098903    0.093295    0.104511    0.116826      0.213584    0.203484    0.223684    0.247198      0.464434    0.450234    0.478634    0.487624      0.961233    0.941161    0.981305    1.000644      2.089949    2.058441    2.121458    2.129967      4.292546    4.250991    4.334102    4.325967
    46.200      0.099678    0.094104    0.105252    0.116826      0.215047    0.204941    0.225153    0.247198      0.466232    0.452173    0.480291    0.487624      0.963847    0.943898    0.983796    1.000644      2.090735    2.059980    2.121489    2.129967      4.292738    4.252149    4.333326    4.325967
    46.400      0.100355    0.094754    0.105955    0.116826      0.216384    0.206228    0.226540    0.247198      0.467842    0.453939    0.481746    0.487624      0.966180    0.946375    0.985985    1.000644      2.091052    2.060993    2.121111    2.129967      4.292027    4.252261    4.331794    4.325967
    46.600      0.100923    0.095239    0.106606    0.116826      0.217565    0.207314    0.227816    0.247198      0.469221    0.455486    0.482955    0.487624      0.968158    0.948501    0.987815    1.000644      2.090898    2.061457    2.120338    2.129967      4.290432    4.251333    4.329531    4.325967
    46.800      0.101364    0.095551    0.107178    0.116826      0.218566    0.208179    0.228952    0.247198      0.470321    0.456771    0.483872    0.487624      0.969695    0.950176    0.989213    1.000644      2.090216    2.061299    2.119134    2.129967      4.287912    4.249332    4.326492    4.325967
    47.000      0.101681    0.095700    0.107662    0.116826      0.219379    0.208822    0.229935    0.247198      0.471133    0.457779    0.484488    0.487624      0.970743    0.951344    0.990143    1.000644      2.088960    2.060456    2.117464    2.129967      4.284458    4.246265    4.322652    4.325967
    47.200      0.101867    0.095692    0.108042    0.116826      0.219982    0.209228    0.230737    0.247198      0.471632    0.458485    0.484780    0.487624      0.971275    0.951974    0.990576    1.000644      2.087126    2.058923    2.115329    2.129967      4.280152    4.242240    4.318063    4.325967
    47.400      0.101920    0.095535    0.108304    0.116826      0.220352    0.209384    0.231321    0.247198      0.471791    0.458854    0.484728    0.487624      0.971301    0.952081    0.990520    1.000644      2.084758    2.056742    2.112774    2.129967      4.275106    4.237388    4.312823    4.325967
    47.600      0.101851    0.095249    0.108453    0.116826      0.220499    0.209305    0.231693    0.247198      0.471584    0.458852    0.484317    0.487624      0.970808    0.951664    0.989952    1.000644      2.081881    2.053953    2.109809    2.129967      4.269369    4.231768    4.306971    4.325967
    47.800      0.101683    0.094859    0.108506    0.116826      0.220437    0.209012    0.231862    0.247198      0.471000    0.458462    0.483538    0.487624      0.969822    0.950766    0.988878    1.000644      2.078542    2.050631    2.106452    2.129967      4.262899    4.225357    4.300441    4.325967
    48.000      0.101439    0.094396    0.108481    0.089322      0.220183    0.208531    0.231835    0.204628      0.470046    0.457689    0.482403    0.469345      0.968386    0.949441    0.987330    0.963050      2.074791    2.046844    2.102737    2.039782      4.255670    4.218159    4.293180    4.243590
    48.200      0.101133    0.093883    0.108382    0.089322      0.219751    0.207888    0.231613    0.204628      0.468752    0.456547    0.480957    0.469345      0.966527    0.947712    0.985343    0.963050      2.070717    2.042677    2.098756    2.039782      4.247749    4.210264    4.285234    4.243590
    48.400      0.100771    0.093334    0.108209    0.089322      0.219150    0.207100    0.231200    0.204628      0.467144    0.455051    0.479238    0.469345      0.964284    0.945604    0.982964    0.963050      2.066437    2.038238    2.094637    2.039782      4.239364    4.201891    4.276838    4.243590
    48.600      0.100366    0.092767    0.107966    0.089322      0.218386    0.206179    0.230594    0.204628      0.465257    0.453220    0.477293    0.469345      0.961714    0.943173    0.980255    0.963050      2.062081    2.033639    2.090523    2.039782      4.230765    4.193274    4.268256    4.243590
    48.800      0.099926    0.092194    0.107658    0.089322      0.217473    0.205143    0.229803    0.204628      0.463127    0.451089    0.475165    0.469345      0.958883    0.940478    0.977288    0.963050      2.057774    2.029002    2.086546    2.039782      4.222187    4.184631    4.259743    4.243590
    49.000      0.099468    0.091633    0.107302    0.089322      0.216435    0.204015    0.228855    0.204628      0.460828    0.448730    0.472925    0.469345      0.955898    0.937618    0.974178    0.963050      2.053603    2.024420    2.082787    2.039782      4.213849    4.176158    4.251540    4.243590
    49.200      0.099008    0.091101    0.106915    0.089322      0.215290    0.202812    0.227768    0.204628      0.458416    0.446203    0.470628    0.469345      0.952819    0.934640    0.970999    0.963050      2.049626    2.019972    2.079279    2.039782      4.205915    4.168021    4.243810    4.243590
    49.400      0.098569    0.090618    0.106519    0.089322      0.214071    0.201561    0.226581    0.204628      0.455989    0.443606    0.468372    0.469345      0.949735    0.931605    0.967865    0.963050      2.045901    2.015731    2.076072    2.039782      4.198547    4.160394    4.236699    4.243590
    49.600      0.098172    0.090203    0.106141    0.089322      0.212813    0.200292    0.225335    0.204628      0.453628    0.441022    0.466234    0.469345      0.946719    0.928562    0.964876    0.963050      2.042498    2.011772    2.073225    2.039782      4.191873    4.153425    4.230321    4.243590
    49.800      0.097831    0.089866    0.105795    0.089322      0.211555    0.199041    0.224069    0.204628      0.451369    0.438502    0.464237    0.469345      0.943793    0.925526    0.962060    0.963050      2.039422    2.008115    2.070729    2.039782      4.185981    4.147206    4.224756    4.243590
    50.000      0.097539    0.089600    0.105478    0.095181      0.210314    0.197827    0.222802    0.195043      0.449211    0.436060    0.462361    0.421292      0.940961    0.922517    0.959405    0.889395      2.036648    2.004785    2.068511    1.986316      4.180875    4.141757    4.219993    4.056891
    50.200      0.097294    0.089401    0.105187    0.095181      0.209116    0.196669    0.221564    0.195043      0.447167    0.433727    0.460606    0.421292      0.938256    0.919589    0.956923    0.889395      2.034179    2.001825    2.066533    1.986316      4.176609    4.137157    4.216060    4.056891
    50.400      0.097106    0.089277    0.104935    0.095181      0.208006    0.195613    0.220399    0.195043      0.445275    0.431560    0.458991    0.421292      0.935741    0.916825    0.954658    0.889395      2.032025    1.999259    2.064790    1.986316      4.173195    4.133456    4.212934    4.056891
    50.600      0.096973    0.089227    0.104720    0.095181      0.207005    0.194685    0.219325    0.195043      0.443549    0.429592    0.457507    0.421292      0.933474    0.914300    0.952647    0.889395      2.030193    1.997110    2.063276    1.986316      4.170660    4.130698    4.210622    4.056891
    50.800      0.096903    0.089260    0.104547    0.095181      0.206130    0.193907    0.218354    0.195043      0.442002    0.427850    0.456154    0.421292      0.931505    0.912085    0.950925    0.889395      2.028685    1.995403    2.061968    1.986316      4.168993    4.128888    4.209098    4.056891
    51.000      0.096911    0.089394    0.104428    0.095181      0.205417    0.193317    0.217518    0.195043      0.440682    0.426395    0.454969    0.421292      0.929920    0.910268    0.949571    0.889395      2.027521    1.994168    2.060874    1.986316      4.168168    4.128011    4.208325    4.056891
    51.200      0.097004    0.089640    0.104369    0.095181      0.204882    0.192935    0.216829    0.195043      0.439613    0.425261    0.453965    0.421292      0.928792    0.908937    0.948647    0.889395      2.026727    1.993423    2.060031    1.986316      4.168182    4.128062    4.208302    4.056891
    51.400      0.097188    0.090007    0.104370    0.095181      0.204543    0.192783    0.216304    0.195043      0.438822    0.424482    0.453162    0.421292      0.928174    0.908148    0.948200    0.889395      2.026358    1.993204    2.059513    1.986316      4.169069    4.129068    4.209070    4.056891
    51.600      0.097456    0.090489    0.104423    0.095181      0.204430    0.192882    0.215978    0.195043      0.438340    0.424083    0.452597    0.421292      0.928108    0.907952    0.948263    0.889395      2.026473    1.993576    2.059370    1.986316      4.170896    4.131094    4.210699    4.056891
    51.800      0.097781    0.091054    0.104508    0.095181      0.204536    0.193216    0.215856    0.195043      0.438163    0.424043    0.452282    0.421292      0.928591    0.908353    0.948830    0.889395      2.027075    1.994545    2.059605    1.986316      4.173708    4.134173    4.213242    4.056891
    52.000      0.098135    0.091666    0.104604    0.102099      0.204830    0.193745    0.215915    0.204199      0.438248    0.424308    0.452188    0.433922      0.929587    0.909308    0.949866    0.944419      2.028148    1.996082    2.060213    2.035982      4.177498    4.138296    4.216700    4.222110
    52.200      0.098505    0.092304    0.104705    0.102099      0.205273    0.194422    0.216123    0.204199      0.438539    0.424810    0.452268    0.433922      0.931061    0.910783    0.951338    0.944419      2.029675    1.998141    2.061209    2.035982      4.182311    4.143497    4.221125    4.222110
    52.400      0.098870    0.092941    0.104799    0.102099      0.205819    0.195193    0.216446    0.204199      0.438978    0.425483    0.452473    0.433922      0.932989    0.912753    0.953225    0.944419      2.031635    2.000656    2.062614    2.035982      4.188098    4.149699    4.226498    4.222110
    52.600      0.099213    0.093554    0.104872    0.102099      0.206432    0.196020    0.216845    0.204199      0.439521    0.426281    0.452762    0.433922      0.935329    0.915174    0.955483    0.944419      2.033959    2.003519    2.064399    2.035982      4.194712    4.156716    4.232708    4.222110
    52.800      0.099516    0.094117    0.104915    0.102099      0.207071    0.196865    0.217277    0.204199      0.440137    0.427165    0.453110    0.433922      0.938045    0.918019    0.958072    0.944419      2.036576    2.006647    2.066505    2.035982      4.201991    4.164360    4.239623    4.222110
    53.000      0.099758    0.094603    0.104913    0.102099      0.207697    0.197694    0.217700    0.204199      0.440792    0.428093    0.453490    0.433922      0.941047    0.921203    0.960891    0.944419      2.039334    2.009894    2.068774    2.035982      4.209754    4.172428    4.247080    4.222110
    53.200      0.099922    0.094990    0.104854    0.102099      0.208275    0.198472    0.218078    0.204199      0.441472    0.429053    0.453890    0.433922      0.944267    0.924660    0.963874    0.944419      2.042116    2.013141    2.071092    2.035982      4.217896    4.180800    4.254992    4.222110
    53.400      0.100016    0.095279    0.104753    0.102099      0.208804    0.199196    0.218412    0.204199      0.442175    0.430038    0.454312    0.433922      0.947666    0.928346    0.966987    0.944419      2.044927    2.016387    2.073467    2.035982      4.226370    4.189426    4.263313    4.222110
    53.600      0.100045    0.095468    0.104623    0.102099      0.209297    0.199878    0.218716    0.204199      0.442892    0.431030    0.454754    0.433922      0.951210    0.932221    0.970199    0.944419      2.047777    2.019645    2.075910    2.035982      4.235041    4.198194    4.271888    4.222110
    53.800      0.100004    0.095545    0.104464    0.102099      0.209751    0.200511    0.218992    0.204199      0.443590    0.431985    0.455195    0.433922      0.954835    0.936222    0.973448    0.944419      2.050622    2.022875    2.078370    2.035982      4.243738    4.206982    4.280493    4.222110
    54.000      0.099896    0.095512    0.104281    0.104174      0.210168    0.201090    0.219247    0.225711      0.444254    0.432873    0.455634    0.461549      0.958501    0.940312    0.976690    0.983867      2.053439    2.026081    2.080798    2.048758      4.252387    4.215777    4.288998    4.261012
    54.200      0.099720    0.095372    0.104069    0.104174      0.210540    0.201608    0.219471    0.225711      0.444876    0.433682    0.456070    0.461549      0.962173    0.944461    0.979884    0.983867      2.056224    2.029289    2.083160    2.048758      4.260989    4.224602    4.297376    4.261012
    54.400      0.099473    0.095129    0.103818    0.104174      0.210857    0.202062    0.219652    0.225711      0.445444    0.434405    0.456482    0.461549      0.965812    0.948634    0.982991    0.983867      2.058959    2.032501    2.085417    2.048758      4.269477    4.233399    4.305555    4.261012
    54.600      0.099177    0.094811    0.103543    0.104174      0.211128    0.202464    0.219791    0.225711      0.445939    0.435032    0.456846    0.461549      0.969370    0.952770    0.985971    0.983867      2.061593    2.035670    2.087515    2.048758      4.277658    4.241979    4.313338    4.261012
    54.800      0.098848    0.094446    0.103250    0.104174      0.211356    0.202822    0.219889    0.225711      0.446334    0.435542    0.457126    0.461549      0.972769    0.956766    0.988772    0.983867      2.064039    2.038687    2.089391    2.048758      4.285301    4.250111    4.320491    4.261012
    55.000      0.098492    0.094048    0.102937    0.104174      0.211538    0.203141    0.219936    0.225711      0.446607    0.435926    0.457289    0.461549      0.975929    0.960522    0.991335    0.983867      2.066217    2.041456    2.090977    2.048758      4.292230    4.257624    4.326837    4.261012

